Multiple testing with persistent homology

In this paper we propose a computationally efficient multiple hypothesis testing procedure for persistent homology. The computational efficiency of our procedure is based on the observation that one can empirically simulate a null distribution that is universal across many hypothesis testing applications involving persistence homology. Our observation suggests that one can simulate the null distribution efficiently based on a small number of summaries of the collected data and use this null in the same way that p-value tables were used in classical statistics. To illustrate the efficiency and utility of the null distribution we provide procedures for rejecting acyclicity with both control of the Family-Wise Error Rate (FWER) and the False Discovery Rate (FDR). We will argue that the empirical null we propose is very general conditional on a few summaries of the data based on simulations and limit theorems for persistent homology for point processes.

==> arXiv submission multiple hypothesis/reject-rates-individual-fods.csv <==
invariant,estimator,model,n.01,n.05,n.10
ell.L1,axis,"null.axis(0.1,0.1,0.1)",0.06666666666666667,0.16666666666666666,0.21666666666666667
ell.L1,axis,"null.axis(0.1,0.1,1)",0,0.05,0.15
ell.L1,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.11666666666666667
ell.L1,axis,"null.axis(0.1,1,1)",0,0.03333333333333333,0.15
ell.L1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
ell.L1,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.1
ell.L1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.13333333333333333
ell.L1,axis,"null.axis(0.1,10)",0.016666666666666666,0.05,0.1
ell.L1,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.1
ell.L1,axis,"null.axis(1,1,10)",0,0,0
ell.L1,axis,"null.axis(1,1)",0,0,0.016666666666666666
ell.L1,axis,"null.axis(1,10,10)",0.05,0.05,0.05
ell.L1,axis,"null.axis(1,10)",0,0.016666666666666666,0.08333333333333333
ell.L1,axis,"null.axis(10,10,10)",0,0,0
ell.L1,axis,"null.axis(10,10)",0,0,0
ell.L1,axis,null.ball(2),0,0,0
ell.L1,axis,null.ball(3),0.05,0.05,0.05
ell.L1,axis,null.ball(4),0,0,0
ell.L1,axis,null.ball(5),0,0.016666666666666666,0.05
ell.L1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
ell.L1,axis,"null.cross(0.1,0.1)",0,0,0.05
ell.L1,axis,"null.cross(0.1,1,1)",0,0,0
ell.L1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
ell.L1,axis,"null.cross(0.1,1)",0,0.016666666666666666,0.05
ell.L1,axis,"null.cross(0.1,10,10)",0,0,0.05
ell.L1,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
ell.L1,axis,"null.cross(1,1,1)",0,0,0
ell.L1,axis,"null.cross(1,1,10)",0,0,0
ell.L1,axis,"null.cross(1,1)",0,0,0
ell.L1,axis,"null.cross(1,10,10)",0,0,0
ell.L1,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
ell.L1,axis,"null.cross(10,10,10)",0,0,0.03333333333333333
ell.L1,axis,"null.cross(10,10)",0,0,0.03333333333333333
ell.L1,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
ell.L1,axis,"null.random.hull(3,3,75)",0,0,0
ell.L1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
ell.L1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
ell.L1,axis,"null.random.hull(6,4,25)",0,0,0
ell.L1,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
ell.L1,axis,"null.random.polytope(1,2,100)",0,0,0.05
ell.L1,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L1,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L1,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.06666666666666667,0.11666666666666667
ell.L1,axis,"null.random.polytope(5,2,75)",0,0.05,0.1
ell.L1,axis,"null.random.polytope(6,2,100)",0,0,0.05
ell.L1,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L1,axis,"null.random.polytope(9,2,10)",0,0.05,0.05
ell.L1,axis,"null.simplex(unit,2)",0,0,0
ell.L1,axis,"null.simplex(unit,3)",0,0,0
ell.L1,axis,"null.simplex(unit,4)",0,0,0
ell.L1,axis,power.concentric(1.25).mvn.0.01,0.6166666666666667,0.65,0.6666666666666666
ell.L1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.31666666666666665,0.38333333333333336
ell.L1,axis,power.concentric(1.25).mvn.0.1,0.05,0.1,0.15
ell.L1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6166666666666667
ell.L1,axis,power.concentric(10).mvn.0.05,0.25,0.36666666666666664,0.55
ell.L1,axis,power.concentric(10).mvn.0.1,0.3,0.38333333333333336,0.4
ell.L1,axis,power.concentric(2).mvn.0.01,0.2,0.2,0.3
ell.L1,axis,power.concentric(2).mvn.0.05,0,0.1,0.16666666666666666
ell.L1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
ell.L1,axis,power.concentric(5).mvn.0.01,0.25,0.25,0.3
ell.L1,axis,power.concentric(5).mvn.0.05,0.1,0.15,0.23333333333333334
ell.L1,axis,power.concentric(5).mvn.0.1,0.06666666666666667,0.13333333333333333,0.21666666666666667
ell.L1,axis,power.fig8(0.25).mvn.0.01,0.65,0.6666666666666666,0.7
ell.L1,axis,power.fig8(0.25).mvn.0.05,0.1,0.1,0.16666666666666666
ell.L1,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
ell.L1,axis,power.fig8(0.5).mvn.0.01,0.6,0.65,0.65
ell.L1,axis,power.fig8(0.5).mvn.0.05,0.1,0.16666666666666666,0.3
ell.L1,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.05
ell.L1,axis,power.fig8(1.5).mvn.0.01,0.7,0.75,0.7833333333333333
ell.L1,axis,power.fig8(1.5).mvn.0.05,0.4166666666666667,0.5,0.55
ell.L1,axis,power.fig8(1.5).mvn.0.1,0.18333333333333332,0.26666666666666666,0.35
ell.L1,axis,power.fig8(1).mvn.0.01,0.65,0.6833333333333333,0.7166666666666667
ell.L1,axis,power.fig8(1).mvn.0.05,0.31666666666666665,0.4,0.4166666666666667
ell.L1,axis,power.fig8(1).mvn.0.1,0,0.06666666666666667,0.16666666666666666
ell.L1,axis,power.fig8(5).mvn.0.01,1,1,1
ell.L1,axis,power.fig8(5).mvn.0.05,0.7,0.7,0.7
ell.L1,axis,power.fig8(5).mvn.0.1,0.75,0.75,0.75
ell.L1,axis,power.sphere(2).mvn.0.01,0.75,0.75,0.75
ell.L1,axis,power.sphere(2).mvn.0.05,0.1,0.16666666666666666,0.2
ell.L1,axis,power.sphere(2).mvn.0.1,0,0,0
ell.L1,axis,power.sphere(3).mvn.0.01,0.25,0.38333333333333336,0.5333333333333333
ell.L1,axis,power.sphere(3).mvn.0.05,0.1,0.15,0.15
ell.L1,axis,power.sphere(3).mvn.0.1,0,0,0.016666666666666666
ell.L1,axis,power.thomas(0.05),0,0,0
ell.L1,axis,power.thomas(0.1),0,0,0
ell.L1,axis,power.thomas(0.15),0,0.016666666666666666,0.016666666666666666
ell.L1,axis,power.thomas(0.2),0.05,0.08333333333333333,0.15
ell.L1,axis,power.thomas(0.25),0.1,0.1,0.11666666666666667
ell.L1,hull,"null.axis(0.1,0.1,0.1)",0.18333333333333332,0.38333333333333336,0.43333333333333335
ell.L1,hull,"null.axis(0.1,0.1,1)",0.1,0.16666666666666666,0.3
ell.L1,hull,"null.axis(0.1,0.1,10)",0,0.05,0.13333333333333333
ell.L1,hull,"null.axis(0.1,0.1)",0.05,0.1,0.18333333333333332
ell.L1,hull,"null.axis(0.1,1,1)",0.05,0.15,0.23333333333333334
ell.L1,hull,"null.axis(0.1,1,10)",0,0,0.03333333333333333
ell.L1,hull,"null.axis(0.1,1)",0.05,0.05,0.13333333333333333
ell.L1,hull,"null.axis(0.1,10,10)",0.16666666666666666,0.3,0.38333333333333336
ell.L1,hull,"null.axis(0.1,10)",0.05,0.06666666666666667,0.1
ell.L1,hull,"null.axis(1,1,1)",0.05,0.21666666666666667,0.31666666666666665
ell.L1,hull,"null.axis(1,1,10)",0,0.05,0.1
ell.L1,hull,"null.axis(1,1)",0,0.05,0.1
ell.L1,hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.13333333333333333
ell.L1,hull,"null.axis(1,10)",0,0.08333333333333333,0.2
ell.L1,hull,"null.axis(10,10,10)",0,0.16666666666666666,0.31666666666666665
ell.L1,hull,"null.axis(10,10)",0.05,0.08333333333333333,0.18333333333333332
ell.L1,hull,null.ball(2),0,0.11666666666666667,0.2
ell.L1,hull,null.ball(3),0.2,0.4,0.48333333333333334
ell.L1,hull,null.ball(4),0.45,0.6333333333333333,0.8333333333333334
ell.L1,hull,null.ball(5),0.75,0.9,0.9833333333333333
ell.L1,hull,"null.cross(0.1,0.1,0.1)",0.1,0.25,0.35
ell.L1,hull,"null.cross(0.1,0.1,1)",0.05,0.23333333333333334,0.38333333333333336
ell.L1,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.21666666666666667,0.23333333333333334
ell.L1,hull,"null.cross(0.1,0.1)",0,0.13333333333333333,0.16666666666666666
ell.L1,hull,"null.cross(0.1,1,1)",0.13333333333333333,0.2833333333333333,0.38333333333333336
ell.L1,hull,"null.cross(0.1,1,10)",0.06666666666666667,0.11666666666666667,0.25
ell.L1,hull,"null.cross(0.1,1)",0,0.1,0.16666666666666666
ell.L1,hull,"null.cross(0.1,10,10)",0.06666666666666667,0.26666666666666666,0.4
ell.L1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
ell.L1,hull,"null.cross(1,1,1)",0.016666666666666666,0.16666666666666666,0.2833333333333333
ell.L1,hull,"null.cross(1,1,10)",0,0.1,0.18333333333333332
ell.L1,hull,"null.cross(1,1)",0.05,0.06666666666666667,0.13333333333333333
ell.L1,hull,"null.cross(1,10,10)",0.05,0.25,0.35
ell.L1,hull,"null.cross(1,10)",0,0.016666666666666666,0.15
ell.L1,hull,"null.cross(10,10,10)",0.15,0.26666666666666666,0.3333333333333333
ell.L1,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.11666666666666667
ell.L1,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.9,0.9666666666666667
ell.L1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.16666666666666666,0.38333333333333336
ell.L1,hull,"null.random.hull(4,4,25)",0.6333333333333333,0.7666666666666667,0.8666666666666667
ell.L1,hull,"null.random.hull(5,2,25)",0.1,0.16666666666666666,0.18333333333333332
ell.L1,hull,"null.random.hull(6,4,25)",0.35,0.5166666666666667,0.6666666666666666
ell.L1,hull,"null.random.hull(8,3,100)",0.2,0.4,0.55
ell.L1,hull,"null.random.polytope(1,2,100)",0.03333333333333333,0.1,0.23333333333333334
ell.L1,hull,"null.random.polytope(10,4,75)",0.3,0.4166666666666667,0.55
ell.L1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.08333333333333333
ell.L1,hull,"null.random.polytope(3,3,75)",0.15,0.26666666666666666,0.31666666666666665
ell.L1,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4166666666666667
ell.L1,hull,"null.random.polytope(5,2,75)",0.11666666666666667,0.21666666666666667,0.3333333333333333
ell.L1,hull,"null.random.polytope(6,2,100)",0,0.13333333333333333,0.16666666666666666
ell.L1,hull,"null.random.polytope(8,3,50)",0.25,0.38333333333333336,0.5666666666666667
ell.L1,hull,"null.random.polytope(9,2,10)",0.06666666666666667,0.13333333333333333,0.21666666666666667
ell.L1,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
ell.L1,hull,"null.simplex(unit,3)",0.05,0.18333333333333332,0.3
ell.L1,hull,"null.simplex(unit,4)",0.26666666666666666,0.4,0.55
ell.L1,hull,power.concentric(1.25).mvn.0.01,0.6,0.7333333333333333,0.75
ell.L1,hull,power.concentric(1.25).mvn.0.05,0.31666666666666665,0.45,0.5666666666666667
ell.L1,hull,power.concentric(1.25).mvn.0.1,0,0.2,0.25
ell.L1,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7166666666666667,0.75
ell.L1,hull,power.concentric(10).mvn.0.05,0.35,0.4666666666666667,0.5333333333333333
ell.L1,hull,power.concentric(10).mvn.0.1,0.35,0.4,0.4166666666666667
ell.L1,hull,power.concentric(2).mvn.0.01,0.16666666666666666,0.4166666666666667,0.5833333333333334
ell.L1,hull,power.concentric(2).mvn.0.05,0.08333333333333333,0.23333333333333334,0.4
ell.L1,hull,power.concentric(2).mvn.0.1,0.05,0.05,0.1
ell.L1,hull,power.concentric(5).mvn.0.01,0.3,0.4,0.4
ell.L1,hull,power.concentric(5).mvn.0.05,0.15,0.3,0.38333333333333336
ell.L1,hull,power.concentric(5).mvn.0.1,0.25,0.25,0.3333333333333333
ell.L1,hull,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7166666666666667
ell.L1,hull,power.fig8(0.25).mvn.0.05,0.2,0.25,0.3
ell.L1,hull,power.fig8(0.25).mvn.0.1,0.1,0.13333333333333333,0.16666666666666666
ell.L1,hull,power.fig8(0.5).mvn.0.01,0.7,0.75,0.75
ell.L1,hull,power.fig8(0.5).mvn.0.05,0.25,0.35,0.4
ell.L1,hull,power.fig8(0.5).mvn.0.1,0,0.05,0.1
ell.L1,hull,power.fig8(1.5).mvn.0.01,0.8,0.9333333333333333,0.95
ell.L1,hull,power.fig8(1.5).mvn.0.05,0.5,0.65,0.65
ell.L1,hull,power.fig8(1.5).mvn.0.1,0.2,0.3,0.38333333333333336
ell.L1,hull,power.fig8(1).mvn.0.01,0.65,0.7,0.9
ell.L1,hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.5166666666666667,0.5833333333333334
ell.L1,hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.18333333333333332,0.23333333333333334
ell.L1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
ell.L1,hull,power.fig8(5).mvn.0.05,0.7166666666666667,0.8333333333333334,0.8666666666666667
ell.L1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
ell.L1,hull,power.sphere(2).mvn.0.01,0.75,0.75,0.75
ell.L1,hull,power.sphere(2).mvn.0.05,0.13333333333333333,0.26666666666666666,0.31666666666666665
ell.L1,hull,power.sphere(2).mvn.0.1,0,0,0.08333333333333333
ell.L1,hull,power.sphere(3).mvn.0.01,0.5333333333333333,0.6166666666666667,0.75
ell.L1,hull,power.sphere(3).mvn.0.05,0.45,0.4666666666666667,0.5833333333333334
ell.L1,hull,power.sphere(3).mvn.0.1,0.016666666666666666,0.13333333333333333,0.3
ell.L1,hull,power.thomas(0.05),0,0,0
ell.L1,hull,power.thomas(0.1),0,0,0
ell.L1,hull,power.thomas(0.15),0,0,0.03333333333333333
ell.L1,hull,power.thomas(0.2),0.16666666666666666,0.2,0.23333333333333334
ell.L1,hull,power.thomas(0.25),0.1,0.15,0.18333333333333332
ell.L1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.11666666666666667
ell.L1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.11666666666666667
ell.L1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0.05
ell.L1,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
ell.L1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
ell.L1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.06666666666666667,0.2
ell.L1,unbiased.hull,"null.axis(0.1,10)",0,0.016666666666666666,0.05
ell.L1,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L1,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L1,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
ell.L1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.05,0.06666666666666667
ell.L1,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.1
ell.L1,unbiased.hull,null.ball(2),0,0,0.05
ell.L1,unbiased.hull,null.ball(3),0,0.05,0.05
ell.L1,unbiased.hull,null.ball(4),0,0,0
ell.L1,unbiased.hull,null.ball(5),0,0,0
ell.L1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.05
ell.L1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
ell.L1,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
ell.L1,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
ell.L1,unbiased.hull,"null.cross(0.1,1,1)",0,0.03333333333333333,0.11666666666666667
ell.L1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.1,0.11666666666666667
ell.L1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
ell.L1,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.06666666666666667,0.13333333333333333
ell.L1,unbiased.hull,"null.cross(0.1,10)",0,0.13333333333333333,0.2
ell.L1,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L1,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L1,unbiased.hull,"null.cross(1,1)",0,0.05,0.08333333333333333
ell.L1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
ell.L1,unbiased.hull,"null.cross(1,10)",0,0,0.08333333333333333
ell.L1,unbiased.hull,"null.cross(10,10,10)",0,0,0.06666666666666667
ell.L1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
ell.L1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.1,0.13333333333333333
ell.L1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.1
ell.L1,unbiased.hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.08333333333333333,0.15
ell.L1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.05,0.1
ell.L1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.05,0.05
ell.L1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.06666666666666667,0.15
ell.L1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.13333333333333333
ell.L1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0.05
ell.L1,unbiased.hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.016666666666666666,0.08333333333333333
ell.L1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.05
ell.L1,unbiased.hull,"null.simplex(unit,3)",0,0.03333333333333333,0.05
ell.L1,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.5666666666666667,0.6833333333333333,0.7166666666666667
ell.L1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.31666666666666665,0.4
ell.L1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.11666666666666667,0.18333333333333332
ell.L1,unbiased.hull,power.concentric(10).mvn.0.01,0.4166666666666667,0.5,0.5666666666666667
ell.L1,unbiased.hull,power.concentric(10).mvn.0.05,0.21666666666666667,0.3,0.4
ell.L1,unbiased.hull,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.4
ell.L1,unbiased.hull,power.concentric(2).mvn.0.01,0.2,0.25,0.3333333333333333
ell.L1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.13333333333333333,0.3333333333333333
ell.L1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
ell.L1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.3,0.38333333333333336
ell.L1,unbiased.hull,power.concentric(5).mvn.0.05,0.1,0.2,0.25
ell.L1,unbiased.hull,power.concentric(5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.26666666666666666
ell.L1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.5166666666666667,0.6333333333333333,0.65
ell.L1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.15,0.16666666666666666,0.25
ell.L1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
ell.L1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.7,0.7333333333333333,0.75
ell.L1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.1,0.25
ell.L1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.06666666666666667
ell.L1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8,0.9166666666666666
ell.L1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.5,0.5666666666666667,0.6666666666666666
ell.L1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.1,0.23333333333333334,0.2833333333333333
ell.L1,unbiased.hull,power.fig8(1).mvn.0.01,0.6,0.6666666666666666,0.7166666666666667
ell.L1,unbiased.hull,power.fig8(1).mvn.0.05,0.36666666666666664,0.45,0.5166666666666667
ell.L1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.03333333333333333,0.1
ell.L1,unbiased.hull,power.fig8(5).mvn.0.01,0.9,0.9833333333333333,0.9833333333333333
ell.L1,unbiased.hull,power.fig8(5).mvn.0.05,0.7,0.7333333333333333,0.8166666666666667
ell.L1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.75,0.75
ell.L1,unbiased.hull,power.sphere(2).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
ell.L1,unbiased.hull,power.sphere(2).mvn.0.05,0.1,0.18333333333333332,0.2833333333333333
ell.L1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.03333333333333333
ell.L1,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.21666666666666667,0.25
ell.L1,unbiased.hull,power.sphere(3).mvn.0.05,0.03333333333333333,0.1,0.18333333333333332
ell.L1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.05,0.06666666666666667
ell.L1,unbiased.hull,power.thomas(0.05),0,0,0
ell.L1,unbiased.hull,power.thomas(0.1),0,0,0
ell.L1,unbiased.hull,power.thomas(0.15),0,0,0
ell.L1,unbiased.hull,power.thomas(0.2),0.05,0.1,0.15
ell.L1,unbiased.hull,power.thomas(0.25),0.05,0.06666666666666667,0.11666666666666667
ell.L1.1,axis,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.1,axis,"null.axis(0.1,0.1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,1,1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,1,10)",0,0,0
ell.L1.1,axis,"null.axis(0.1,1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,10,10)",0,0,0
ell.L1.1,axis,"null.axis(0.1,10)",0,0,0
ell.L1.1,axis,"null.axis(1,1,1)",0,0,0
ell.L1.1,axis,"null.axis(1,1,10)",0,0,0
ell.L1.1,axis,"null.axis(1,1)",0,0,0
ell.L1.1,axis,"null.axis(1,10,10)",0,0,0
ell.L1.1,axis,"null.axis(1,10)",0,0,0
ell.L1.1,axis,"null.axis(10,10,10)",0,0,0
ell.L1.1,axis,"null.axis(10,10)",0,0,0
ell.L1.1,axis,null.ball(2),0,0,0
ell.L1.1,axis,null.ball(3),0,0,0
ell.L1.1,axis,null.ball(4),0,0,0
ell.L1.1,axis,null.ball(5),0,0,0
ell.L1.1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.1,axis,"null.cross(0.1,0.1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,1,1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,1,10)",0,0,0
ell.L1.1,axis,"null.cross(0.1,1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,10,10)",0,0,0
ell.L1.1,axis,"null.cross(0.1,10)",0,0.03333333333333333,0.03333333333333333
ell.L1.1,axis,"null.cross(1,1,1)",0,0,0
ell.L1.1,axis,"null.cross(1,1,10)",0,0,0
ell.L1.1,axis,"null.cross(1,1)",0,0,0
ell.L1.1,axis,"null.cross(1,10,10)",0,0,0
ell.L1.1,axis,"null.cross(1,10)",0,0,0
ell.L1.1,axis,"null.cross(10,10,10)",0,0,0
ell.L1.1,axis,"null.cross(10,10)",0,0,0
ell.L1.1,axis,"null.random.hull(10,5,25)",0,0,0
ell.L1.1,axis,"null.random.hull(3,3,75)",0,0,0
ell.L1.1,axis,"null.random.hull(4,4,25)",0,0,0
ell.L1.1,axis,"null.random.hull(5,2,25)",0,0,0
ell.L1.1,axis,"null.random.hull(6,4,25)",0,0,0
ell.L1.1,axis,"null.random.hull(8,3,100)",0,0,0
ell.L1.1,axis,"null.random.polytope(1,2,100)",0,0,0
ell.L1.1,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L1.1,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L1.1,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L1.1,axis,"null.random.polytope(4,3,25)",0,0,0
ell.L1.1,axis,"null.random.polytope(5,2,75)",0,0,0
ell.L1.1,axis,"null.random.polytope(6,2,100)",0,0,0
ell.L1.1,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L1.1,axis,"null.random.polytope(9,2,10)",0,0,0
ell.L1.1,axis,"null.simplex(unit,2)",0,0,0
ell.L1.1,axis,"null.simplex(unit,3)",0,0,0
ell.L1.1,axis,"null.simplex(unit,4)",0,0,0
ell.L1.1,axis,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.1,axis,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.1,axis,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.1,axis,power.concentric(10).mvn.0.01,0,0,0
ell.L1.1,axis,power.concentric(10).mvn.0.05,0,0,0
ell.L1.1,axis,power.concentric(10).mvn.0.1,0,0,0
ell.L1.1,axis,power.concentric(2).mvn.0.01,0,0,0
ell.L1.1,axis,power.concentric(2).mvn.0.05,0,0,0
ell.L1.1,axis,power.concentric(2).mvn.0.1,0,0,0
ell.L1.1,axis,power.concentric(5).mvn.0.01,0,0,0
ell.L1.1,axis,power.concentric(5).mvn.0.05,0,0,0
ell.L1.1,axis,power.concentric(5).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(1).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(1).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(1).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(5).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(5).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(5).mvn.0.1,0,0,0
ell.L1.1,axis,power.sphere(2).mvn.0.01,0,0,0
ell.L1.1,axis,power.sphere(2).mvn.0.05,0,0,0
ell.L1.1,axis,power.sphere(2).mvn.0.1,0,0,0
ell.L1.1,axis,power.sphere(3).mvn.0.01,0,0,0
ell.L1.1,axis,power.sphere(3).mvn.0.05,0,0,0
ell.L1.1,axis,power.sphere(3).mvn.0.1,0,0,0
ell.L1.1,axis,power.thomas(0.05),0,0,0
ell.L1.1,axis,power.thomas(0.1),0,0,0
ell.L1.1,axis,power.thomas(0.15),0,0,0
ell.L1.1,axis,power.thomas(0.2),0,0,0
ell.L1.1,axis,power.thomas(0.25),0,0,0
ell.L1.1,hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.1,hull,"null.axis(0.1,0.1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,1,1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,1,10)",0,0,0
ell.L1.1,hull,"null.axis(0.1,1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,10,10)",0,0,0
ell.L1.1,hull,"null.axis(0.1,10)",0,0,0
ell.L1.1,hull,"null.axis(1,1,1)",0,0,0
ell.L1.1,hull,"null.axis(1,1,10)",0,0,0
ell.L1.1,hull,"null.axis(1,1)",0,0,0
ell.L1.1,hull,"null.axis(1,10,10)",0,0,0
ell.L1.1,hull,"null.axis(1,10)",0,0,0
ell.L1.1,hull,"null.axis(10,10,10)",0,0,0
ell.L1.1,hull,"null.axis(10,10)",0,0,0
ell.L1.1,hull,null.ball(2),0,0,0
ell.L1.1,hull,null.ball(3),0,0,0
ell.L1.1,hull,null.ball(4),0,0,0
ell.L1.1,hull,null.ball(5),0,0,0
ell.L1.1,hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.1,hull,"null.cross(0.1,0.1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,1,1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,1,10)",0,0,0
ell.L1.1,hull,"null.cross(0.1,1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,10,10)",0,0,0
ell.L1.1,hull,"null.cross(0.1,10)",0,0,0
ell.L1.1,hull,"null.cross(1,1,1)",0,0,0
ell.L1.1,hull,"null.cross(1,1,10)",0,0,0
ell.L1.1,hull,"null.cross(1,1)",0,0,0
ell.L1.1,hull,"null.cross(1,10,10)",0,0,0
ell.L1.1,hull,"null.cross(1,10)",0,0,0
ell.L1.1,hull,"null.cross(10,10,10)",0,0,0
ell.L1.1,hull,"null.cross(10,10)",0,0,0
ell.L1.1,hull,"null.random.hull(10,5,25)",0,0,0
ell.L1.1,hull,"null.random.hull(3,3,75)",0,0,0
ell.L1.1,hull,"null.random.hull(4,4,25)",0,0,0
ell.L1.1,hull,"null.random.hull(5,2,25)",0,0,0
ell.L1.1,hull,"null.random.hull(6,4,25)",0,0,0
ell.L1.1,hull,"null.random.hull(8,3,100)",0,0,0
ell.L1.1,hull,"null.random.polytope(1,2,100)",0,0,0
ell.L1.1,hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1.1,hull,"null.random.polytope(2,2,10)",0,0,0
ell.L1.1,hull,"null.random.polytope(3,3,75)",0,0,0
ell.L1.1,hull,"null.random.polytope(4,3,25)",0,0,0
ell.L1.1,hull,"null.random.polytope(5,2,75)",0,0,0
ell.L1.1,hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1.1,hull,"null.random.polytope(8,3,50)",0,0,0
ell.L1.1,hull,"null.random.polytope(9,2,10)",0,0,0
ell.L1.1,hull,"null.simplex(unit,2)",0,0,0
ell.L1.1,hull,"null.simplex(unit,3)",0,0,0
ell.L1.1,hull,"null.simplex(unit,4)",0,0,0
ell.L1.1,hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.1,hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.1,hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.1,hull,power.concentric(10).mvn.0.01,0,0,0
ell.L1.1,hull,power.concentric(10).mvn.0.05,0,0,0
ell.L1.1,hull,power.concentric(10).mvn.0.1,0,0,0
ell.L1.1,hull,power.concentric(2).mvn.0.01,0,0,0
ell.L1.1,hull,power.concentric(2).mvn.0.05,0,0,0
ell.L1.1,hull,power.concentric(2).mvn.0.1,0,0,0
ell.L1.1,hull,power.concentric(5).mvn.0.01,0,0,0
ell.L1.1,hull,power.concentric(5).mvn.0.05,0,0,0
ell.L1.1,hull,power.concentric(5).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(1).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(1).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(1).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(5).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(5).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(5).mvn.0.1,0,0,0
ell.L1.1,hull,power.sphere(2).mvn.0.01,0,0,0
ell.L1.1,hull,power.sphere(2).mvn.0.05,0,0,0
ell.L1.1,hull,power.sphere(2).mvn.0.1,0,0,0
ell.L1.1,hull,power.sphere(3).mvn.0.01,0,0,0
ell.L1.1,hull,power.sphere(3).mvn.0.05,0,0,0
ell.L1.1,hull,power.sphere(3).mvn.0.1,0,0,0
ell.L1.1,hull,power.thomas(0.05),0,0,0
ell.L1.1,hull,power.thomas(0.1),0,0,0
ell.L1.1,hull,power.thomas(0.15),0,0,0
ell.L1.1,hull,power.thomas(0.2),0,0,0
ell.L1.1,hull,power.thomas(0.25),0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(10,10)",0,0,0
ell.L1.1,unbiased.hull,null.ball(2),0,0,0
ell.L1.1,unbiased.hull,null.ball(3),0,0,0
ell.L1.1,unbiased.hull,null.ball(4),0,0,0
ell.L1.1,unbiased.hull,null.ball(5),0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,10)",0,0.016666666666666666,0.05
ell.L1.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(1,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
ell.L1.1,unbiased.hull,"null.simplex(unit,2)",0,0,0
ell.L1.1,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.L1.1,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.05),0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.1),0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.15),0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.2),0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.25),0,0,0
ell.L1.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.2,axis,"null.axis(0.1,0.1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,1,1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,1,10)",0,0,0
ell.L1.2,axis,"null.axis(0.1,1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,10,10)",0,0,0
ell.L1.2,axis,"null.axis(0.1,10)",0,0,0
ell.L1.2,axis,"null.axis(1,1,1)",0,0,0
ell.L1.2,axis,"null.axis(1,1,10)",0,0,0
ell.L1.2,axis,"null.axis(1,1)",0,0,0
ell.L1.2,axis,"null.axis(1,10,10)",0,0,0
ell.L1.2,axis,"null.axis(1,10)",0,0,0
ell.L1.2,axis,"null.axis(10,10,10)",0,0,0
ell.L1.2,axis,"null.axis(10,10)",0,0,0
ell.L1.2,axis,null.ball(2),0,0,0
ell.L1.2,axis,null.ball(3),0,0,0
ell.L1.2,axis,null.ball(4),0,0,0
ell.L1.2,axis,null.ball(5),0,0,0
ell.L1.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.2,axis,"null.cross(0.1,0.1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,1,1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,1,10)",0,0,0
ell.L1.2,axis,"null.cross(0.1,1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,10,10)",0,0,0
ell.L1.2,axis,"null.cross(0.1,10)",0,0,0
ell.L1.2,axis,"null.cross(1,1,1)",0,0,0
ell.L1.2,axis,"null.cross(1,1,10)",0,0,0
ell.L1.2,axis,"null.cross(1,1)",0,0,0
ell.L1.2,axis,"null.cross(1,10,10)",0,0,0
ell.L1.2,axis,"null.cross(1,10)",0,0,0
ell.L1.2,axis,"null.cross(10,10,10)",0,0,0
ell.L1.2,axis,"null.cross(10,10)",0,0,0
ell.L1.2,axis,"null.random.hull(10,5,25)",0,0,0
ell.L1.2,axis,"null.random.hull(3,3,75)",0,0,0
ell.L1.2,axis,"null.random.hull(4,4,25)",0,0,0
ell.L1.2,axis,"null.random.hull(5,2,25)",0,0,0
ell.L1.2,axis,"null.random.hull(6,4,25)",0,0,0
ell.L1.2,axis,"null.random.hull(8,3,100)",0,0,0
ell.L1.2,axis,"null.random.polytope(1,2,100)",0,0,0
ell.L1.2,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L1.2,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L1.2,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L1.2,axis,"null.random.polytope(4,3,25)",0,0,0
ell.L1.2,axis,"null.random.polytope(5,2,75)",0,0,0
ell.L1.2,axis,"null.random.polytope(6,2,100)",0,0,0
ell.L1.2,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L1.2,axis,"null.random.polytope(9,2,10)",0,0,0
ell.L1.2,axis,"null.simplex(unit,2)",0,0,0
ell.L1.2,axis,"null.simplex(unit,3)",0,0,0
ell.L1.2,axis,"null.simplex(unit,4)",0,0,0
ell.L1.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.2,axis,power.concentric(10).mvn.0.01,0,0,0
ell.L1.2,axis,power.concentric(10).mvn.0.05,0,0,0
ell.L1.2,axis,power.concentric(10).mvn.0.1,0,0,0
ell.L1.2,axis,power.concentric(2).mvn.0.01,0,0,0
ell.L1.2,axis,power.concentric(2).mvn.0.05,0,0,0
ell.L1.2,axis,power.concentric(2).mvn.0.1,0,0,0
ell.L1.2,axis,power.concentric(5).mvn.0.01,0,0,0
ell.L1.2,axis,power.concentric(5).mvn.0.05,0,0,0
ell.L1.2,axis,power.concentric(5).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(1).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(1).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(1).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(5).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(5).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(5).mvn.0.1,0,0,0
ell.L1.2,axis,power.sphere(2).mvn.0.01,0,0,0
ell.L1.2,axis,power.sphere(2).mvn.0.05,0,0,0
ell.L1.2,axis,power.sphere(2).mvn.0.1,0,0,0
ell.L1.2,axis,power.sphere(3).mvn.0.01,0,0,0
ell.L1.2,axis,power.sphere(3).mvn.0.05,0,0,0
ell.L1.2,axis,power.sphere(3).mvn.0.1,0,0,0
ell.L1.2,axis,power.thomas(0.05),0,0,0
ell.L1.2,axis,power.thomas(0.1),0,0,0
ell.L1.2,axis,power.thomas(0.15),0,0,0
ell.L1.2,axis,power.thomas(0.2),0,0,0
ell.L1.2,axis,power.thomas(0.25),0,0,0
ell.L1.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.2,hull,"null.axis(0.1,0.1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,1,1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,1,10)",0,0,0
ell.L1.2,hull,"null.axis(0.1,1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,10,10)",0,0,0
ell.L1.2,hull,"null.axis(0.1,10)",0,0,0
ell.L1.2,hull,"null.axis(1,1,1)",0,0,0
ell.L1.2,hull,"null.axis(1,1,10)",0,0,0
ell.L1.2,hull,"null.axis(1,1)",0,0,0
ell.L1.2,hull,"null.axis(1,10,10)",0,0,0
ell.L1.2,hull,"null.axis(1,10)",0,0,0
ell.L1.2,hull,"null.axis(10,10,10)",0,0,0
ell.L1.2,hull,"null.axis(10,10)",0,0,0
ell.L1.2,hull,null.ball(2),0,0,0
ell.L1.2,hull,null.ball(3),0,0,0
ell.L1.2,hull,null.ball(4),0,0,0
ell.L1.2,hull,null.ball(5),0,0,0
ell.L1.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.2,hull,"null.cross(0.1,0.1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,1,1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,1,10)",0,0,0
ell.L1.2,hull,"null.cross(0.1,1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,10,10)",0,0,0
ell.L1.2,hull,"null.cross(0.1,10)",0,0,0
ell.L1.2,hull,"null.cross(1,1,1)",0,0,0
ell.L1.2,hull,"null.cross(1,1,10)",0,0,0
ell.L1.2,hull,"null.cross(1,1)",0,0,0
ell.L1.2,hull,"null.cross(1,10,10)",0,0,0
ell.L1.2,hull,"null.cross(1,10)",0,0,0
ell.L1.2,hull,"null.cross(10,10,10)",0,0,0
ell.L1.2,hull,"null.cross(10,10)",0,0,0
ell.L1.2,hull,"null.random.hull(10,5,25)",0,0,0
ell.L1.2,hull,"null.random.hull(3,3,75)",0,0,0
ell.L1.2,hull,"null.random.hull(4,4,25)",0,0,0
ell.L1.2,hull,"null.random.hull(5,2,25)",0,0,0
ell.L1.2,hull,"null.random.hull(6,4,25)",0,0,0
ell.L1.2,hull,"null.random.hull(8,3,100)",0,0,0
ell.L1.2,hull,"null.random.polytope(1,2,100)",0,0,0
ell.L1.2,hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1.2,hull,"null.random.polytope(2,2,10)",0,0,0
ell.L1.2,hull,"null.random.polytope(3,3,75)",0,0,0
ell.L1.2,hull,"null.random.polytope(4,3,25)",0,0,0
ell.L1.2,hull,"null.random.polytope(5,2,75)",0,0,0
ell.L1.2,hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1.2,hull,"null.random.polytope(8,3,50)",0,0,0
ell.L1.2,hull,"null.random.polytope(9,2,10)",0,0,0
ell.L1.2,hull,"null.simplex(unit,2)",0,0,0
ell.L1.2,hull,"null.simplex(unit,3)",0,0,0
ell.L1.2,hull,"null.simplex(unit,4)",0,0,0
ell.L1.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.2,hull,power.concentric(10).mvn.0.01,0,0,0
ell.L1.2,hull,power.concentric(10).mvn.0.05,0,0,0
ell.L1.2,hull,power.concentric(10).mvn.0.1,0,0,0
ell.L1.2,hull,power.concentric(2).mvn.0.01,0,0,0
ell.L1.2,hull,power.concentric(2).mvn.0.05,0,0,0
ell.L1.2,hull,power.concentric(2).mvn.0.1,0,0,0
ell.L1.2,hull,power.concentric(5).mvn.0.01,0,0,0
ell.L1.2,hull,power.concentric(5).mvn.0.05,0,0,0
ell.L1.2,hull,power.concentric(5).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(1).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(1).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(1).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(5).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(5).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(5).mvn.0.1,0,0,0
ell.L1.2,hull,power.sphere(2).mvn.0.01,0,0,0
ell.L1.2,hull,power.sphere(2).mvn.0.05,0,0,0
ell.L1.2,hull,power.sphere(2).mvn.0.1,0,0,0
ell.L1.2,hull,power.sphere(3).mvn.0.01,0,0,0
ell.L1.2,hull,power.sphere(3).mvn.0.05,0,0,0
ell.L1.2,hull,power.sphere(3).mvn.0.1,0,0,0
ell.L1.2,hull,power.thomas(0.05),0,0,0
ell.L1.2,hull,power.thomas(0.1),0,0,0
ell.L1.2,hull,power.thomas(0.15),0,0,0
ell.L1.2,hull,power.thomas(0.2),0,0,0
ell.L1.2,hull,power.thomas(0.25),0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(10,10)",0,0,0
ell.L1.2,unbiased.hull,null.ball(2),0,0,0
ell.L1.2,unbiased.hull,null.ball(3),0,0,0
ell.L1.2,unbiased.hull,null.ball(4),0,0,0
ell.L1.2,unbiased.hull,null.ball(5),0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
ell.L1.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
ell.L1.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.L1.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.05),0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.1),0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.15),0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.2),0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.25),0,0,0
ell.L2,axis,"null.axis(0.1,0.1,0.1)",0.11666666666666667,0.25,0.26666666666666666
ell.L2,axis,"null.axis(0.1,0.1,1)",0,0.06666666666666667,0.18333333333333332
ell.L2,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L2,axis,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
ell.L2,axis,"null.axis(0.1,1,1)",0,0.016666666666666666,0.13333333333333333
ell.L2,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
ell.L2,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.11666666666666667
ell.L2,axis,"null.axis(0.1,10,10)",0.15,0.15,0.18333333333333332
ell.L2,axis,"null.axis(0.1,10)",0.016666666666666666,0.016666666666666666,0.1
ell.L2,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
ell.L2,axis,"null.axis(1,1,10)",0,0,0
ell.L2,axis,"null.axis(1,1)",0,0,0.03333333333333333
ell.L2,axis,"null.axis(1,10,10)",0.05,0.05,0.05
ell.L2,axis,"null.axis(1,10)",0,0.05,0.08333333333333333
ell.L2,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.05
ell.L2,axis,"null.axis(10,10)",0,0.03333333333333333,0.11666666666666667
ell.L2,axis,null.ball(2),0,0,0
ell.L2,axis,null.ball(3),0.05,0.05,0.1
ell.L2,axis,null.ball(4),0,0,0
ell.L2,axis,null.ball(5),0,0,0.06666666666666667
ell.L2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L2,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L2,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
ell.L2,axis,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
ell.L2,axis,"null.cross(0.1,1,1)",0,0,0.03333333333333333
ell.L2,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
ell.L2,axis,"null.cross(0.1,1)",0,0,0.03333333333333333
ell.L2,axis,"null.cross(0.1,10,10)",0,0,0
ell.L2,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
ell.L2,axis,"null.cross(1,1,1)",0,0,0
ell.L2,axis,"null.cross(1,1,10)",0,0,0
ell.L2,axis,"null.cross(1,1)",0,0,0
ell.L2,axis,"null.cross(1,10,10)",0,0,0
ell.L2,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
ell.L2,axis,"null.cross(10,10,10)",0,0,0
ell.L2,axis,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
ell.L2,axis,"null.random.hull(10,5,25)",0,0.05,0.05
ell.L2,axis,"null.random.hull(3,3,75)",0,0,0
ell.L2,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
ell.L2,axis,"null.random.hull(5,2,25)",0.05,0.05,0.1
ell.L2,axis,"null.random.hull(6,4,25)",0,0,0
ell.L2,axis,"null.random.hull(8,3,100)",0.05,0.05,0.05
ell.L2,axis,"null.random.polytope(1,2,100)",0,0,0
ell.L2,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L2,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L2,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L2,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.13333333333333333
ell.L2,axis,"null.random.polytope(5,2,75)",0,0.03333333333333333,0.13333333333333333
ell.L2,axis,"null.random.polytope(6,2,100)",0,0,0.05
ell.L2,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L2,axis,"null.random.polytope(9,2,10)",0,0,0
ell.L2,axis,"null.simplex(unit,2)",0,0,0
ell.L2,axis,"null.simplex(unit,3)",0,0,0
ell.L2,axis,"null.simplex(unit,4)",0,0,0
ell.L2,axis,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
ell.L2,axis,power.concentric(1.25).mvn.0.05,0.5333333333333333,0.6166666666666667,0.8166666666666667
ell.L2,axis,power.concentric(1.25).mvn.0.1,0.05,0.13333333333333333,0.23333333333333334
ell.L2,axis,power.concentric(10).mvn.0.01,0.65,0.65,0.6833333333333333
ell.L2,axis,power.concentric(10).mvn.0.05,0.7,0.7333333333333333,0.7666666666666667
ell.L2,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
ell.L2,axis,power.concentric(2).mvn.0.01,0.5,0.55,0.6666666666666666
ell.L2,axis,power.concentric(2).mvn.0.05,0.25,0.26666666666666666,0.3
ell.L2,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.1
ell.L2,axis,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
ell.L2,axis,power.concentric(5).mvn.0.05,0.55,0.6166666666666667,0.65
ell.L2,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.5333333333333333,0.6
ell.L2,axis,power.fig8(0.25).mvn.0.01,0.9,0.95,0.95
ell.L2,axis,power.fig8(0.25).mvn.0.05,0.5,0.5333333333333333,0.55
ell.L2,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.16666666666666666
ell.L2,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
ell.L2,axis,power.fig8(0.5).mvn.0.05,0.4166666666666667,0.55,0.6166666666666667
ell.L2,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.08333333333333333
ell.L2,axis,power.fig8(1.5).mvn.0.01,0.85,0.9333333333333333,0.95
ell.L2,axis,power.fig8(1.5).mvn.0.05,0.85,0.85,0.85
ell.L2,axis,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.65,0.65
ell.L2,axis,power.fig8(1).mvn.0.01,0.85,0.9166666666666666,0.95
ell.L2,axis,power.fig8(1).mvn.0.05,0.6166666666666667,0.7,0.7
ell.L2,axis,power.fig8(1).mvn.0.1,0.03333333333333333,0.11666666666666667,0.18333333333333332
ell.L2,axis,power.fig8(5).mvn.0.01,1,1,1
ell.L2,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
ell.L2,axis,power.fig8(5).mvn.0.1,1,1,1
ell.L2,axis,power.sphere(2).mvn.0.01,1,1,1
ell.L2,axis,power.sphere(2).mvn.0.05,0.4,0.5166666666666667,0.5833333333333334
ell.L2,axis,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.08333333333333333
ell.L2,axis,power.sphere(3).mvn.0.01,0.18333333333333332,0.38333333333333336,0.5666666666666667
ell.L2,axis,power.sphere(3).mvn.0.05,0.08333333333333333,0.1,0.13333333333333333
ell.L2,axis,power.sphere(3).mvn.0.1,0,0,0.05
ell.L2,axis,power.thomas(0.05),0,0,0
ell.L2,axis,power.thomas(0.1),0,0,0.016666666666666666
ell.L2,axis,power.thomas(0.15),0.05,0.1,0.15
ell.L2,axis,power.thomas(0.2),0.15,0.15,0.2
ell.L2,axis,power.thomas(0.25),0.1,0.15,0.15
ell.L2,hull,"null.axis(0.1,0.1,0.1)",0,0.31666666666666665,0.48333333333333334
ell.L2,hull,"null.axis(0.1,0.1,1)",0.05,0.21666666666666667,0.35
ell.L2,hull,"null.axis(0.1,0.1,10)",0,0.05,0.1
ell.L2,hull,"null.axis(0.1,0.1)",0.1,0.16666666666666666,0.18333333333333332
ell.L2,hull,"null.axis(0.1,1,1)",0.06666666666666667,0.11666666666666667,0.15
ell.L2,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.1,0.15
ell.L2,hull,"null.axis(0.1,1)",0.05,0.05,0.1
ell.L2,hull,"null.axis(0.1,10,10)",0.11666666666666667,0.2,0.3333333333333333
ell.L2,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
ell.L2,hull,"null.axis(1,1,1)",0.15,0.26666666666666666,0.38333333333333336
ell.L2,hull,"null.axis(1,1,10)",0,0.08333333333333333,0.18333333333333332
ell.L2,hull,"null.axis(1,1)",0,0.03333333333333333,0.13333333333333333
ell.L2,hull,"null.axis(1,10,10)",0.05,0.15,0.2
ell.L2,hull,"null.axis(1,10)",0,0.13333333333333333,0.16666666666666666
ell.L2,hull,"null.axis(10,10,10)",0.06666666666666667,0.23333333333333334,0.4
ell.L2,hull,"null.axis(10,10)",0.06666666666666667,0.16666666666666666,0.25
ell.L2,hull,null.ball(2),0,0.016666666666666666,0.15
ell.L2,hull,null.ball(3),0.25,0.43333333333333335,0.55
ell.L2,hull,null.ball(4),0.5166666666666667,0.7166666666666667,0.8833333333333333
ell.L2,hull,null.ball(5),0.8,0.9166666666666666,0.9833333333333333
ell.L2,hull,"null.cross(0.1,0.1,0.1)",0.2,0.26666666666666666,0.38333333333333336
ell.L2,hull,"null.cross(0.1,0.1,1)",0.1,0.2833333333333333,0.45
ell.L2,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.18333333333333332,0.21666666666666667
ell.L2,hull,"null.cross(0.1,0.1)",0.05,0.16666666666666666,0.21666666666666667
ell.L2,hull,"null.cross(0.1,1,1)",0.11666666666666667,0.16666666666666666,0.3
ell.L2,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.18333333333333332
ell.L2,hull,"null.cross(0.1,1)",0,0.016666666666666666,0.11666666666666667
ell.L2,hull,"null.cross(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.38333333333333336
ell.L2,hull,"null.cross(0.1,10)",0.05,0.05,0.06666666666666667
ell.L2,hull,"null.cross(1,1,1)",0.06666666666666667,0.16666666666666666,0.2833333333333333
ell.L2,hull,"null.cross(1,1,10)",0.016666666666666666,0.1,0.2
ell.L2,hull,"null.cross(1,1)",0.05,0.13333333333333333,0.16666666666666666
ell.L2,hull,"null.cross(1,10,10)",0.1,0.23333333333333334,0.3333333333333333
ell.L2,hull,"null.cross(1,10)",0,0.03333333333333333,0.15
ell.L2,hull,"null.cross(10,10,10)",0.16666666666666666,0.26666666666666666,0.36666666666666664
ell.L2,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.1
ell.L2,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.8833333333333333,1
ell.L2,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.26666666666666666,0.48333333333333334
ell.L2,hull,"null.random.hull(4,4,25)",0.5666666666666667,0.8333333333333334,0.8666666666666667
ell.L2,hull,"null.random.hull(5,2,25)",0.1,0.13333333333333333,0.16666666666666666
ell.L2,hull,"null.random.hull(6,4,25)",0.4,0.5333333333333333,0.6666666666666666
ell.L2,hull,"null.random.hull(8,3,100)",0.16666666666666666,0.35,0.5
ell.L2,hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.1,0.18333333333333332
ell.L2,hull,"null.random.polytope(10,4,75)",0.26666666666666666,0.48333333333333334,0.6333333333333333
ell.L2,hull,"null.random.polytope(2,2,10)",0,0,0.05
ell.L2,hull,"null.random.polytope(3,3,75)",0.11666666666666667,0.26666666666666666,0.31666666666666665
ell.L2,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4
ell.L2,hull,"null.random.polytope(5,2,75)",0.2,0.21666666666666667,0.2833333333333333
ell.L2,hull,"null.random.polytope(6,2,100)",0,0.08333333333333333,0.11666666666666667
ell.L2,hull,"null.random.polytope(8,3,50)",0.25,0.4666666666666667,0.5166666666666667
ell.L2,hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.06666666666666667,0.23333333333333334
ell.L2,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.18333333333333332
ell.L2,hull,"null.simplex(unit,3)",0.05,0.13333333333333333,0.3
ell.L2,hull,"null.simplex(unit,4)",0.25,0.35,0.5833333333333334
ell.L2,hull,power.concentric(1.25).mvn.0.01,0.95,1,1
ell.L2,hull,power.concentric(1.25).mvn.0.05,0.85,0.9333333333333333,0.95
ell.L2,hull,power.concentric(1.25).mvn.0.1,0.1,0.31666666666666665,0.35
ell.L2,hull,power.concentric(10).mvn.0.01,0.7,0.7333333333333333,0.8
ell.L2,hull,power.concentric(10).mvn.0.05,0.75,0.8,0.8666666666666667
ell.L2,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.7166666666666667
ell.L2,hull,power.concentric(2).mvn.0.01,0.5166666666666667,0.6833333333333333,0.8333333333333334
ell.L2,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.43333333333333335,0.5666666666666667
ell.L2,hull,power.concentric(2).mvn.0.1,0.05,0.1,0.16666666666666666
ell.L2,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.5666666666666667
ell.L2,hull,power.concentric(5).mvn.0.05,0.55,0.65,0.7
ell.L2,hull,power.concentric(5).mvn.0.1,0.55,0.5833333333333334,0.6333333333333333
ell.L2,hull,power.fig8(0.25).mvn.0.01,0.8666666666666667,0.95,1
ell.L2,hull,power.fig8(0.25).mvn.0.05,0.6,0.75,0.85
ell.L2,hull,power.fig8(0.25).mvn.0.1,0.13333333333333333,0.3,0.3333333333333333
ell.L2,hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9166666666666666
ell.L2,hull,power.fig8(0.5).mvn.0.05,0.5666666666666667,0.65,0.7166666666666667
ell.L2,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.11666666666666667,0.18333333333333332
ell.L2,hull,power.fig8(1.5).mvn.0.01,0.95,0.9833333333333333,1
ell.L2,hull,power.fig8(1.5).mvn.0.05,0.8666666666666667,0.9,0.9333333333333333
ell.L2,hull,power.fig8(1.5).mvn.0.1,0.65,0.75,0.75
ell.L2,hull,power.fig8(1).mvn.0.01,0.8833333333333333,0.9166666666666666,1
ell.L2,hull,power.fig8(1).mvn.0.05,0.7666666666666667,0.8,0.8833333333333333
ell.L2,hull,power.fig8(1).mvn.0.1,0.08333333333333333,0.2833333333333333,0.3333333333333333
ell.L2,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
ell.L2,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
ell.L2,hull,power.fig8(5).mvn.0.1,1,1,1
ell.L2,hull,power.sphere(2).mvn.0.01,1,1,1
ell.L2,hull,power.sphere(2).mvn.0.05,0.6666666666666666,0.75,0.7833333333333333
ell.L2,hull,power.sphere(2).mvn.0.1,0.15,0.18333333333333332,0.3
ell.L2,hull,power.sphere(3).mvn.0.01,0.6333333333333333,0.6833333333333333,0.8166666666666667
ell.L2,hull,power.sphere(3).mvn.0.05,0.43333333333333335,0.5333333333333333,0.6166666666666667
ell.L2,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.18333333333333332,0.35
ell.L2,hull,power.thomas(0.05),0,0,0
ell.L2,hull,power.thomas(0.1),0,0,0.016666666666666666
ell.L2,hull,power.thomas(0.15),0.1,0.13333333333333333,0.2
ell.L2,hull,power.thomas(0.2),0.15,0.23333333333333334,0.3333333333333333
ell.L2,hull,power.thomas(0.25),0.05,0.11666666666666667,0.15
ell.L2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.08333333333333333
ell.L2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L2,unbiased.hull,"null.axis(0.1,0.1)",0,0.13333333333333333,0.15
ell.L2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.L2,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
ell.L2,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
ell.L2,unbiased.hull,"null.axis(0.1,10,10)",0.06666666666666667,0.15,0.18333333333333332
ell.L2,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L2,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L2,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L2,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L2,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
ell.L2,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.11666666666666667
ell.L2,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L2,unbiased.hull,"null.axis(10,10)",0.016666666666666666,0.13333333333333333,0.25
ell.L2,unbiased.hull,null.ball(2),0,0.05,0.05
ell.L2,unbiased.hull,null.ball(3),0,0.05,0.05
ell.L2,unbiased.hull,null.ball(4),0,0,0
ell.L2,unbiased.hull,null.ball(5),0,0,0
ell.L2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
ell.L2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
ell.L2,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
ell.L2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.05
ell.L2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0.1
ell.L2,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.06666666666666667
ell.L2,unbiased.hull,"null.cross(0.1,1)",0,0,0.08333333333333333
ell.L2,unbiased.hull,"null.cross(0.1,10,10)",0,0.05,0.1
ell.L2,unbiased.hull,"null.cross(0.1,10)",0,0.1,0.13333333333333333
ell.L2,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L2,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L2,unbiased.hull,"null.cross(1,1)",0,0.05,0.1
ell.L2,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.05
ell.L2,unbiased.hull,"null.cross(1,10)",0,0.05,0.15
ell.L2,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.L2,unbiased.hull,"null.cross(10,10)",0,0.03333333333333333,0.08333333333333333
ell.L2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L2,unbiased.hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.2
ell.L2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L2,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.06666666666666667,0.1
ell.L2,unbiased.hull,"null.random.polytope(1,2,100)",0,0.06666666666666667,0.13333333333333333
ell.L2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0.08333333333333333
ell.L2,unbiased.hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.05
ell.L2,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.1,0.1
ell.L2,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.16666666666666666
ell.L2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
ell.L2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.L2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0.11666666666666667
ell.L2,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.1
ell.L2,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.L2,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L2,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,1,1
ell.L2,unbiased.hull,power.concentric(1.25).mvn.0.05,0.8,0.85,0.8833333333333333
ell.L2,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.18333333333333332,0.26666666666666666
ell.L2,unbiased.hull,power.concentric(10).mvn.0.01,0.5833333333333334,0.65,0.65
ell.L2,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6333333333333333,0.7
ell.L2,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
ell.L2,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5166666666666667,0.6666666666666666
ell.L2,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.35,0.38333333333333336
ell.L2,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
ell.L2,unbiased.hull,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
ell.L2,unbiased.hull,power.concentric(5).mvn.0.05,0.6,0.6,0.65
ell.L2,unbiased.hull,power.concentric(5).mvn.0.1,0.55,0.55,0.6
ell.L2,unbiased.hull,power.fig8(0.25).mvn.0.01,0.9,0.9,0.9166666666666666
ell.L2,unbiased.hull,power.fig8(0.25).mvn.0.05,0.6166666666666667,0.6666666666666666,0.6833333333333333
ell.L2,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.15,0.21666666666666667
ell.L2,unbiased.hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
ell.L2,unbiased.hull,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.5333333333333333,0.6333333333333333
ell.L2,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.08333333333333333
ell.L2,unbiased.hull,power.fig8(1.5).mvn.0.01,0.85,0.95,0.9833333333333333
ell.L2,unbiased.hull,power.fig8(1.5).mvn.0.05,0.75,0.7833333333333333,0.8833333333333333
ell.L2,unbiased.hull,power.fig8(1.5).mvn.0.1,0.5,0.65,0.6833333333333333
ell.L2,unbiased.hull,power.fig8(1).mvn.0.01,0.8,0.9166666666666666,0.95
ell.L2,unbiased.hull,power.fig8(1).mvn.0.05,0.6333333333333333,0.7833333333333333,0.8333333333333334
ell.L2,unbiased.hull,power.fig8(1).mvn.0.1,0,0.16666666666666666,0.23333333333333334
ell.L2,unbiased.hull,power.fig8(5).mvn.0.01,0.95,1,1
ell.L2,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
ell.L2,unbiased.hull,power.fig8(5).mvn.0.1,0.9166666666666666,0.9833333333333333,1
ell.L2,unbiased.hull,power.sphere(2).mvn.0.01,1,1,1
ell.L2,unbiased.hull,power.sphere(2).mvn.0.05,0.55,0.6333333333333333,0.7666666666666667
ell.L2,unbiased.hull,power.sphere(2).mvn.0.1,0.05,0.13333333333333333,0.21666666666666667
ell.L2,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.13333333333333333,0.23333333333333334
ell.L2,unbiased.hull,power.sphere(3).mvn.0.05,0,0.08333333333333333,0.15
ell.L2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.L2,unbiased.hull,power.thomas(0.05),0,0,0
ell.L2,unbiased.hull,power.thomas(0.1),0,0.05,0.05
ell.L2,unbiased.hull,power.thomas(0.15),0.05,0.05,0.08333333333333333
ell.L2,unbiased.hull,power.thomas(0.2),0.15,0.15,0.2
ell.L2,unbiased.hull,power.thomas(0.25),0.08333333333333333,0.1,0.1
ell.L2.1,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.1
ell.L2.1,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
ell.L2.1,axis,"null.axis(0.1,0.1,10)",0.05,0.05,0.08333333333333333
ell.L2.1,axis,"null.axis(0.1,0.1)",0,0,0.11666666666666667
ell.L2.1,axis,"null.axis(0.1,1,1)",0.05,0.08333333333333333,0.11666666666666667
ell.L2.1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
ell.L2.1,axis,"null.axis(0.1,1)",0,0.03333333333333333,0.16666666666666666
ell.L2.1,axis,"null.axis(0.1,10,10)",0.05,0.05,0.06666666666666667
ell.L2.1,axis,"null.axis(0.1,10)",0,0.016666666666666666,0.05
ell.L2.1,axis,"null.axis(1,1,1)",0,0.05,0.05
ell.L2.1,axis,"null.axis(1,1,10)",0,0.05,0.05
ell.L2.1,axis,"null.axis(1,1)",0.05,0.08333333333333333,0.11666666666666667
ell.L2.1,axis,"null.axis(1,10,10)",0.016666666666666666,0.05,0.11666666666666667
ell.L2.1,axis,"null.axis(1,10)",0.05,0.15,0.2
ell.L2.1,axis,"null.axis(10,10,10)",0,0.11666666666666667,0.16666666666666666
ell.L2.1,axis,"null.axis(10,10)",0.05,0.08333333333333333,0.15
ell.L2.1,axis,null.ball(2),0,0.06666666666666667,0.11666666666666667
ell.L2.1,axis,null.ball(3),0,0,0.1
ell.L2.1,axis,null.ball(4),0.03333333333333333,0.1,0.11666666666666667
ell.L2.1,axis,null.ball(5),0,0.05,0.13333333333333333
ell.L2.1,axis,"null.cross(0.1,0.1,0.1)",0.016666666666666666,0.1,0.2
ell.L2.1,axis,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.05
ell.L2.1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
ell.L2.1,axis,"null.cross(0.1,0.1)",0.06666666666666667,0.08333333333333333,0.15
ell.L2.1,axis,"null.cross(0.1,1,1)",0,0.05,0.18333333333333332
ell.L2.1,axis,"null.cross(0.1,1,10)",0.016666666666666666,0.11666666666666667,0.18333333333333332
ell.L2.1,axis,"null.cross(0.1,1)",0.05,0.06666666666666667,0.1
ell.L2.1,axis,"null.cross(0.1,10,10)",0.05,0.05,0.08333333333333333
ell.L2.1,axis,"null.cross(0.1,10)",0.016666666666666666,0.05,0.08333333333333333
ell.L2.1,axis,"null.cross(1,1,1)",0,0,0.08333333333333333
ell.L2.1,axis,"null.cross(1,1,10)",0.05,0.13333333333333333,0.25
ell.L2.1,axis,"null.cross(1,1)",0,0,0.03333333333333333
ell.L2.1,axis,"null.cross(1,10,10)",0,0.05,0.05
ell.L2.1,axis,"null.cross(1,10)",0.05,0.2,0.26666666666666666
ell.L2.1,axis,"null.cross(10,10,10)",0.03333333333333333,0.1,0.1
ell.L2.1,axis,"null.cross(10,10)",0.05,0.05,0.06666666666666667
ell.L2.1,axis,"null.random.hull(10,5,25)",0.016666666666666666,0.05,0.05
ell.L2.1,axis,"null.random.hull(3,3,75)",0,0,0.016666666666666666
ell.L2.1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.11666666666666667
ell.L2.1,axis,"null.random.hull(5,2,25)",0,0.05,0.05
ell.L2.1,axis,"null.random.hull(6,4,25)",0,0.03333333333333333,0.05
ell.L2.1,axis,"null.random.hull(8,3,100)",0,0,0.06666666666666667
ell.L2.1,axis,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.05
ell.L2.1,axis,"null.random.polytope(10,4,75)",0.016666666666666666,0.06666666666666667,0.23333333333333334
ell.L2.1,axis,"null.random.polytope(2,2,10)",0,0.05,0.13333333333333333
ell.L2.1,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L2.1,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.15
ell.L2.1,axis,"null.random.polytope(5,2,75)",0,0.05,0.08333333333333333
ell.L2.1,axis,"null.random.polytope(6,2,100)",0,0.06666666666666667,0.1
ell.L2.1,axis,"null.random.polytope(8,3,50)",0.05,0.1,0.1
ell.L2.1,axis,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.06666666666666667
ell.L2.1,axis,"null.simplex(unit,2)",0,0.05,0.13333333333333333
ell.L2.1,axis,"null.simplex(unit,3)",0,0.03333333333333333,0.06666666666666667
ell.L2.1,axis,"null.simplex(unit,4)",0,0.03333333333333333,0.05
ell.L2.1,axis,power.concentric(1.25).mvn.0.01,0,0,0.05
ell.L2.1,axis,power.concentric(1.25).mvn.0.05,0.1,0.11666666666666667,0.2
ell.L2.1,axis,power.concentric(1.25).mvn.0.1,0.06666666666666667,0.08333333333333333,0.1
ell.L2.1,axis,power.concentric(10).mvn.0.01,0.38333333333333336,0.7,0.8
ell.L2.1,axis,power.concentric(10).mvn.0.05,0.21666666666666667,0.4,0.5
ell.L2.1,axis,power.concentric(10).mvn.0.1,0,0.05,0.15
ell.L2.1,axis,power.concentric(2).mvn.0.01,0,0.05,0.15
ell.L2.1,axis,power.concentric(2).mvn.0.05,0,0.06666666666666667,0.13333333333333333
ell.L2.1,axis,power.concentric(2).mvn.0.1,0,0.1,0.13333333333333333
ell.L2.1,axis,power.concentric(5).mvn.0.01,0.16666666666666666,0.3,0.35
ell.L2.1,axis,power.concentric(5).mvn.0.05,0,0.016666666666666666,0.06666666666666667
ell.L2.1,axis,power.concentric(5).mvn.0.1,0.05,0.06666666666666667,0.2
ell.L2.1,axis,power.fig8(0.25).mvn.0.01,0,0.05,0.11666666666666667
ell.L2.1,axis,power.fig8(0.25).mvn.0.05,0,0.016666666666666666,0.03333333333333333
ell.L2.1,axis,power.fig8(0.25).mvn.0.1,0,0,0.03333333333333333
ell.L2.1,axis,power.fig8(0.5).mvn.0.01,0,0.016666666666666666,0.08333333333333333
ell.L2.1,axis,power.fig8(0.5).mvn.0.05,0.03333333333333333,0.05,0.1
ell.L2.1,axis,power.fig8(0.5).mvn.0.1,0,0,0.06666666666666667
ell.L2.1,axis,power.fig8(1.5).mvn.0.01,0.15,0.25,0.3
ell.L2.1,axis,power.fig8(1.5).mvn.0.05,0.05,0.05,0.1
ell.L2.1,axis,power.fig8(1.5).mvn.0.1,0.05,0.25,0.31666666666666665
ell.L2.1,axis,power.fig8(1).mvn.0.01,0.1,0.15,0.2833333333333333
ell.L2.1,axis,power.fig8(1).mvn.0.05,0.016666666666666666,0.1,0.15
ell.L2.1,axis,power.fig8(1).mvn.0.1,0.05,0.2,0.2833333333333333
ell.L2.1,axis,power.fig8(5).mvn.0.01,0.1,0.1,0.15
ell.L2.1,axis,power.fig8(5).mvn.0.05,0.11666666666666667,0.23333333333333334,0.25
ell.L2.1,axis,power.fig8(5).mvn.0.1,0,0.06666666666666667,0.15
ell.L2.1,axis,power.sphere(2).mvn.0.01,0,0.05,0.18333333333333332
ell.L2.1,axis,power.sphere(2).mvn.0.05,0.05,0.1,0.15
ell.L2.1,axis,power.sphere(2).mvn.0.1,0.06666666666666667,0.13333333333333333,0.2
ell.L2.1,axis,power.sphere(3).mvn.0.01,0.016666666666666666,0.11666666666666667,0.15
ell.L2.1,axis,power.sphere(3).mvn.0.05,0.05,0.06666666666666667,0.16666666666666666
ell.L2.1,axis,power.sphere(3).mvn.0.1,0.016666666666666666,0.05,0.08333333333333333
ell.L2.1,axis,power.thomas(0.05),0,0.016666666666666666,0.06666666666666667
ell.L2.1,axis,power.thomas(0.1),0,0,0.03333333333333333
ell.L2.1,axis,power.thomas(0.15),0.05,0.06666666666666667,0.1
ell.L2.1,axis,power.thomas(0.2),0.05,0.06666666666666667,0.08333333333333333
ell.L2.1,axis,power.thomas(0.25),0,0.03333333333333333,0.05
ell.L2.1,hull,"null.axis(0.1,0.1,0.1)",0,0,0.06666666666666667
ell.L2.1,hull,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.05
ell.L2.1,hull,"null.axis(0.1,0.1,10)",0.05,0.05,0.05
ell.L2.1,hull,"null.axis(0.1,0.1)",0,0.016666666666666666,0.11666666666666667
ell.L2.1,hull,"null.axis(0.1,1,1)",0,0.03333333333333333,0.16666666666666666
ell.L2.1,hull,"null.axis(0.1,1,10)",0,0,0.06666666666666667
ell.L2.1,hull,"null.axis(0.1,1)",0.016666666666666666,0.05,0.11666666666666667
ell.L2.1,hull,"null.axis(0.1,10,10)",0.05,0.08333333333333333,0.11666666666666667
ell.L2.1,hull,"null.axis(0.1,10)",0,0.016666666666666666,0.05
ell.L2.1,hull,"null.axis(1,1,1)",0.05,0.05,0.05
ell.L2.1,hull,"null.axis(1,1,10)",0,0,0.03333333333333333
ell.L2.1,hull,"null.axis(1,1)",0,0.05,0.1
ell.L2.1,hull,"null.axis(1,10,10)",0.05,0.05,0.06666666666666667
ell.L2.1,hull,"null.axis(1,10)",0,0.13333333333333333,0.2
ell.L2.1,hull,"null.axis(10,10,10)",0.05,0.08333333333333333,0.16666666666666666
ell.L2.1,hull,"null.axis(10,10)",0.05,0.13333333333333333,0.2
ell.L2.1,hull,null.ball(2),0,0.03333333333333333,0.1
ell.L2.1,hull,null.ball(3),0,0.05,0.1
ell.L2.1,hull,null.ball(4),0.05,0.1,0.16666666666666666
ell.L2.1,hull,null.ball(5),0,0.016666666666666666,0.1
ell.L2.1,hull,"null.cross(0.1,0.1,0.1)",0.05,0.06666666666666667,0.13333333333333333
ell.L2.1,hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.016666666666666666
ell.L2.1,hull,"null.cross(0.1,0.1,10)",0,0.016666666666666666,0.05
ell.L2.1,hull,"null.cross(0.1,0.1)",0.05,0.08333333333333333,0.13333333333333333
ell.L2.1,hull,"null.cross(0.1,1,1)",0.05,0.16666666666666666,0.26666666666666666
ell.L2.1,hull,"null.cross(0.1,1,10)",0.1,0.11666666666666667,0.15
ell.L2.1,hull,"null.cross(0.1,1)",0,0.06666666666666667,0.1
ell.L2.1,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.06666666666666667,0.16666666666666666
ell.L2.1,hull,"null.cross(0.1,10)",0,0.05,0.05
ell.L2.1,hull,"null.cross(1,1,1)",0,0.05,0.05
ell.L2.1,hull,"null.cross(1,1,10)",0.05,0.18333333333333332,0.23333333333333334
ell.L2.1,hull,"null.cross(1,1)",0,0.016666666666666666,0.05
ell.L2.1,hull,"null.cross(1,10,10)",0.016666666666666666,0.05,0.1
ell.L2.1,hull,"null.cross(1,10)",0.11666666666666667,0.18333333333333332,0.2
ell.L2.1,hull,"null.cross(10,10,10)",0,0.06666666666666667,0.1
ell.L2.1,hull,"null.cross(10,10)",0.05,0.05,0.06666666666666667
ell.L2.1,hull,"null.random.hull(10,5,25)",0.016666666666666666,0.05,0.06666666666666667
ell.L2.1,hull,"null.random.hull(3,3,75)",0,0.05,0.05
ell.L2.1,hull,"null.random.hull(4,4,25)",0,0.05,0.13333333333333333
ell.L2.1,hull,"null.random.hull(5,2,25)",0,0.03333333333333333,0.06666666666666667
ell.L2.1,hull,"null.random.hull(6,4,25)",0,0.05,0.16666666666666666
ell.L2.1,hull,"null.random.hull(8,3,100)",0,0,0.03333333333333333
ell.L2.1,hull,"null.random.polytope(1,2,100)",0,0.1,0.13333333333333333
ell.L2.1,hull,"null.random.polytope(10,4,75)",0,0,0.15
ell.L2.1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.21666666666666667
ell.L2.1,hull,"null.random.polytope(3,3,75)",0,0,0
ell.L2.1,hull,"null.random.polytope(4,3,25)",0.05,0.06666666666666667,0.08333333333333333
ell.L2.1,hull,"null.random.polytope(5,2,75)",0,0.05,0.06666666666666667
ell.L2.1,hull,"null.random.polytope(6,2,100)",0,0.05,0.1
ell.L2.1,hull,"null.random.polytope(8,3,50)",0.08333333333333333,0.15,0.18333333333333332
ell.L2.1,hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.06666666666666667
ell.L2.1,hull,"null.simplex(unit,2)",0.06666666666666667,0.1,0.18333333333333332
ell.L2.1,hull,"null.simplex(unit,3)",0,0.05,0.08333333333333333
ell.L2.1,hull,"null.simplex(unit,4)",0,0,0.08333333333333333
ell.L2.1,hull,power.concentric(1.25).mvn.0.01,0,0.1,0.1
ell.L2.1,hull,power.concentric(1.25).mvn.0.05,0.016666666666666666,0.11666666666666667,0.15
ell.L2.1,hull,power.concentric(1.25).mvn.0.1,0,0.1,0.13333333333333333
ell.L2.1,hull,power.concentric(10).mvn.0.01,0.4,0.5333333333333333,0.7666666666666667
ell.L2.1,hull,power.concentric(10).mvn.0.05,0.4,0.45,0.4666666666666667
ell.L2.1,hull,power.concentric(10).mvn.0.1,0.05,0.1,0.11666666666666667
ell.L2.1,hull,power.concentric(2).mvn.0.01,0,0.016666666666666666,0.1
ell.L2.1,hull,power.concentric(2).mvn.0.05,0.05,0.05,0.11666666666666667
ell.L2.1,hull,power.concentric(2).mvn.0.1,0,0.1,0.2
ell.L2.1,hull,power.concentric(5).mvn.0.01,0.25,0.25,0.3333333333333333
ell.L2.1,hull,power.concentric(5).mvn.0.05,0,0.016666666666666666,0.1
ell.L2.1,hull,power.concentric(5).mvn.0.1,0.05,0.11666666666666667,0.2
ell.L2.1,hull,power.fig8(0.25).mvn.0.01,0,0.05,0.06666666666666667
ell.L2.1,hull,power.fig8(0.25).mvn.0.05,0,0.016666666666666666,0.03333333333333333
ell.L2.1,hull,power.fig8(0.25).mvn.0.1,0,0.016666666666666666,0.08333333333333333
ell.L2.1,hull,power.fig8(0.5).mvn.0.01,0,0.06666666666666667,0.1
ell.L2.1,hull,power.fig8(0.5).mvn.0.05,0,0.05,0.1
ell.L2.1,hull,power.fig8(0.5).mvn.0.1,0,0.05,0.06666666666666667
ell.L2.1,hull,power.fig8(1.5).mvn.0.01,0.15,0.2,0.31666666666666665
ell.L2.1,hull,power.fig8(1.5).mvn.0.05,0,0.05,0.08333333333333333
ell.L2.1,hull,power.fig8(1.5).mvn.0.1,0.15,0.21666666666666667,0.3
ell.L2.1,hull,power.fig8(1).mvn.0.01,0.11666666666666667,0.18333333333333332,0.2
ell.L2.1,hull,power.fig8(1).mvn.0.05,0.05,0.06666666666666667,0.1
ell.L2.1,hull,power.fig8(1).mvn.0.1,0.11666666666666667,0.16666666666666666,0.18333333333333332
ell.L2.1,hull,power.fig8(5).mvn.0.01,0.1,0.1,0.1
ell.L2.1,hull,power.fig8(5).mvn.0.05,0.2,0.23333333333333334,0.26666666666666666
ell.L2.1,hull,power.fig8(5).mvn.0.1,0,0.05,0.11666666666666667
ell.L2.1,hull,power.sphere(2).mvn.0.01,0.05,0.13333333333333333,0.25
ell.L2.1,hull,power.sphere(2).mvn.0.05,0.05,0.05,0.1
ell.L2.1,hull,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.1
ell.L2.1,hull,power.sphere(3).mvn.0.01,0.05,0.1,0.15
ell.L2.1,hull,power.sphere(3).mvn.0.05,0.06666666666666667,0.11666666666666667,0.16666666666666666
ell.L2.1,hull,power.sphere(3).mvn.0.1,0,0.03333333333333333,0.05
ell.L2.1,hull,power.thomas(0.05),0,0,0.03333333333333333
ell.L2.1,hull,power.thomas(0.1),0.016666666666666666,0.05,0.05
ell.L2.1,hull,power.thomas(0.15),0.05,0.05,0.06666666666666667
ell.L2.1,hull,power.thomas(0.2),0.016666666666666666,0.05,0.05
ell.L2.1,hull,power.thomas(0.25),0,0.05,0.05
ell.L2.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.13333333333333333
ell.L2.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.03333333333333333
ell.L2.1,unbiased.hull,"null.axis(0.1,0.1,10)",0.05,0.05,0.05
ell.L2.1,unbiased.hull,"null.axis(0.1,0.1)",0.1,0.1,0.15
ell.L2.1,unbiased.hull,"null.axis(0.1,1,1)",0.06666666666666667,0.16666666666666666,0.2
ell.L2.1,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.L2.1,unbiased.hull,"null.axis(0.1,1)",0,0.05,0.1
ell.L2.1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.1,0.15
ell.L2.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L2.1,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.06666666666666667
ell.L2.1,unbiased.hull,"null.axis(1,1,10)",0,0,0.016666666666666666
ell.L2.1,unbiased.hull,"null.axis(1,1)",0.016666666666666666,0.08333333333333333,0.1
ell.L2.1,unbiased.hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.11666666666666667
ell.L2.1,unbiased.hull,"null.axis(1,10)",0.1,0.13333333333333333,0.25
ell.L2.1,unbiased.hull,"null.axis(10,10,10)",0.06666666666666667,0.1,0.15
ell.L2.1,unbiased.hull,"null.axis(10,10)",0.11666666666666667,0.15,0.16666666666666666
ell.L2.1,unbiased.hull,null.ball(2),0.016666666666666666,0.05,0.1
ell.L2.1,unbiased.hull,null.ball(3),0,0,0.05
ell.L2.1,unbiased.hull,null.ball(4),0.05,0.1,0.11666666666666667
ell.L2.1,unbiased.hull,null.ball(5),0,0.016666666666666666,0.1
ell.L2.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0.05,0.06666666666666667,0.13333333333333333
ell.L2.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L2.1,unbiased.hull,"null.cross(0.1,0.1,10)",0.016666666666666666,0.05,0.05
ell.L2.1,unbiased.hull,"null.cross(0.1,0.1)",0.05,0.1,0.18333333333333332
ell.L2.1,unbiased.hull,"null.cross(0.1,1,1)",0.05,0.06666666666666667,0.25
ell.L2.1,unbiased.hull,"null.cross(0.1,1,10)",0.06666666666666667,0.13333333333333333,0.15
ell.L2.1,unbiased.hull,"null.cross(0.1,1)",0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,"null.cross(0.1,10,10)",0.06666666666666667,0.11666666666666667,0.16666666666666666
ell.L2.1,unbiased.hull,"null.cross(0.1,10)",0,0.1,0.1
ell.L2.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L2.1,unbiased.hull,"null.cross(1,1,10)",0.06666666666666667,0.1,0.26666666666666666
ell.L2.1,unbiased.hull,"null.cross(1,1)",0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,"null.cross(1,10,10)",0,0.03333333333333333,0.06666666666666667
ell.L2.1,unbiased.hull,"null.cross(1,10)",0.08333333333333333,0.15,0.26666666666666666
ell.L2.1,unbiased.hull,"null.cross(10,10,10)",0,0.08333333333333333,0.1
ell.L2.1,unbiased.hull,"null.cross(10,10)",0.05,0.05,0.05
ell.L2.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0.06666666666666667
ell.L2.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0.05
ell.L2.1,unbiased.hull,"null.random.hull(4,4,25)",0,0.1,0.1
ell.L2.1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.05,0.1
ell.L2.1,unbiased.hull,"null.random.hull(6,4,25)",0,0.016666666666666666,0.11666666666666667
ell.L2.1,unbiased.hull,"null.random.hull(8,3,100)",0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.05,0.1
ell.L2.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0.016666666666666666,0.11666666666666667
ell.L2.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.05,0.16666666666666666
ell.L2.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0.016666666666666666
ell.L2.1,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.05,0.1
ell.L2.1,unbiased.hull,"null.random.polytope(5,2,75)",0,0.05,0.08333333333333333
ell.L2.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,"null.random.polytope(8,3,50)",0.05,0.06666666666666667,0.15
ell.L2.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.1
ell.L2.1,unbiased.hull,"null.simplex(unit,2)",0.05,0.13333333333333333,0.23333333333333334
ell.L2.1,unbiased.hull,"null.simplex(unit,3)",0.05,0.1,0.15
ell.L2.1,unbiased.hull,"null.simplex(unit,4)",0,0,0.05
ell.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.05,0.13333333333333333,0.18333333333333332
ell.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0.08333333333333333,0.13333333333333333
ell.L2.1,unbiased.hull,power.concentric(10).mvn.0.01,0.4666666666666667,0.65,0.7166666666666667
ell.L2.1,unbiased.hull,power.concentric(10).mvn.0.05,0.31666666666666665,0.45,0.5333333333333333
ell.L2.1,unbiased.hull,power.concentric(10).mvn.0.1,0,0.05,0.08333333333333333
ell.L2.1,unbiased.hull,power.concentric(2).mvn.0.01,0,0.06666666666666667,0.18333333333333332
ell.L2.1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.05,0.05
ell.L2.1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.06666666666666667,0.15
ell.L2.1,unbiased.hull,power.concentric(5).mvn.0.01,0.2,0.21666666666666667,0.25
ell.L2.1,unbiased.hull,power.concentric(5).mvn.0.05,0,0.016666666666666666,0.06666666666666667
ell.L2.1,unbiased.hull,power.concentric(5).mvn.0.1,0.05,0.13333333333333333,0.16666666666666666
ell.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.05,0.05,0.15
ell.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0.05,0.15
ell.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0.05
ell.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.016666666666666666,0.05,0.11666666666666667
ell.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.05,0.06666666666666667
ell.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.11666666666666667
ell.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.13333333333333333,0.21666666666666667,0.26666666666666666
ell.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0.06666666666666667,0.13333333333333333
ell.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.06666666666666667,0.2,0.3
ell.L2.1,unbiased.hull,power.fig8(1).mvn.0.01,0.05,0.11666666666666667,0.21666666666666667
ell.L2.1,unbiased.hull,power.fig8(1).mvn.0.05,0.05,0.1,0.1
ell.L2.1,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0.2
ell.L2.1,unbiased.hull,power.fig8(5).mvn.0.01,0.05,0.1,0.1
ell.L2.1,unbiased.hull,power.fig8(5).mvn.0.05,0.2,0.26666666666666666,0.31666666666666665
ell.L2.1,unbiased.hull,power.fig8(5).mvn.0.1,0,0.03333333333333333,0.08333333333333333
ell.L2.1,unbiased.hull,power.sphere(2).mvn.0.01,0.03333333333333333,0.1,0.23333333333333334
ell.L2.1,unbiased.hull,power.sphere(2).mvn.0.05,0,0.03333333333333333,0.13333333333333333
ell.L2.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0.11666666666666667,0.2
ell.L2.1,unbiased.hull,power.sphere(3).mvn.0.01,0.06666666666666667,0.13333333333333333,0.15
ell.L2.1,unbiased.hull,power.sphere(3).mvn.0.05,0.1,0.1,0.13333333333333333
ell.L2.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.05,0.08333333333333333
ell.L2.1,unbiased.hull,power.thomas(0.05),0,0.03333333333333333,0.08333333333333333
ell.L2.1,unbiased.hull,power.thomas(0.1),0.05,0.05,0.06666666666666667
ell.L2.1,unbiased.hull,power.thomas(0.15),0.05,0.06666666666666667,0.13333333333333333
ell.L2.1,unbiased.hull,power.thomas(0.2),0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,power.thomas(0.25),0,0.05,0.05
ell.L2.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L2.2,axis,"null.axis(0.1,0.1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,1,1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,1,10)",0,0,0
ell.L2.2,axis,"null.axis(0.1,1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,10,10)",0,0,0
ell.L2.2,axis,"null.axis(0.1,10)",0,0,0
ell.L2.2,axis,"null.axis(1,1,1)",0,0,0
ell.L2.2,axis,"null.axis(1,1,10)",0,0,0
ell.L2.2,axis,"null.axis(1,1)",0,0,0
ell.L2.2,axis,"null.axis(1,10,10)",0,0,0
ell.L2.2,axis,"null.axis(1,10)",0,0,0
ell.L2.2,axis,"null.axis(10,10,10)",0,0,0
ell.L2.2,axis,"null.axis(10,10)",0,0,0
ell.L2.2,axis,null.ball(2),0,0,0
ell.L2.2,axis,null.ball(3),0,0,0
ell.L2.2,axis,null.ball(4),0,0,0
ell.L2.2,axis,null.ball(5),0,0,0
ell.L2.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.L2.2,axis,"null.cross(0.1,0.1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,1,1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,1,10)",0,0,0
ell.L2.2,axis,"null.cross(0.1,1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,10,10)",0,0,0
ell.L2.2,axis,"null.cross(0.1,10)",0,0,0
ell.L2.2,axis,"null.cross(1,1,1)",0,0,0
ell.L2.2,axis,"null.cross(1,1,10)",0,0,0
ell.L2.2,axis,"null.cross(1,1)",0,0,0
ell.L2.2,axis,"null.cross(1,10,10)",0,0,0
ell.L2.2,axis,"null.cross(1,10)",0,0,0
ell.L2.2,axis,"null.cross(10,10,10)",0,0,0
ell.L2.2,axis,"null.cross(10,10)",0,0,0
ell.L2.2,axis,"null.random.hull(10,5,25)",0,0,0
ell.L2.2,axis,"null.random.hull(3,3,75)",0,0,0
ell.L2.2,axis,"null.random.hull(4,4,25)",0,0,0
ell.L2.2,axis,"null.random.hull(5,2,25)",0,0,0
ell.L2.2,axis,"null.random.hull(6,4,25)",0,0,0
ell.L2.2,axis,"null.random.hull(8,3,100)",0,0,0
ell.L2.2,axis,"null.random.polytope(1,2,100)",0,0,0
ell.L2.2,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L2.2,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L2.2,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L2.2,axis,"null.random.polytope(4,3,25)",0,0,0
ell.L2.2,axis,"null.random.polytope(5,2,75)",0,0,0
ell.L2.2,axis,"null.random.polytope(6,2,100)",0,0,0
ell.L2.2,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L2.2,axis,"null.random.polytope(9,2,10)",0,0,0
ell.L2.2,axis,"null.simplex(unit,2)",0,0,0
ell.L2.2,axis,"null.simplex(unit,3)",0,0,0
ell.L2.2,axis,"null.simplex(unit,4)",0,0,0
ell.L2.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
ell.L2.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
ell.L2.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
ell.L2.2,axis,power.concentric(10).mvn.0.01,0,0,0
ell.L2.2,axis,power.concentric(10).mvn.0.05,0,0,0
ell.L2.2,axis,power.concentric(10).mvn.0.1,0,0,0
ell.L2.2,axis,power.concentric(2).mvn.0.01,0,0,0
ell.L2.2,axis,power.concentric(2).mvn.0.05,0,0,0
ell.L2.2,axis,power.concentric(2).mvn.0.1,0,0,0
ell.L2.2,axis,power.concentric(5).mvn.0.01,0,0,0
ell.L2.2,axis,power.concentric(5).mvn.0.05,0,0,0
ell.L2.2,axis,power.concentric(5).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(1).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(1).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(1).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(5).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(5).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(5).mvn.0.1,0,0,0
ell.L2.2,axis,power.sphere(2).mvn.0.01,0,0,0
ell.L2.2,axis,power.sphere(2).mvn.0.05,0,0,0
ell.L2.2,axis,power.sphere(2).mvn.0.1,0,0,0
ell.L2.2,axis,power.sphere(3).mvn.0.01,0,0,0
ell.L2.2,axis,power.sphere(3).mvn.0.05,0,0,0
ell.L2.2,axis,power.sphere(3).mvn.0.1,0,0,0
ell.L2.2,axis,power.thomas(0.05),0,0,0
ell.L2.2,axis,power.thomas(0.1),0,0,0
ell.L2.2,axis,power.thomas(0.15),0,0,0
ell.L2.2,axis,power.thomas(0.2),0,0,0
ell.L2.2,axis,power.thomas(0.25),0,0,0
ell.L2.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L2.2,hull,"null.axis(0.1,0.1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,1,1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,1,10)",0,0,0
ell.L2.2,hull,"null.axis(0.1,1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,10,10)",0,0,0
ell.L2.2,hull,"null.axis(0.1,10)",0,0,0
ell.L2.2,hull,"null.axis(1,1,1)",0,0,0
ell.L2.2,hull,"null.axis(1,1,10)",0,0,0
ell.L2.2,hull,"null.axis(1,1)",0,0,0
ell.L2.2,hull,"null.axis(1,10,10)",0,0,0
ell.L2.2,hull,"null.axis(1,10)",0,0,0
ell.L2.2,hull,"null.axis(10,10,10)",0,0,0
ell.L2.2,hull,"null.axis(10,10)",0,0,0
ell.L2.2,hull,null.ball(2),0,0,0
ell.L2.2,hull,null.ball(3),0,0,0
ell.L2.2,hull,null.ball(4),0,0,0
ell.L2.2,hull,null.ball(5),0,0,0
ell.L2.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L2.2,hull,"null.cross(0.1,0.1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,1,1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,1,10)",0,0,0
ell.L2.2,hull,"null.cross(0.1,1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,10,10)",0,0,0
ell.L2.2,hull,"null.cross(0.1,10)",0,0,0
ell.L2.2,hull,"null.cross(1,1,1)",0,0,0
ell.L2.2,hull,"null.cross(1,1,10)",0,0,0
ell.L2.2,hull,"null.cross(1,1)",0,0,0
ell.L2.2,hull,"null.cross(1,10,10)",0,0,0
ell.L2.2,hull,"null.cross(1,10)",0,0,0
ell.L2.2,hull,"null.cross(10,10,10)",0,0,0
ell.L2.2,hull,"null.cross(10,10)",0,0,0
ell.L2.2,hull,"null.random.hull(10,5,25)",0,0,0
ell.L2.2,hull,"null.random.hull(3,3,75)",0,0,0
ell.L2.2,hull,"null.random.hull(4,4,25)",0,0,0
ell.L2.2,hull,"null.random.hull(5,2,25)",0,0,0
ell.L2.2,hull,"null.random.hull(6,4,25)",0,0,0
ell.L2.2,hull,"null.random.hull(8,3,100)",0,0,0
ell.L2.2,hull,"null.random.polytope(1,2,100)",0,0,0
ell.L2.2,hull,"null.random.polytope(10,4,75)",0,0,0
ell.L2.2,hull,"null.random.polytope(2,2,10)",0,0,0
ell.L2.2,hull,"null.random.polytope(3,3,75)",0,0,0
ell.L2.2,hull,"null.random.polytope(4,3,25)",0,0,0
ell.L2.2,hull,"null.random.polytope(5,2,75)",0,0,0
ell.L2.2,hull,"null.random.polytope(6,2,100)",0,0,0
ell.L2.2,hull,"null.random.polytope(8,3,50)",0,0,0
ell.L2.2,hull,"null.random.polytope(9,2,10)",0,0,0
ell.L2.2,hull,"null.simplex(unit,2)",0,0,0
ell.L2.2,hull,"null.simplex(unit,3)",0,0,0
ell.L2.2,hull,"null.simplex(unit,4)",0,0,0
ell.L2.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L2.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L2.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L2.2,hull,power.concentric(10).mvn.0.01,0,0,0
ell.L2.2,hull,power.concentric(10).mvn.0.05,0,0,0
ell.L2.2,hull,power.concentric(10).mvn.0.1,0,0,0
ell.L2.2,hull,power.concentric(2).mvn.0.01,0,0,0
ell.L2.2,hull,power.concentric(2).mvn.0.05,0,0,0
ell.L2.2,hull,power.concentric(2).mvn.0.1,0,0,0
ell.L2.2,hull,power.concentric(5).mvn.0.01,0,0,0
ell.L2.2,hull,power.concentric(5).mvn.0.05,0,0,0
ell.L2.2,hull,power.concentric(5).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(1).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(1).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(1).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(5).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(5).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(5).mvn.0.1,0,0,0
ell.L2.2,hull,power.sphere(2).mvn.0.01,0,0,0
ell.L2.2,hull,power.sphere(2).mvn.0.05,0,0,0
ell.L2.2,hull,power.sphere(2).mvn.0.1,0,0,0
ell.L2.2,hull,power.sphere(3).mvn.0.01,0,0,0
ell.L2.2,hull,power.sphere(3).mvn.0.05,0,0,0
ell.L2.2,hull,power.sphere(3).mvn.0.1,0,0,0
ell.L2.2,hull,power.thomas(0.05),0,0,0
ell.L2.2,hull,power.thomas(0.1),0,0,0
ell.L2.2,hull,power.thomas(0.15),0,0,0
ell.L2.2,hull,power.thomas(0.2),0,0,0
ell.L2.2,hull,power.thomas(0.25),0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(10,10)",0,0,0
ell.L2.2,unbiased.hull,null.ball(2),0,0,0
ell.L2.2,unbiased.hull,null.ball(3),0,0,0
ell.L2.2,unbiased.hull,null.ball(4),0,0,0
ell.L2.2,unbiased.hull,null.ball(5),0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
ell.L2.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
ell.L2.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.L2.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.05),0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.1),0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.15),0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.2),0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.25),0,0,0
ell.Linf,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.13333333333333333
ell.Linf,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
ell.Linf,axis,"null.axis(0.1,0.1,10)",0.016666666666666666,0.03333333333333333,0.05
ell.Linf,axis,"null.axis(0.1,0.1)",0,0.05,0.1
ell.Linf,axis,"null.axis(0.1,1,1)",0,0,0.016666666666666666
ell.Linf,axis,"null.axis(0.1,1,10)",0,0.11666666666666667,0.15
ell.Linf,axis,"null.axis(0.1,1)",0,0,0
ell.Linf,axis,"null.axis(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.1
ell.Linf,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.05
ell.Linf,axis,"null.axis(1,1,1)",0,0.1,0.11666666666666667
ell.Linf,axis,"null.axis(1,1,10)",0.016666666666666666,0.1,0.15
ell.Linf,axis,"null.axis(1,1)",0,0,0.05
ell.Linf,axis,"null.axis(1,10,10)",0.016666666666666666,0.1,0.1
ell.Linf,axis,"null.axis(1,10)",0.05,0.05,0.1
ell.Linf,axis,"null.axis(10,10,10)",0,0.03333333333333333,0.18333333333333332
ell.Linf,axis,"null.axis(10,10)",0.06666666666666667,0.2,0.3333333333333333
ell.Linf,axis,null.ball(2),0,0,0.03333333333333333
ell.Linf,axis,null.ball(3),0,0.06666666666666667,0.11666666666666667
ell.Linf,axis,null.ball(4),0,0,0.05
ell.Linf,axis,null.ball(5),0,0.016666666666666666,0.05
ell.Linf,axis,"null.cross(0.1,0.1,0.1)",0,0,0.05
ell.Linf,axis,"null.cross(0.1,0.1,1)",0,0.05,0.05
ell.Linf,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf,axis,"null.cross(0.1,0.1)",0,0.05,0.05
ell.Linf,axis,"null.cross(0.1,1,1)",0,0,0
ell.Linf,axis,"null.cross(0.1,1,10)",0,0,0
ell.Linf,axis,"null.cross(0.1,1)",0,0,0
ell.Linf,axis,"null.cross(0.1,10,10)",0,0,0
ell.Linf,axis,"null.cross(0.1,10)",0,0,0
ell.Linf,axis,"null.cross(1,1,1)",0,0,0
ell.Linf,axis,"null.cross(1,1,10)",0,0,0
ell.Linf,axis,"null.cross(1,1)",0,0,0
ell.Linf,axis,"null.cross(1,10,10)",0,0,0
ell.Linf,axis,"null.cross(1,10)",0,0,0.05
ell.Linf,axis,"null.cross(10,10,10)",0,0,0
ell.Linf,axis,"null.cross(10,10)",0,0,0.05
ell.Linf,axis,"null.random.hull(10,5,25)",0,0,0
ell.Linf,axis,"null.random.hull(3,3,75)",0,0.06666666666666667,0.1
ell.Linf,axis,"null.random.hull(4,4,25)",0,0,0.016666666666666666
ell.Linf,axis,"null.random.hull(5,2,25)",0.05,0.05,0.13333333333333333
ell.Linf,axis,"null.random.hull(6,4,25)",0,0,0
ell.Linf,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.03333333333333333
ell.Linf,axis,"null.random.polytope(1,2,100)",0,0,0
ell.Linf,axis,"null.random.polytope(10,4,75)",0,0,0
ell.Linf,axis,"null.random.polytope(2,2,10)",0,0,0.016666666666666666
ell.Linf,axis,"null.random.polytope(3,3,75)",0,0,0
ell.Linf,axis,"null.random.polytope(4,3,25)",0.05,0.1,0.11666666666666667
ell.Linf,axis,"null.random.polytope(5,2,75)",0.06666666666666667,0.11666666666666667,0.13333333333333333
ell.Linf,axis,"null.random.polytope(6,2,100)",0.016666666666666666,0.05,0.05
ell.Linf,axis,"null.random.polytope(8,3,50)",0,0,0.06666666666666667
ell.Linf,axis,"null.random.polytope(9,2,10)",0,0,0
ell.Linf,axis,"null.simplex(unit,2)",0,0,0
ell.Linf,axis,"null.simplex(unit,3)",0,0,0
ell.Linf,axis,"null.simplex(unit,4)",0,0,0
ell.Linf,axis,power.concentric(1.25).mvn.0.01,0.9,0.95,0.95
ell.Linf,axis,power.concentric(1.25).mvn.0.05,0.65,0.7333333333333333,0.8333333333333334
ell.Linf,axis,power.concentric(1.25).mvn.0.1,0.35,0.48333333333333334,0.6166666666666667
ell.Linf,axis,power.concentric(10).mvn.0.01,0.6,0.6333333333333333,0.6666666666666666
ell.Linf,axis,power.concentric(10).mvn.0.05,0.6,0.65,0.75
ell.Linf,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
ell.Linf,axis,power.concentric(2).mvn.0.01,0.4666666666666667,0.65,0.7
ell.Linf,axis,power.concentric(2).mvn.0.05,0.3,0.3,0.3333333333333333
ell.Linf,axis,power.concentric(2).mvn.0.1,0,0.06666666666666667,0.21666666666666667
ell.Linf,axis,power.concentric(5).mvn.0.01,0.5,0.5166666666666667,0.55
ell.Linf,axis,power.concentric(5).mvn.0.05,0.5333333333333333,0.6,0.6666666666666666
ell.Linf,axis,power.concentric(5).mvn.0.1,0.48333333333333334,0.5166666666666667,0.55
ell.Linf,axis,power.fig8(0.25).mvn.0.01,0.7666666666666667,0.85,0.85
ell.Linf,axis,power.fig8(0.25).mvn.0.05,0.5,0.65,0.6666666666666666
ell.Linf,axis,power.fig8(0.25).mvn.0.1,0.2,0.31666666666666665,0.48333333333333334
ell.Linf,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
ell.Linf,axis,power.fig8(0.5).mvn.0.05,0.55,0.55,0.7
ell.Linf,axis,power.fig8(0.5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.3333333333333333
ell.Linf,axis,power.fig8(1.5).mvn.0.01,0.85,0.8666666666666667,0.8666666666666667
ell.Linf,axis,power.fig8(1.5).mvn.0.05,0.75,0.75,0.8
ell.Linf,axis,power.fig8(1.5).mvn.0.1,0.55,0.65,0.6833333333333333
ell.Linf,axis,power.fig8(1).mvn.0.01,0.7833333333333333,0.8,0.8166666666666667
ell.Linf,axis,power.fig8(1).mvn.0.05,0.4666666666666667,0.6333333333333333,0.7333333333333333
ell.Linf,axis,power.fig8(1).mvn.0.1,0.23333333333333334,0.36666666666666664,0.36666666666666664
ell.Linf,axis,power.fig8(5).mvn.0.01,0.9166666666666666,0.95,0.95
ell.Linf,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
ell.Linf,axis,power.fig8(5).mvn.0.1,0.8666666666666667,0.9,0.95
ell.Linf,axis,power.sphere(2).mvn.0.01,1,1,1
ell.Linf,axis,power.sphere(2).mvn.0.05,0.5666666666666667,0.7,0.7166666666666667
ell.Linf,axis,power.sphere(2).mvn.0.1,0.11666666666666667,0.16666666666666666,0.26666666666666666
ell.Linf,axis,power.sphere(3).mvn.0.01,0.11666666666666667,0.23333333333333334,0.4
ell.Linf,axis,power.sphere(3).mvn.0.05,0.05,0.05,0.06666666666666667
ell.Linf,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.05
ell.Linf,axis,power.thomas(0.05),0,0,0.05
ell.Linf,axis,power.thomas(0.1),0.11666666666666667,0.16666666666666666,0.2
ell.Linf,axis,power.thomas(0.15),0.1,0.13333333333333333,0.15
ell.Linf,axis,power.thomas(0.2),0.15,0.21666666666666667,0.21666666666666667
ell.Linf,axis,power.thomas(0.25),0.05,0.05,0.05
ell.Linf,hull,"null.axis(0.1,0.1,0.1)",0.05,0.25,0.4166666666666667
ell.Linf,hull,"null.axis(0.1,0.1,1)",0,0.03333333333333333,0.13333333333333333
ell.Linf,hull,"null.axis(0.1,0.1,10)",0,0.016666666666666666,0.03333333333333333
ell.Linf,hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.1
ell.Linf,hull,"null.axis(0.1,1,1)",0.016666666666666666,0.05,0.05
ell.Linf,hull,"null.axis(0.1,1,10)",0.03333333333333333,0.15,0.25
ell.Linf,hull,"null.axis(0.1,1)",0.016666666666666666,0.016666666666666666,0.05
ell.Linf,hull,"null.axis(0.1,10,10)",0.05,0.11666666666666667,0.2
ell.Linf,hull,"null.axis(0.1,10)",0,0,0.05
ell.Linf,hull,"null.axis(1,1,1)",0.1,0.25,0.45
ell.Linf,hull,"null.axis(1,1,10)",0,0.1,0.18333333333333332
ell.Linf,hull,"null.axis(1,1)",0,0.05,0.13333333333333333
ell.Linf,hull,"null.axis(1,10,10)",0.05,0.1,0.11666666666666667
ell.Linf,hull,"null.axis(1,10)",0.1,0.11666666666666667,0.11666666666666667
ell.Linf,hull,"null.axis(10,10,10)",0.11666666666666667,0.3,0.48333333333333334
ell.Linf,hull,"null.axis(10,10)",0.13333333333333333,0.25,0.35
ell.Linf,hull,null.ball(2),0.06666666666666667,0.15,0.2
ell.Linf,hull,null.ball(3),0.1,0.31666666666666665,0.5166666666666667
ell.Linf,hull,null.ball(4),0.3333333333333333,0.65,0.7833333333333333
ell.Linf,hull,null.ball(5),0.5666666666666667,0.8333333333333334,0.9666666666666667
ell.Linf,hull,"null.cross(0.1,0.1,0.1)",0.06666666666666667,0.21666666666666667,0.35
ell.Linf,hull,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.2833333333333333
ell.Linf,hull,"null.cross(0.1,0.1,10)",0,0,0.05
ell.Linf,hull,"null.cross(0.1,0.1)",0,0.016666666666666666,0.08333333333333333
ell.Linf,hull,"null.cross(0.1,1,1)",0.15,0.23333333333333334,0.31666666666666665
ell.Linf,hull,"null.cross(0.1,1,10)",0,0,0.05
ell.Linf,hull,"null.cross(0.1,1)",0,0,0.05
ell.Linf,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.18333333333333332
ell.Linf,hull,"null.cross(0.1,10)",0,0,0
ell.Linf,hull,"null.cross(1,1,1)",0.11666666666666667,0.18333333333333332,0.2833333333333333
ell.Linf,hull,"null.cross(1,1,10)",0,0.08333333333333333,0.15
ell.Linf,hull,"null.cross(1,1)",0,0.13333333333333333,0.15
ell.Linf,hull,"null.cross(1,10,10)",0.05,0.1,0.16666666666666666
ell.Linf,hull,"null.cross(1,10)",0,0.016666666666666666,0.1
ell.Linf,hull,"null.cross(10,10,10)",0.1,0.16666666666666666,0.31666666666666665
ell.Linf,hull,"null.cross(10,10)",0.05,0.11666666666666667,0.15
ell.Linf,hull,"null.random.hull(10,5,25)",0.48333333333333334,0.8,0.85
ell.Linf,hull,"null.random.hull(3,3,75)",0.1,0.23333333333333334,0.31666666666666665
ell.Linf,hull,"null.random.hull(4,4,25)",0.35,0.45,0.5333333333333333
ell.Linf,hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.13333333333333333
ell.Linf,hull,"null.random.hull(6,4,25)",0.1,0.3,0.43333333333333335
ell.Linf,hull,"null.random.hull(8,3,100)",0.13333333333333333,0.25,0.38333333333333336
ell.Linf,hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
ell.Linf,hull,"null.random.polytope(10,4,75)",0.1,0.23333333333333334,0.4666666666666667
ell.Linf,hull,"null.random.polytope(2,2,10)",0.03333333333333333,0.05,0.1
ell.Linf,hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.13333333333333333
ell.Linf,hull,"null.random.polytope(4,3,25)",0.18333333333333332,0.25,0.31666666666666665
ell.Linf,hull,"null.random.polytope(5,2,75)",0.06666666666666667,0.1,0.15
ell.Linf,hull,"null.random.polytope(6,2,100)",0.05,0.08333333333333333,0.11666666666666667
ell.Linf,hull,"null.random.polytope(8,3,50)",0.1,0.16666666666666666,0.23333333333333334
ell.Linf,hull,"null.random.polytope(9,2,10)",0.05,0.08333333333333333,0.16666666666666666
ell.Linf,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
ell.Linf,hull,"null.simplex(unit,3)",0.06666666666666667,0.08333333333333333,0.1
ell.Linf,hull,"null.simplex(unit,4)",0.05,0.05,0.18333333333333332
ell.Linf,hull,power.concentric(1.25).mvn.0.01,1,1,1
ell.Linf,hull,power.concentric(1.25).mvn.0.05,0.85,0.85,0.85
ell.Linf,hull,power.concentric(1.25).mvn.0.1,0.4666666666666667,0.6333333333333333,0.7
ell.Linf,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7333333333333333,0.7833333333333333
ell.Linf,hull,power.concentric(10).mvn.0.05,0.7,0.8,0.8
ell.Linf,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.6666666666666666
ell.Linf,hull,power.concentric(2).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
ell.Linf,hull,power.concentric(2).mvn.0.05,0.36666666666666664,0.36666666666666664,0.4
ell.Linf,hull,power.concentric(2).mvn.0.1,0.06666666666666667,0.23333333333333334,0.38333333333333336
ell.Linf,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.55
ell.Linf,hull,power.concentric(5).mvn.0.05,0.6,0.6666666666666666,0.7
ell.Linf,hull,power.concentric(5).mvn.0.1,0.55,0.6,0.6666666666666666
ell.Linf,hull,power.fig8(0.25).mvn.0.01,0.9,0.95,1
ell.Linf,hull,power.fig8(0.25).mvn.0.05,0.7,0.7,0.8
ell.Linf,hull,power.fig8(0.25).mvn.0.1,0.31666666666666665,0.48333333333333334,0.6666666666666666
ell.Linf,hull,power.fig8(0.5).mvn.0.01,0.8666666666666667,0.8666666666666667,0.8833333333333333
ell.Linf,hull,power.fig8(0.5).mvn.0.05,0.6833333333333333,0.7166666666666667,0.7166666666666667
ell.Linf,hull,power.fig8(0.5).mvn.0.1,0.3,0.36666666666666664,0.5666666666666667
ell.Linf,hull,power.fig8(1.5).mvn.0.01,0.9,0.9333333333333333,0.95
ell.Linf,hull,power.fig8(1.5).mvn.0.05,0.8,0.8333333333333334,0.8333333333333334
ell.Linf,hull,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.6833333333333333,0.7
ell.Linf,hull,power.fig8(1).mvn.0.01,0.8333333333333334,0.8833333333333333,0.9
ell.Linf,hull,power.fig8(1).mvn.0.05,0.6166666666666667,0.7333333333333333,0.7666666666666667
ell.Linf,hull,power.fig8(1).mvn.0.1,0.35,0.36666666666666664,0.4166666666666667
ell.Linf,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9,0.9
ell.Linf,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
ell.Linf,hull,power.fig8(5).mvn.0.1,0.8333333333333334,0.8666666666666667,0.8833333333333333
ell.Linf,hull,power.sphere(2).mvn.0.01,0.85,0.85,0.85
ell.Linf,hull,power.sphere(2).mvn.0.05,0.7166666666666667,0.7833333333333333,0.8
ell.Linf,hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.5333333333333333,0.5833333333333334
ell.Linf,hull,power.sphere(3).mvn.0.01,0.5833333333333334,0.7666666666666667,0.95
ell.Linf,hull,power.sphere(3).mvn.0.05,0.3333333333333333,0.4166666666666667,0.45
ell.Linf,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.2,0.31666666666666665
ell.Linf,hull,power.thomas(0.05),0,0.05,0.05
ell.Linf,hull,power.thomas(0.1),0.1,0.18333333333333332,0.23333333333333334
ell.Linf,hull,power.thomas(0.15),0.15,0.16666666666666666,0.23333333333333334
ell.Linf,hull,power.thomas(0.2),0.15,0.25,0.25
ell.Linf,hull,power.thomas(0.25),0.05,0.06666666666666667,0.1
ell.Linf,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.05
ell.Linf,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf,unbiased.hull,"null.axis(0.1,0.1)",0,0.03333333333333333,0.1
ell.Linf,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.Linf,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
ell.Linf,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.08333333333333333
ell.Linf,unbiased.hull,"null.axis(0.1,10,10)",0,0,0.08333333333333333
ell.Linf,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.Linf,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.05
ell.Linf,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.Linf,unbiased.hull,"null.axis(1,1)",0,0,0.08333333333333333
ell.Linf,unbiased.hull,"null.axis(1,10,10)",0,0.06666666666666667,0.1
ell.Linf,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.15
ell.Linf,unbiased.hull,"null.axis(10,10,10)",0,0,0.016666666666666666
ell.Linf,unbiased.hull,"null.axis(10,10)",0.06666666666666667,0.2,0.3
ell.Linf,unbiased.hull,null.ball(2),0,0.016666666666666666,0.1
ell.Linf,unbiased.hull,null.ball(3),0.05,0.1,0.1
ell.Linf,unbiased.hull,null.ball(4),0,0,0
ell.Linf,unbiased.hull,null.ball(5),0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.05
ell.Linf,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.1
ell.Linf,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,1)",0,0,0.05
ell.Linf,unbiased.hull,"null.cross(0.1,10,10)",0,0,0.05
ell.Linf,unbiased.hull,"null.cross(0.1,10)",0,0,0.016666666666666666
ell.Linf,unbiased.hull,"null.cross(1,1,1)",0,0,0.03333333333333333
ell.Linf,unbiased.hull,"null.cross(1,1,10)",0,0,0.016666666666666666
ell.Linf,unbiased.hull,"null.cross(1,1)",0,0.016666666666666666,0.08333333333333333
ell.Linf,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
ell.Linf,unbiased.hull,"null.cross(1,10)",0.03333333333333333,0.08333333333333333,0.13333333333333333
ell.Linf,unbiased.hull,"null.cross(10,10,10)",0,0,0.016666666666666666
ell.Linf,unbiased.hull,"null.cross(10,10)",0,0.06666666666666667,0.08333333333333333
ell.Linf,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.Linf,unbiased.hull,"null.random.hull(3,3,75)",0.06666666666666667,0.1,0.1
ell.Linf,unbiased.hull,"null.random.hull(4,4,25)",0,0.016666666666666666,0.05
ell.Linf,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.05,0.1
ell.Linf,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.Linf,unbiased.hull,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
ell.Linf,unbiased.hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
ell.Linf,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.Linf,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.05
ell.Linf,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.Linf,unbiased.hull,"null.random.polytope(4,3,25)",0.1,0.15,0.15
ell.Linf,unbiased.hull,"null.random.polytope(5,2,75)",0.016666666666666666,0.05,0.16666666666666666
ell.Linf,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
ell.Linf,unbiased.hull,"null.random.polytope(8,3,50)",0,0.03333333333333333,0.05
ell.Linf,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.05
ell.Linf,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.06666666666666667
ell.Linf,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.Linf,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.Linf,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
ell.Linf,unbiased.hull,power.concentric(1.25).mvn.0.05,0.7,0.9,0.9166666666666666
ell.Linf,unbiased.hull,power.concentric(1.25).mvn.0.1,0.31666666666666665,0.4666666666666667,0.5333333333333333
ell.Linf,unbiased.hull,power.concentric(10).mvn.0.01,0.55,0.6,0.65
ell.Linf,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6166666666666667,0.65
ell.Linf,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
ell.Linf,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5333333333333333,0.7
ell.Linf,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.31666666666666665,0.38333333333333336
ell.Linf,unbiased.hull,power.concentric(2).mvn.0.1,0.08333333333333333,0.23333333333333334,0.3333333333333333
ell.Linf,unbiased.hull,power.concentric(5).mvn.0.01,0.5166666666666667,0.55,0.55
ell.Linf,unbiased.hull,power.concentric(5).mvn.0.05,0.5,0.5666666666666667,0.6333333333333333
ell.Linf,unbiased.hull,power.concentric(5).mvn.0.1,0.45,0.5,0.5833333333333334
ell.Linf,unbiased.hull,power.fig8(0.25).mvn.0.01,0.8,0.8,0.85
ell.Linf,unbiased.hull,power.fig8(0.25).mvn.0.05,0.7,0.7166666666666667,0.75
ell.Linf,unbiased.hull,power.fig8(0.25).mvn.0.1,0.25,0.48333333333333334,0.55
ell.Linf,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.8333333333333334,0.8333333333333334
ell.Linf,unbiased.hull,power.fig8(0.5).mvn.0.05,0.5333333333333333,0.6833333333333333,0.7
ell.Linf,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.3333333333333333,0.36666666666666664
ell.Linf,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8333333333333334,0.85
ell.Linf,unbiased.hull,power.fig8(1.5).mvn.0.05,0.55,0.75,0.75
ell.Linf,unbiased.hull,power.fig8(1.5).mvn.0.1,0.55,0.65,0.7
ell.Linf,unbiased.hull,power.fig8(1).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
ell.Linf,unbiased.hull,power.fig8(1).mvn.0.05,0.43333333333333335,0.6666666666666666,0.8
ell.Linf,unbiased.hull,power.fig8(1).mvn.0.1,0.26666666666666666,0.36666666666666664,0.36666666666666664
ell.Linf,unbiased.hull,power.fig8(5).mvn.0.01,0.85,0.85,0.8833333333333333
ell.Linf,unbiased.hull,power.fig8(5).mvn.0.05,0.9,0.9,0.9
ell.Linf,unbiased.hull,power.fig8(5).mvn.0.1,0.85,0.8833333333333333,0.9666666666666667
ell.Linf,unbiased.hull,power.sphere(2).mvn.0.01,0.9,0.9333333333333333,0.95
ell.Linf,unbiased.hull,power.sphere(2).mvn.0.05,0.6833333333333333,0.8,0.8
ell.Linf,unbiased.hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.36666666666666664,0.4666666666666667
ell.Linf,unbiased.hull,power.sphere(3).mvn.0.01,0.1,0.16666666666666666,0.21666666666666667
ell.Linf,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0.03333333333333333
ell.Linf,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.Linf,unbiased.hull,power.thomas(0.05),0,0.05,0.08333333333333333
ell.Linf,unbiased.hull,power.thomas(0.1),0.1,0.13333333333333333,0.15
ell.Linf,unbiased.hull,power.thomas(0.15),0.05,0.11666666666666667,0.15
ell.Linf,unbiased.hull,power.thomas(0.2),0.15,0.25,0.25
ell.Linf,unbiased.hull,power.thomas(0.25),0.05,0.05,0.05
ell.Linf.1,axis,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.1
ell.Linf.1,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf.1,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.1,axis,"null.axis(0.1,0.1)",0.05,0.08333333333333333,0.15
ell.Linf.1,axis,"null.axis(0.1,1,1)",0,0,0.016666666666666666
ell.Linf.1,axis,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
ell.Linf.1,axis,"null.axis(0.1,1)",0,0.05,0.1
ell.Linf.1,axis,"null.axis(0.1,10,10)",0,0,0
ell.Linf.1,axis,"null.axis(0.1,10)",0,0,0
ell.Linf.1,axis,"null.axis(1,1,1)",0.05,0.05,0.11666666666666667
ell.Linf.1,axis,"null.axis(1,1,10)",0,0,0
ell.Linf.1,axis,"null.axis(1,1)",0,0.016666666666666666,0.016666666666666666
ell.Linf.1,axis,"null.axis(1,10,10)",0,0,0.05
ell.Linf.1,axis,"null.axis(1,10)",0.16666666666666666,0.2,0.25
ell.Linf.1,axis,"null.axis(10,10,10)",0.05,0.1,0.13333333333333333
ell.Linf.1,axis,"null.axis(10,10)",0.06666666666666667,0.15,0.15
ell.Linf.1,axis,null.ball(2),0,0,0.03333333333333333
ell.Linf.1,axis,null.ball(3),0,0,0.06666666666666667
ell.Linf.1,axis,null.ball(4),0,0,0.08333333333333333
ell.Linf.1,axis,null.ball(5),0,0,0.06666666666666667
ell.Linf.1,axis,"null.cross(0.1,0.1,0.1)",0.05,0.11666666666666667,0.2
ell.Linf.1,axis,"null.cross(0.1,0.1,1)",0.016666666666666666,0.05,0.05
ell.Linf.1,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.1,axis,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
ell.Linf.1,axis,"null.cross(0.1,1,1)",0.08333333333333333,0.1,0.13333333333333333
ell.Linf.1,axis,"null.cross(0.1,1,10)",0,0,0.06666666666666667
ell.Linf.1,axis,"null.cross(0.1,1)",0,0,0.05
ell.Linf.1,axis,"null.cross(0.1,10,10)",0,0.08333333333333333,0.1
ell.Linf.1,axis,"null.cross(0.1,10)",0,0,0
ell.Linf.1,axis,"null.cross(1,1,1)",0,0,0.016666666666666666
ell.Linf.1,axis,"null.cross(1,1,10)",0.05,0.1,0.1
ell.Linf.1,axis,"null.cross(1,1)",0,0,0
ell.Linf.1,axis,"null.cross(1,10,10)",0.016666666666666666,0.05,0.06666666666666667
ell.Linf.1,axis,"null.cross(1,10)",0.016666666666666666,0.08333333333333333,0.1
ell.Linf.1,axis,"null.cross(10,10,10)",0,0.05,0.05
ell.Linf.1,axis,"null.cross(10,10)",0.016666666666666666,0.1,0.1
ell.Linf.1,axis,"null.random.hull(10,5,25)",0,0.08333333333333333,0.16666666666666666
ell.Linf.1,axis,"null.random.hull(3,3,75)",0.016666666666666666,0.05,0.1
ell.Linf.1,axis,"null.random.hull(4,4,25)",0.016666666666666666,0.03333333333333333,0.08333333333333333
ell.Linf.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
ell.Linf.1,axis,"null.random.hull(6,4,25)",0,0,0.03333333333333333
ell.Linf.1,axis,"null.random.hull(8,3,100)",0,0.05,0.13333333333333333
ell.Linf.1,axis,"null.random.polytope(1,2,100)",0,0.05,0.1
ell.Linf.1,axis,"null.random.polytope(10,4,75)",0.05,0.06666666666666667,0.13333333333333333
ell.Linf.1,axis,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.1
ell.Linf.1,axis,"null.random.polytope(3,3,75)",0,0,0.016666666666666666
ell.Linf.1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.03333333333333333,0.05
ell.Linf.1,axis,"null.random.polytope(5,2,75)",0,0.05,0.23333333333333334
ell.Linf.1,axis,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.1,axis,"null.random.polytope(8,3,50)",0.05,0.05,0.05
ell.Linf.1,axis,"null.random.polytope(9,2,10)",0,0,0.03333333333333333
ell.Linf.1,axis,"null.simplex(unit,2)",0.06666666666666667,0.1,0.13333333333333333
ell.Linf.1,axis,"null.simplex(unit,3)",0,0.03333333333333333,0.05
ell.Linf.1,axis,"null.simplex(unit,4)",0,0.05,0.08333333333333333
ell.Linf.1,axis,power.concentric(1.25).mvn.0.01,0.48333333333333334,0.5,0.5833333333333334
ell.Linf.1,axis,power.concentric(1.25).mvn.0.05,0.43333333333333335,0.45,0.5
ell.Linf.1,axis,power.concentric(1.25).mvn.0.1,0.25,0.38333333333333336,0.4166666666666667
ell.Linf.1,axis,power.concentric(10).mvn.0.01,0.7,0.7,0.75
ell.Linf.1,axis,power.concentric(10).mvn.0.05,0.5,0.55,0.6333333333333333
ell.Linf.1,axis,power.concentric(10).mvn.0.1,0.4,0.5,0.5
ell.Linf.1,axis,power.concentric(2).mvn.0.01,0.4,0.4,0.4
ell.Linf.1,axis,power.concentric(2).mvn.0.05,0.25,0.25,0.3
ell.Linf.1,axis,power.concentric(2).mvn.0.1,0.1,0.11666666666666667,0.16666666666666666
ell.Linf.1,axis,power.concentric(5).mvn.0.01,0.4666666666666667,0.5333333333333333,0.6
ell.Linf.1,axis,power.concentric(5).mvn.0.05,0.5166666666666667,0.55,0.6333333333333333
ell.Linf.1,axis,power.concentric(5).mvn.0.1,0.5,0.5166666666666667,0.5666666666666667
ell.Linf.1,axis,power.fig8(0.25).mvn.0.01,0.45,0.5166666666666667,0.55
ell.Linf.1,axis,power.fig8(0.25).mvn.0.05,0.3,0.36666666666666664,0.5
ell.Linf.1,axis,power.fig8(0.25).mvn.0.1,0.1,0.21666666666666667,0.31666666666666665
ell.Linf.1,axis,power.fig8(0.5).mvn.0.01,0.31666666666666665,0.45,0.5333333333333333
ell.Linf.1,axis,power.fig8(0.5).mvn.0.05,0.25,0.38333333333333336,0.43333333333333335
ell.Linf.1,axis,power.fig8(0.5).mvn.0.1,0.21666666666666667,0.3,0.3333333333333333
ell.Linf.1,axis,power.fig8(1.5).mvn.0.01,0.45,0.45,0.4666666666666667
ell.Linf.1,axis,power.fig8(1.5).mvn.0.05,0.43333333333333335,0.48333333333333334,0.5333333333333333
ell.Linf.1,axis,power.fig8(1.5).mvn.0.1,0.4166666666666667,0.48333333333333334,0.5
ell.Linf.1,axis,power.fig8(1).mvn.0.01,0.4,0.45,0.5333333333333333
ell.Linf.1,axis,power.fig8(1).mvn.0.05,0.3,0.3,0.3
ell.Linf.1,axis,power.fig8(1).mvn.0.1,0.16666666666666666,0.26666666666666666,0.38333333333333336
ell.Linf.1,axis,power.fig8(5).mvn.0.01,0.3,0.31666666666666665,0.35
ell.Linf.1,axis,power.fig8(5).mvn.0.05,0.35,0.38333333333333336,0.4
ell.Linf.1,axis,power.fig8(5).mvn.0.1,0.4,0.4166666666666667,0.45
ell.Linf.1,axis,power.sphere(2).mvn.0.01,0.5166666666666667,0.6,0.6
ell.Linf.1,axis,power.sphere(2).mvn.0.05,0.3,0.38333333333333336,0.43333333333333335
ell.Linf.1,axis,power.sphere(2).mvn.0.1,0.26666666666666666,0.31666666666666665,0.38333333333333336
ell.Linf.1,axis,power.sphere(3).mvn.0.01,0.05,0.11666666666666667,0.2
ell.Linf.1,axis,power.sphere(3).mvn.0.05,0.05,0.08333333333333333,0.15
ell.Linf.1,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.08333333333333333
ell.Linf.1,axis,power.thomas(0.05),0,0.016666666666666666,0.05
ell.Linf.1,axis,power.thomas(0.1),0.03333333333333333,0.05,0.08333333333333333
ell.Linf.1,axis,power.thomas(0.15),0,0.05,0.1
ell.Linf.1,axis,power.thomas(0.2),0.016666666666666666,0.05,0.06666666666666667
ell.Linf.1,axis,power.thomas(0.25),0,0,0
ell.Linf.1,hull,"null.axis(0.1,0.1,0.1)",0,0,0.08333333333333333
ell.Linf.1,hull,"null.axis(0.1,0.1,1)",0,0,0.05
ell.Linf.1,hull,"null.axis(0.1,0.1,10)",0,0.016666666666666666,0.06666666666666667
ell.Linf.1,hull,"null.axis(0.1,0.1)",0,0.016666666666666666,0.13333333333333333
ell.Linf.1,hull,"null.axis(0.1,1,1)",0,0,0
ell.Linf.1,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
ell.Linf.1,hull,"null.axis(0.1,1)",0,0.05,0.08333333333333333
ell.Linf.1,hull,"null.axis(0.1,10,10)",0.05,0.05,0.05
ell.Linf.1,hull,"null.axis(0.1,10)",0,0,0
ell.Linf.1,hull,"null.axis(1,1,1)",0.05,0.11666666666666667,0.15
ell.Linf.1,hull,"null.axis(1,1,10)",0,0,0.03333333333333333
ell.Linf.1,hull,"null.axis(1,1)",0,0,0.03333333333333333
ell.Linf.1,hull,"null.axis(1,10,10)",0.05,0.05,0.08333333333333333
ell.Linf.1,hull,"null.axis(1,10)",0,0.05,0.16666666666666666
ell.Linf.1,hull,"null.axis(10,10,10)",0.05,0.08333333333333333,0.13333333333333333
ell.Linf.1,hull,"null.axis(10,10)",0.05,0.11666666666666667,0.21666666666666667
ell.Linf.1,hull,null.ball(2),0.05,0.05,0.05
ell.Linf.1,hull,null.ball(3),0,0.05,0.1
ell.Linf.1,hull,null.ball(4),0,0,0.08333333333333333
ell.Linf.1,hull,null.ball(5),0,0.03333333333333333,0.05
ell.Linf.1,hull,"null.cross(0.1,0.1,0.1)",0.1,0.1,0.18333333333333332
ell.Linf.1,hull,"null.cross(0.1,0.1,1)",0,0,0.05
ell.Linf.1,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.1,hull,"null.cross(0.1,0.1)",0,0.05,0.08333333333333333
ell.Linf.1,hull,"null.cross(0.1,1,1)",0,0.15,0.21666666666666667
ell.Linf.1,hull,"null.cross(0.1,1,10)",0.05,0.06666666666666667,0.1
ell.Linf.1,hull,"null.cross(0.1,1)",0,0,0
ell.Linf.1,hull,"null.cross(0.1,10,10)",0,0,0.05
ell.Linf.1,hull,"null.cross(0.1,10)",0,0,0
ell.Linf.1,hull,"null.cross(1,1,1)",0.05,0.05,0.06666666666666667
ell.Linf.1,hull,"null.cross(1,1,10)",0,0,0.03333333333333333
ell.Linf.1,hull,"null.cross(1,1)",0,0,0
ell.Linf.1,hull,"null.cross(1,10,10)",0.05,0.05,0.05
ell.Linf.1,hull,"null.cross(1,10)",0.016666666666666666,0.03333333333333333,0.05
ell.Linf.1,hull,"null.cross(10,10,10)",0,0.03333333333333333,0.05
ell.Linf.1,hull,"null.cross(10,10)",0.1,0.1,0.1
ell.Linf.1,hull,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
ell.Linf.1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.05,0.06666666666666667
ell.Linf.1,hull,"null.random.hull(4,4,25)",0,0.016666666666666666,0.06666666666666667
ell.Linf.1,hull,"null.random.hull(5,2,25)",0,0.05,0.11666666666666667
ell.Linf.1,hull,"null.random.hull(6,4,25)",0,0,0.06666666666666667
ell.Linf.1,hull,"null.random.hull(8,3,100)",0,0,0
ell.Linf.1,hull,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.1,hull,"null.random.polytope(10,4,75)",0.05,0.06666666666666667,0.1
ell.Linf.1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.1
ell.Linf.1,hull,"null.random.polytope(3,3,75)",0,0,0
ell.Linf.1,hull,"null.random.polytope(4,3,25)",0,0.05,0.05
ell.Linf.1,hull,"null.random.polytope(5,2,75)",0.05,0.06666666666666667,0.15
ell.Linf.1,hull,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.1,hull,"null.random.polytope(8,3,50)",0.05,0.05,0.05
ell.Linf.1,hull,"null.random.polytope(9,2,10)",0,0,0.03333333333333333
ell.Linf.1,hull,"null.simplex(unit,2)",0.05,0.1,0.1
ell.Linf.1,hull,"null.simplex(unit,3)",0.05,0.05,0.08333333333333333
ell.Linf.1,hull,"null.simplex(unit,4)",0,0,0.05
ell.Linf.1,hull,power.concentric(1.25).mvn.0.01,0.45,0.5166666666666667,0.6
ell.Linf.1,hull,power.concentric(1.25).mvn.0.05,0.4,0.45,0.5166666666666667
ell.Linf.1,hull,power.concentric(1.25).mvn.0.1,0.35,0.36666666666666664,0.43333333333333335
ell.Linf.1,hull,power.concentric(10).mvn.0.01,0.7,0.7,0.7666666666666667
ell.Linf.1,hull,power.concentric(10).mvn.0.05,0.5,0.5666666666666667,0.65
ell.Linf.1,hull,power.concentric(10).mvn.0.1,0.43333333333333335,0.55,0.55
ell.Linf.1,hull,power.concentric(2).mvn.0.01,0.3,0.43333333333333335,0.45
ell.Linf.1,hull,power.concentric(2).mvn.0.05,0.21666666666666667,0.2833333333333333,0.3
ell.Linf.1,hull,power.concentric(2).mvn.0.1,0.1,0.1,0.15
ell.Linf.1,hull,power.concentric(5).mvn.0.01,0.55,0.5833333333333334,0.6
ell.Linf.1,hull,power.concentric(5).mvn.0.05,0.5,0.5,0.55
ell.Linf.1,hull,power.concentric(5).mvn.0.1,0.5,0.5166666666666667,0.55
ell.Linf.1,hull,power.fig8(0.25).mvn.0.01,0.5,0.55,0.55
ell.Linf.1,hull,power.fig8(0.25).mvn.0.05,0.3,0.4166666666666667,0.5833333333333334
ell.Linf.1,hull,power.fig8(0.25).mvn.0.1,0.15,0.25,0.2833333333333333
ell.Linf.1,hull,power.fig8(0.5).mvn.0.01,0.3,0.43333333333333335,0.55
ell.Linf.1,hull,power.fig8(0.5).mvn.0.05,0.3,0.35,0.4
ell.Linf.1,hull,power.fig8(0.5).mvn.0.1,0.2,0.3333333333333333,0.4166666666666667
ell.Linf.1,hull,power.fig8(1.5).mvn.0.01,0.45,0.48333333333333334,0.5
ell.Linf.1,hull,power.fig8(1.5).mvn.0.05,0.4,0.48333333333333334,0.5166666666666667
ell.Linf.1,hull,power.fig8(1.5).mvn.0.1,0.45,0.4666666666666667,0.5333333333333333
ell.Linf.1,hull,power.fig8(1).mvn.0.01,0.45,0.4666666666666667,0.5
ell.Linf.1,hull,power.fig8(1).mvn.0.05,0.3,0.3,0.3
ell.Linf.1,hull,power.fig8(1).mvn.0.1,0.2,0.2,0.3333333333333333
ell.Linf.1,hull,power.fig8(5).mvn.0.01,0.3,0.3,0.3
ell.Linf.1,hull,power.fig8(5).mvn.0.05,0.4,0.43333333333333335,0.4666666666666667
ell.Linf.1,hull,power.fig8(5).mvn.0.1,0.36666666666666664,0.43333333333333335,0.5
ell.Linf.1,hull,power.sphere(2).mvn.0.01,0.55,0.6,0.6
ell.Linf.1,hull,power.sphere(2).mvn.0.05,0.35,0.4,0.4666666666666667
ell.Linf.1,hull,power.sphere(2).mvn.0.1,0.25,0.3,0.3333333333333333
ell.Linf.1,hull,power.sphere(3).mvn.0.01,0.06666666666666667,0.15,0.2
ell.Linf.1,hull,power.sphere(3).mvn.0.05,0.05,0.08333333333333333,0.1
ell.Linf.1,hull,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.05
ell.Linf.1,hull,power.thomas(0.05),0.016666666666666666,0.03333333333333333,0.05
ell.Linf.1,hull,power.thomas(0.1),0.016666666666666666,0.1,0.1
ell.Linf.1,hull,power.thomas(0.15),0,0,0.1
ell.Linf.1,hull,power.thomas(0.2),0,0.05,0.08333333333333333
ell.Linf.1,hull,power.thomas(0.25),0,0,0
ell.Linf.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0.05,0.05,0.1
ell.Linf.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0.016666666666666666
ell.Linf.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.axis(0.1,0.1)",0.1,0.11666666666666667,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.axis(0.1,1,1)",0,0.03333333333333333,0.05
ell.Linf.1,unbiased.hull,"null.axis(0.1,1,10)",0,0.016666666666666666,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.axis(0.1,1)",0,0.06666666666666667,0.15
ell.Linf.1,unbiased.hull,"null.axis(0.1,10,10)",0.016666666666666666,0.05,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.axis(1,1,1)",0.05,0.08333333333333333,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.axis(1,1,10)",0,0,0.016666666666666666
ell.Linf.1,unbiased.hull,"null.axis(1,1)",0,0,0.03333333333333333
ell.Linf.1,unbiased.hull,"null.axis(1,10,10)",0,0.05,0.1
ell.Linf.1,unbiased.hull,"null.axis(1,10)",0.16666666666666666,0.2,0.21666666666666667
ell.Linf.1,unbiased.hull,"null.axis(10,10,10)",0.05,0.1,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.18333333333333332
ell.Linf.1,unbiased.hull,null.ball(2),0,0,0.06666666666666667
ell.Linf.1,unbiased.hull,null.ball(3),0.05,0.05,0.1
ell.Linf.1,unbiased.hull,null.ball(4),0,0,0.03333333333333333
ell.Linf.1,unbiased.hull,null.ball(5),0,0.016666666666666666,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.1,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.05
ell.Linf.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.03333333333333333
ell.Linf.1,unbiased.hull,"null.cross(0.1,1,1)",0.016666666666666666,0.05,0.18333333333333332
ell.Linf.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.1
ell.Linf.1,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.Linf.1,unbiased.hull,"null.cross(0.1,10,10)",0,0.05,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.cross(0.1,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.cross(1,1,1)",0.03333333333333333,0.05,0.05
ell.Linf.1,unbiased.hull,"null.cross(1,1,10)",0,0.016666666666666666,0.1
ell.Linf.1,unbiased.hull,"null.cross(1,1)",0,0,0.016666666666666666
ell.Linf.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.cross(1,10)",0.1,0.1,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.05
ell.Linf.1,unbiased.hull,"null.cross(10,10)",0.05,0.06666666666666667,0.15
ell.Linf.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0.016666666666666666
ell.Linf.1,unbiased.hull,"null.random.hull(3,3,75)",0.016666666666666666,0.1,0.11666666666666667
ell.Linf.1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0.06666666666666667
ell.Linf.1,unbiased.hull,"null.random.hull(5,2,25)",0.016666666666666666,0.05,0.1
ell.Linf.1,unbiased.hull,"null.random.hull(6,4,25)",0,0.016666666666666666,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.random.hull(8,3,100)",0,0,0.1
ell.Linf.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.1,unbiased.hull,"null.random.polytope(10,4,75)",0.05,0.1,0.1
ell.Linf.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.03333333333333333
ell.Linf.1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.03333333333333333,0.05
ell.Linf.1,unbiased.hull,"null.random.polytope(5,2,75)",0,0.08333333333333333,0.11666666666666667
ell.Linf.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0.03333333333333333,0.05
ell.Linf.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.05,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.simplex(unit,2)",0,0.08333333333333333,0.15
ell.Linf.1,unbiased.hull,"null.simplex(unit,3)",0.016666666666666666,0.06666666666666667,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.simplex(unit,4)",0.016666666666666666,0.06666666666666667,0.08333333333333333
ell.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.4166666666666667,0.4666666666666667,0.5833333333333334
ell.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.45,0.48333333333333334,0.5166666666666667
ell.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.35,0.38333333333333336,0.4
ell.Linf.1,unbiased.hull,power.concentric(10).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7166666666666667
ell.Linf.1,unbiased.hull,power.concentric(10).mvn.0.05,0.5166666666666667,0.55,0.6
ell.Linf.1,unbiased.hull,power.concentric(10).mvn.0.1,0.5,0.5333333333333333,0.55
ell.Linf.1,unbiased.hull,power.concentric(2).mvn.0.01,0.35,0.4166666666666667,0.43333333333333335
ell.Linf.1,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.26666666666666666,0.3
ell.Linf.1,unbiased.hull,power.concentric(2).mvn.0.1,0.1,0.1,0.1
ell.Linf.1,unbiased.hull,power.concentric(5).mvn.0.01,0.43333333333333335,0.5166666666666667,0.5833333333333334
ell.Linf.1,unbiased.hull,power.concentric(5).mvn.0.05,0.5,0.5166666666666667,0.5666666666666667
ell.Linf.1,unbiased.hull,power.concentric(5).mvn.0.1,0.45,0.55,0.55
ell.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.4666666666666667,0.5333333333333333,0.55
ell.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.4,0.48333333333333334,0.5333333333333333
ell.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.16666666666666666,0.23333333333333334,0.3333333333333333
ell.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.36666666666666664,0.45,0.48333333333333334
ell.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.3,0.35,0.4
ell.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.3,0.35,0.38333333333333336
ell.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.4,0.43333333333333335,0.5
ell.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.45,0.45,0.5
ell.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.45,0.4666666666666667,0.5333333333333333
ell.Linf.1,unbiased.hull,power.fig8(1).mvn.0.01,0.4166666666666667,0.4666666666666667,0.48333333333333334
ell.Linf.1,unbiased.hull,power.fig8(1).mvn.0.05,0.35,0.35,0.36666666666666664
ell.Linf.1,unbiased.hull,power.fig8(1).mvn.0.1,0.2,0.23333333333333334,0.3
ell.Linf.1,unbiased.hull,power.fig8(5).mvn.0.01,0.3,0.3333333333333333,0.35
ell.Linf.1,unbiased.hull,power.fig8(5).mvn.0.05,0.45,0.45,0.45
ell.Linf.1,unbiased.hull,power.fig8(5).mvn.0.1,0.35,0.4,0.4666666666666667
ell.Linf.1,unbiased.hull,power.sphere(2).mvn.0.01,0.5,0.55,0.6
ell.Linf.1,unbiased.hull,power.sphere(2).mvn.0.05,0.3,0.43333333333333335,0.48333333333333334
ell.Linf.1,unbiased.hull,power.sphere(2).mvn.0.1,0.2,0.25,0.38333333333333336
ell.Linf.1,unbiased.hull,power.sphere(3).mvn.0.01,0.08333333333333333,0.08333333333333333,0.18333333333333332
ell.Linf.1,unbiased.hull,power.sphere(3).mvn.0.05,0,0.06666666666666667,0.11666666666666667
ell.Linf.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.Linf.1,unbiased.hull,power.thomas(0.05),0,0,0
ell.Linf.1,unbiased.hull,power.thomas(0.1),0,0.03333333333333333,0.1
ell.Linf.1,unbiased.hull,power.thomas(0.15),0,0.016666666666666666,0.05
ell.Linf.1,unbiased.hull,power.thomas(0.2),0,0,0.06666666666666667
ell.Linf.1,unbiased.hull,power.thomas(0.25),0,0,0
ell.Linf.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,0.1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,1,1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,1,10)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,10,10)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,10)",0,0,0
ell.Linf.2,axis,"null.axis(1,1,1)",0,0,0
ell.Linf.2,axis,"null.axis(1,1,10)",0,0,0
ell.Linf.2,axis,"null.axis(1,1)",0,0,0
ell.Linf.2,axis,"null.axis(1,10,10)",0,0,0
ell.Linf.2,axis,"null.axis(1,10)",0,0,0
ell.Linf.2,axis,"null.axis(10,10,10)",0,0,0
ell.Linf.2,axis,"null.axis(10,10)",0,0,0
ell.Linf.2,axis,null.ball(2),0,0,0
ell.Linf.2,axis,null.ball(3),0,0,0
ell.Linf.2,axis,null.ball(4),0,0,0
ell.Linf.2,axis,null.ball(5),0,0,0
ell.Linf.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,0.1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,1,1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,1,10)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,10,10)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,10)",0,0,0
ell.Linf.2,axis,"null.cross(1,1,1)",0,0,0
ell.Linf.2,axis,"null.cross(1,1,10)",0,0,0
ell.Linf.2,axis,"null.cross(1,1)",0,0,0
ell.Linf.2,axis,"null.cross(1,10,10)",0,0,0
ell.Linf.2,axis,"null.cross(1,10)",0,0,0
ell.Linf.2,axis,"null.cross(10,10,10)",0,0,0
ell.Linf.2,axis,"null.cross(10,10)",0,0,0
ell.Linf.2,axis,"null.random.hull(10,5,25)",0,0,0
ell.Linf.2,axis,"null.random.hull(3,3,75)",0,0,0
ell.Linf.2,axis,"null.random.hull(4,4,25)",0,0,0
ell.Linf.2,axis,"null.random.hull(5,2,25)",0,0,0
ell.Linf.2,axis,"null.random.hull(6,4,25)",0,0,0
ell.Linf.2,axis,"null.random.hull(8,3,100)",0,0,0
ell.Linf.2,axis,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.2,axis,"null.random.polytope(10,4,75)",0,0,0
ell.Linf.2,axis,"null.random.polytope(2,2,10)",0,0,0
ell.Linf.2,axis,"null.random.polytope(3,3,75)",0,0,0
ell.Linf.2,axis,"null.random.polytope(4,3,25)",0,0,0
ell.Linf.2,axis,"null.random.polytope(5,2,75)",0,0,0
ell.Linf.2,axis,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.2,axis,"null.random.polytope(8,3,50)",0,0,0
ell.Linf.2,axis,"null.random.polytope(9,2,10)",0,0,0
ell.Linf.2,axis,"null.simplex(unit,2)",0,0,0
ell.Linf.2,axis,"null.simplex(unit,3)",0,0,0
ell.Linf.2,axis,"null.simplex(unit,4)",0,0,0
ell.Linf.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
ell.Linf.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
ell.Linf.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
ell.Linf.2,axis,power.concentric(10).mvn.0.01,0,0,0
ell.Linf.2,axis,power.concentric(10).mvn.0.05,0,0,0
ell.Linf.2,axis,power.concentric(10).mvn.0.1,0,0,0
ell.Linf.2,axis,power.concentric(2).mvn.0.01,0,0,0
ell.Linf.2,axis,power.concentric(2).mvn.0.05,0,0,0
ell.Linf.2,axis,power.concentric(2).mvn.0.1,0,0,0
ell.Linf.2,axis,power.concentric(5).mvn.0.01,0,0,0
ell.Linf.2,axis,power.concentric(5).mvn.0.05,0,0,0
ell.Linf.2,axis,power.concentric(5).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(1).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(1).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(1).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(5).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(5).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(5).mvn.0.1,0,0,0
ell.Linf.2,axis,power.sphere(2).mvn.0.01,0,0,0
ell.Linf.2,axis,power.sphere(2).mvn.0.05,0,0,0
ell.Linf.2,axis,power.sphere(2).mvn.0.1,0,0,0
ell.Linf.2,axis,power.sphere(3).mvn.0.01,0,0,0
ell.Linf.2,axis,power.sphere(3).mvn.0.05,0,0,0
ell.Linf.2,axis,power.sphere(3).mvn.0.1,0,0,0
ell.Linf.2,axis,power.thomas(0.05),0,0,0
ell.Linf.2,axis,power.thomas(0.1),0,0,0
ell.Linf.2,axis,power.thomas(0.15),0,0,0
ell.Linf.2,axis,power.thomas(0.2),0,0,0
ell.Linf.2,axis,power.thomas(0.25),0,0,0
ell.Linf.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,0.1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,1,1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,1,10)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,10,10)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,10)",0,0,0
ell.Linf.2,hull,"null.axis(1,1,1)",0,0,0
ell.Linf.2,hull,"null.axis(1,1,10)",0,0,0
ell.Linf.2,hull,"null.axis(1,1)",0,0,0
ell.Linf.2,hull,"null.axis(1,10,10)",0,0,0
ell.Linf.2,hull,"null.axis(1,10)",0,0,0
ell.Linf.2,hull,"null.axis(10,10,10)",0,0,0
ell.Linf.2,hull,"null.axis(10,10)",0,0,0
ell.Linf.2,hull,null.ball(2),0,0,0
ell.Linf.2,hull,null.ball(3),0,0,0
ell.Linf.2,hull,null.ball(4),0,0,0
ell.Linf.2,hull,null.ball(5),0,0,0
ell.Linf.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,0.1,1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,0.1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,1,1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,1,10)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,10,10)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,10)",0,0,0
ell.Linf.2,hull,"null.cross(1,1,1)",0,0,0
ell.Linf.2,hull,"null.cross(1,1,10)",0,0,0
ell.Linf.2,hull,"null.cross(1,1)",0,0,0
ell.Linf.2,hull,"null.cross(1,10,10)",0,0,0
ell.Linf.2,hull,"null.cross(1,10)",0,0,0
ell.Linf.2,hull,"null.cross(10,10,10)",0,0,0
ell.Linf.2,hull,"null.cross(10,10)",0,0,0
ell.Linf.2,hull,"null.random.hull(10,5,25)",0,0,0
ell.Linf.2,hull,"null.random.hull(3,3,75)",0,0,0
ell.Linf.2,hull,"null.random.hull(4,4,25)",0,0,0
ell.Linf.2,hull,"null.random.hull(5,2,25)",0,0,0
ell.Linf.2,hull,"null.random.hull(6,4,25)",0,0,0
ell.Linf.2,hull,"null.random.hull(8,3,100)",0,0,0
ell.Linf.2,hull,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.2,hull,"null.random.polytope(10,4,75)",0,0,0
ell.Linf.2,hull,"null.random.polytope(2,2,10)",0,0,0
ell.Linf.2,hull,"null.random.polytope(3,3,75)",0,0,0
ell.Linf.2,hull,"null.random.polytope(4,3,25)",0,0,0
ell.Linf.2,hull,"null.random.polytope(5,2,75)",0,0,0
ell.Linf.2,hull,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.2,hull,"null.random.polytope(8,3,50)",0,0,0
ell.Linf.2,hull,"null.random.polytope(9,2,10)",0,0,0
ell.Linf.2,hull,"null.simplex(unit,2)",0,0,0
ell.Linf.2,hull,"null.simplex(unit,3)",0,0,0
ell.Linf.2,hull,"null.simplex(unit,4)",0,0,0
ell.Linf.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.Linf.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.Linf.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.Linf.2,hull,power.concentric(10).mvn.0.01,0,0,0
ell.Linf.2,hull,power.concentric(10).mvn.0.05,0,0,0
ell.Linf.2,hull,power.concentric(10).mvn.0.1,0,0,0
ell.Linf.2,hull,power.concentric(2).mvn.0.01,0,0,0
ell.Linf.2,hull,power.concentric(2).mvn.0.05,0,0,0
ell.Linf.2,hull,power.concentric(2).mvn.0.1,0,0,0
ell.Linf.2,hull,power.concentric(5).mvn.0.01,0,0,0
ell.Linf.2,hull,power.concentric(5).mvn.0.05,0,0,0
ell.Linf.2,hull,power.concentric(5).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(1).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(1).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(1).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(5).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(5).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(5).mvn.0.1,0,0,0
ell.Linf.2,hull,power.sphere(2).mvn.0.01,0,0,0
ell.Linf.2,hull,power.sphere(2).mvn.0.05,0,0,0
ell.Linf.2,hull,power.sphere(2).mvn.0.1,0,0,0
ell.Linf.2,hull,power.sphere(3).mvn.0.01,0,0,0
ell.Linf.2,hull,power.sphere(3).mvn.0.05,0,0,0
ell.Linf.2,hull,power.sphere(3).mvn.0.1,0,0,0
ell.Linf.2,hull,power.thomas(0.05),0,0,0
ell.Linf.2,hull,power.thomas(0.1),0,0,0
ell.Linf.2,hull,power.thomas(0.15),0,0,0
ell.Linf.2,hull,power.thomas(0.2),0,0,0
ell.Linf.2,hull,power.thomas(0.25),0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(10,10)",0,0,0
ell.Linf.2,unbiased.hull,null.ball(2),0,0,0
ell.Linf.2,unbiased.hull,null.ball(3),0,0,0
ell.Linf.2,unbiased.hull,null.ball(4),0,0,0
ell.Linf.2,unbiased.hull,null.ball(5),0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
ell.Linf.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.Linf.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.05),0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.1),0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.15),0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.2),0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.25),0,0,0
L1,axis,"null.axis(0.1,0.1,0.1)",0.016666666666666666,0.16666666666666666,0.21666666666666667
L1,axis,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.06666666666666667
L1,axis,"null.axis(0.1,0.1,10)",0,0,0
L1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.05
L1,axis,"null.axis(0.1,1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
L1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
L1,axis,"null.axis(0.1,1)",0,0.06666666666666667,0.13333333333333333
L1,axis,"null.axis(0.1,10,10)",0.15,0.23333333333333334,0.25
L1,axis,"null.axis(0.1,10)",0.016666666666666666,0.05,0.06666666666666667
L1,axis,"null.axis(1,1,1)",0.016666666666666666,0.05,0.06666666666666667
L1,axis,"null.axis(1,1,10)",0,0,0.016666666666666666
L1,axis,"null.axis(1,1)",0,0,0.03333333333333333
L1,axis,"null.axis(1,10,10)",0.05,0.05,0.06666666666666667
L1,axis,"null.axis(1,10)",0,0,0.05
L1,axis,"null.axis(10,10,10)",0,0.05,0.05
L1,axis,"null.axis(10,10)",0,0,0
L1,axis,null.ball(2),0,0,0
L1,axis,null.ball(3),0.05,0.05,0.05
L1,axis,null.ball(4),0,0,0
L1,axis,null.ball(5),0,0,0.016666666666666666
L1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L1,axis,"null.cross(0.1,0.1,1)",0,0,0
L1,axis,"null.cross(0.1,0.1,10)",0.75,0.75,0.75
L1,axis,"null.cross(0.1,0.1)",0,0,0
L1,axis,"null.cross(0.1,1,1)",0,0,0
L1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
L1,axis,"null.cross(0.1,1)",0,0,0.016666666666666666
L1,axis,"null.cross(0.1,10,10)",0,0,0.016666666666666666
L1,axis,"null.cross(0.1,10)",0.9666666666666667,1,1
L1,axis,"null.cross(1,1,1)",0,0,0
L1,axis,"null.cross(1,1,10)",0,0,0
L1,axis,"null.cross(1,1)",0,0,0
L1,axis,"null.cross(1,10,10)",0,0,0
L1,axis,"null.cross(1,10)",0,0,0.016666666666666666
L1,axis,"null.cross(10,10,10)",0,0,0
L1,axis,"null.cross(10,10)",0,0,0.016666666666666666
L1,axis,"null.random.hull(10,5,25)",0,0,0.03333333333333333
L1,axis,"null.random.hull(3,3,75)",0,0,0
L1,axis,"null.random.hull(4,4,25)",0.03333333333333333,0.05,0.05
L1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.05
L1,axis,"null.random.hull(6,4,25)",0,0,0
L1,axis,"null.random.hull(8,3,100)",0,0,0.03333333333333333
L1,axis,"null.random.polytope(1,2,100)",0,0,0.016666666666666666
L1,axis,"null.random.polytope(10,4,75)",0,0,0
L1,axis,"null.random.polytope(2,2,10)",0,0,0
L1,axis,"null.random.polytope(3,3,75)",0,0,0
L1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.05,0.06666666666666667
L1,axis,"null.random.polytope(5,2,75)",0,0.016666666666666666,0.06666666666666667
L1,axis,"null.random.polytope(6,2,100)",0,0,0.016666666666666666
L1,axis,"null.random.polytope(8,3,50)",0,0,0
L1,axis,"null.random.polytope(9,2,10)",0,0,0.05
L1,axis,"null.simplex(unit,2)",0,0,0
L1,axis,"null.simplex(unit,3)",0,0,0
L1,axis,"null.simplex(unit,4)",0,0,0
L1,axis,power.concentric(1.25).mvn.0.01,0.6,0.6166666666666667,0.65
L1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.31666666666666665,0.3333333333333333
L1,axis,power.concentric(1.25).mvn.0.1,0.05,0.08333333333333333,0.11666666666666667
L1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6
L1,axis,power.concentric(10).mvn.0.05,0.25,0.3333333333333333,0.4
L1,axis,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.38333333333333336
L1,axis,power.concentric(2).mvn.0.01,0.2,0.2,0.25
L1,axis,power.concentric(2).mvn.0.05,0,0.06666666666666667,0.11666666666666667
L1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.05
L1,axis,power.concentric(5).mvn.0.01,0.25,0.25,0.26666666666666666
L1,axis,power.concentric(5).mvn.0.05,0.1,0.15,0.16666666666666666
L1,axis,power.concentric(5).mvn.0.1,0.06666666666666667,0.1,0.11666666666666667
L1,axis,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.65,0.6666666666666666
L1,axis,power.fig8(0.25).mvn.0.05,0.1,0.1,0.1
L1,axis,power.fig8(0.25).mvn.0.1,0.05,0.08333333333333333,0.1
L1,axis,power.fig8(0.5).mvn.0.01,0.6,0.65,0.65
L1,axis,power.fig8(0.5).mvn.0.05,0.1,0.11666666666666667,0.2
L1,axis,power.fig8(0.5).mvn.0.1,0,0,0.03333333333333333
L1,axis,power.fig8(1.5).mvn.0.01,0.7,0.75,0.7666666666666667
L1,axis,power.fig8(1.5).mvn.0.05,0.38333333333333336,0.5,0.5
L1,axis,power.fig8(1.5).mvn.0.1,0.16666666666666666,0.26666666666666666,0.3
L1,axis,power.fig8(1).mvn.0.01,0.65,0.6666666666666666,0.7
L1,axis,power.fig8(1).mvn.0.05,0.26666666666666666,0.35,0.4
L1,axis,power.fig8(1).mvn.0.1,0,0.05,0.11666666666666667
L1,axis,power.fig8(5).mvn.0.01,1,1,1
L1,axis,power.fig8(5).mvn.0.05,0.7,0.7,0.7
L1,axis,power.fig8(5).mvn.0.1,0.75,0.75,0.75
L1,axis,power.sphere(2).mvn.0.01,0.75,0.75,0.75
L1,axis,power.sphere(2).mvn.0.05,0.1,0.13333333333333333,0.16666666666666666
L1,axis,power.sphere(2).mvn.0.1,0,0,0
L1,axis,power.sphere(3).mvn.0.01,0.2,0.3333333333333333,0.4666666666666667
L1,axis,power.sphere(3).mvn.0.05,0.1,0.1,0.1
L1,axis,power.sphere(3).mvn.0.1,0,0,0
L1,axis,power.thomas(0.05),0,0,0
L1,axis,power.thomas(0.1),0.05,0.05,0.08333333333333333
L1,axis,power.thomas(0.15),0.2,0.2,0.21666666666666667
L1,axis,power.thomas(0.2),0.25,0.31666666666666665,0.3333333333333333
L1,axis,power.thomas(0.25),0.31666666666666665,0.36666666666666664,0.45
L1,hull,"null.axis(0.1,0.1,0.1)",1,1,1
L1,hull,"null.axis(0.1,0.1,1)",0.95,0.9666666666666667,1
L1,hull,"null.axis(0.1,0.1,10)",0.8166666666666667,0.9666666666666667,1
L1,hull,"null.axis(0.1,0.1)",0.4,0.7,0.8166666666666667
L1,hull,"null.axis(0.1,1,1)",0.9666666666666667,1,1
L1,hull,"null.axis(0.1,1,10)",0.7833333333333333,1,1
L1,hull,"null.axis(0.1,1)",0.26666666666666666,0.6166666666666667,0.8333333333333334
L1,hull,"null.axis(0.1,10,10)",0.9333333333333333,1,1
L1,hull,"null.axis(0.1,10)",0.55,0.65,0.7666666666666667
L1,hull,"null.axis(1,1,1)",1,1,1
L1,hull,"null.axis(1,1,10)",0.9333333333333333,0.9833333333333333,1
L1,hull,"null.axis(1,1)",0.6166666666666667,0.7666666666666667,0.9
L1,hull,"null.axis(1,10,10)",1,1,1
L1,hull,"null.axis(1,10)",0.38333333333333336,0.55,0.7166666666666667
L1,hull,"null.axis(10,10,10)",0.9666666666666667,1,1
L1,hull,"null.axis(10,10)",0.3,0.5333333333333333,0.7333333333333333
L1,hull,null.ball(2),0.6666666666666666,0.9333333333333333,1
L1,hull,null.ball(3),0.9666666666666667,1,1
L1,hull,null.ball(4),1,1,1
L1,hull,null.ball(5),1,1,1
L1,hull,"null.cross(0.1,0.1,0.1)",0.95,0.9666666666666667,0.9833333333333333
L1,hull,"null.cross(0.1,0.1,1)",0.9166666666666666,1,1
L1,hull,"null.cross(0.1,0.1,10)",0.95,0.9666666666666667,1
L1,hull,"null.cross(0.1,0.1)",0.3333333333333333,0.7333333333333333,0.8
L1,hull,"null.cross(0.1,1,1)",0.9,0.9666666666666667,0.9833333333333333
L1,hull,"null.cross(0.1,1,10)",0.95,1,1
L1,hull,"null.cross(0.1,1)",0.36666666666666664,0.6166666666666667,0.7333333333333333
L1,hull,"null.cross(0.1,10,10)",0.8,0.95,0.9833333333333333
L1,hull,"null.cross(0.1,10)",0.8,0.8,0.8166666666666667
L1,hull,"null.cross(1,1,1)",1,1,1
L1,hull,"null.cross(1,1,10)",1,1,1
L1,hull,"null.cross(1,1)",0.45,0.65,0.7666666666666667
L1,hull,"null.cross(1,10,10)",0.95,1,1
L1,hull,"null.cross(1,10)",0.43333333333333335,0.7333333333333333,0.75
L1,hull,"null.cross(10,10,10)",0.95,1,1
L1,hull,"null.cross(10,10)",0.36666666666666664,0.6666666666666666,0.7666666666666667
L1,hull,"null.random.hull(10,5,25)",1,1,1
L1,hull,"null.random.hull(3,3,75)",1,1,1
L1,hull,"null.random.hull(4,4,25)",1,1,1
L1,hull,"null.random.hull(5,2,25)",0.5166666666666667,0.85,0.9
L1,hull,"null.random.hull(6,4,25)",1,1,1
L1,hull,"null.random.hull(8,3,100)",0.9666666666666667,1,1
L1,hull,"null.random.polytope(1,2,100)",0.6333333333333333,0.9,1
L1,hull,"null.random.polytope(10,4,75)",1,1,1
L1,hull,"null.random.polytope(2,2,10)",0.31666666666666665,0.65,0.9166666666666666
L1,hull,"null.random.polytope(3,3,75)",1,1,1
L1,hull,"null.random.polytope(4,3,25)",1,1,1
L1,hull,"null.random.polytope(5,2,75)",0.7,0.95,0.9833333333333333
L1,hull,"null.random.polytope(6,2,100)",0.55,0.8666666666666667,0.9166666666666666
L1,hull,"null.random.polytope(8,3,50)",0.9833333333333333,1,1
L1,hull,"null.random.polytope(9,2,10)",0.5,0.7666666666666667,0.8833333333333333
L1,hull,"null.simplex(unit,2)",0.31666666666666665,0.6333333333333333,0.8
L1,hull,"null.simplex(unit,3)",0.9,0.9833333333333333,1
L1,hull,"null.simplex(unit,4)",1,1,1
L1,hull,power.concentric(1.25).mvn.0.01,0.6,0.7,0.7333333333333333
L1,hull,power.concentric(1.25).mvn.0.05,0.3333333333333333,0.43333333333333335,0.5833333333333334
L1,hull,power.concentric(1.25).mvn.0.1,0.16666666666666666,0.6333333333333333,0.6666666666666666
L1,hull,power.concentric(10).mvn.0.01,0.6666666666666666,0.75,0.8
L1,hull,power.concentric(10).mvn.0.05,0.4,0.5833333333333334,0.6833333333333333
L1,hull,power.concentric(10).mvn.0.1,0.35,0.4166666666666667,0.5166666666666667
L1,hull,power.concentric(2).mvn.0.01,0.35,0.5666666666666667,0.7
L1,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.6166666666666667,0.7166666666666667
L1,hull,power.concentric(2).mvn.0.1,0.4,0.5666666666666667,0.6666666666666666
L1,hull,power.concentric(5).mvn.0.01,0.31666666666666665,0.5,0.5833333333333334
L1,hull,power.concentric(5).mvn.0.05,0.2,0.4,0.5166666666666667
L1,hull,power.concentric(5).mvn.0.1,0.26666666666666666,0.4,0.5166666666666667
L1,hull,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7
L1,hull,power.fig8(0.25).mvn.0.05,0.3,0.38333333333333336,0.4
L1,hull,power.fig8(0.25).mvn.0.1,0.3333333333333333,0.48333333333333334,0.5333333333333333
L1,hull,power.fig8(0.5).mvn.0.01,0.7,0.7833333333333333,0.8
L1,hull,power.fig8(0.5).mvn.0.05,0.4,0.45,0.5333333333333333
L1,hull,power.fig8(0.5).mvn.0.1,0.18333333333333332,0.5,0.55
L1,hull,power.fig8(1.5).mvn.0.01,0.8,0.85,0.9
L1,hull,power.fig8(1.5).mvn.0.05,0.6,0.75,0.75
L1,hull,power.fig8(1.5).mvn.0.1,0.26666666666666666,0.55,0.65
L1,hull,power.fig8(1).mvn.0.01,0.65,0.7333333333333333,0.8166666666666667
L1,hull,power.fig8(1).mvn.0.05,0.45,0.5666666666666667,0.6333333333333333
L1,hull,power.fig8(1).mvn.0.1,0.18333333333333332,0.38333333333333336,0.5
L1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
L1,hull,power.fig8(5).mvn.0.05,0.7166666666666667,0.8333333333333334,0.8333333333333334
L1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
L1,hull,power.sphere(2).mvn.0.01,0.75,0.75,0.75
L1,hull,power.sphere(2).mvn.0.05,0.16666666666666666,0.2833333333333333,0.4
L1,hull,power.sphere(2).mvn.0.1,0.38333333333333336,0.6166666666666667,0.65
L1,hull,power.sphere(3).mvn.0.01,0.75,0.75,0.75
L1,hull,power.sphere(3).mvn.0.05,0.9166666666666666,0.9333333333333333,0.95
L1,hull,power.sphere(3).mvn.0.1,0.8,0.9,0.95
L1,hull,power.thomas(0.05),0.11666666666666667,0.2,0.2
L1,hull,power.thomas(0.1),0.25,0.26666666666666666,0.2833333333333333
L1,hull,power.thomas(0.15),0.3,0.4,0.4
L1,hull,power.thomas(0.2),0.6,0.65,0.7166666666666667
L1,hull,power.thomas(0.25),0.5,0.55,0.55
L1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.08333333333333333
L1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L1,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.1,0.21666666666666667
L1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0.03333333333333333
L1,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
L1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.05
L1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.05,0.05
L1,unbiased.hull,"null.axis(0.1,10)",0,0,0.016666666666666666
L1,unbiased.hull,"null.axis(1,1,1)",0,0,0.03333333333333333
L1,unbiased.hull,"null.axis(1,1,10)",0,0,0
L1,unbiased.hull,"null.axis(1,1)",0,0.08333333333333333,0.13333333333333333
L1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
L1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.08333333333333333,0.13333333333333333
L1,unbiased.hull,"null.axis(10,10,10)",0.05,0.05,0.05
L1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.13333333333333333
L1,unbiased.hull,null.ball(2),0.05,0.05,0.08333333333333333
L1,unbiased.hull,null.ball(3),0,0.05,0.05
L1,unbiased.hull,null.ball(4),0,0,0
L1,unbiased.hull,null.ball(5),0,0,0
L1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
L1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.05,0.08333333333333333
L1,unbiased.hull,"null.cross(0.1,0.1,10)",0.55,0.65,0.7
L1,unbiased.hull,"null.cross(0.1,0.1)",0,0.11666666666666667,0.13333333333333333
L1,unbiased.hull,"null.cross(0.1,1,1)",0,0.016666666666666666,0.08333333333333333
L1,unbiased.hull,"null.cross(0.1,1,10)",0.15,0.2,0.21666666666666667
L1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.1,0.18333333333333332
L1,unbiased.hull,"null.cross(0.1,10,10)",0.1,0.15,0.2
L1,unbiased.hull,"null.cross(0.1,10)",0.6833333333333333,0.8,0.8
L1,unbiased.hull,"null.cross(1,1,1)",0,0,0
L1,unbiased.hull,"null.cross(1,1,10)",0,0,0
L1,unbiased.hull,"null.cross(1,1)",0.05,0.15,0.16666666666666666
L1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
L1,unbiased.hull,"null.cross(1,10)",0.05,0.06666666666666667,0.08333333333333333
L1,unbiased.hull,"null.cross(10,10,10)",0,0,0
L1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.08333333333333333
L1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.06666666666666667,0.11666666666666667
L1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.05
L1,unbiased.hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.05,0.08333333333333333
L1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.11666666666666667,0.15
L1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.03333333333333333,0.08333333333333333
L1,unbiased.hull,"null.random.polytope(5,2,75)",0.08333333333333333,0.18333333333333332,0.21666666666666667
L1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
L1,unbiased.hull,"null.random.polytope(8,3,50)",0,0.016666666666666666,0.03333333333333333
L1,unbiased.hull,"null.random.polytope(9,2,10)",0.06666666666666667,0.06666666666666667,0.15
L1,unbiased.hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
L1,unbiased.hull,"null.simplex(unit,3)",0.03333333333333333,0.06666666666666667,0.15
L1,unbiased.hull,"null.simplex(unit,4)",0,0,0
L1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.5666666666666667,0.6833333333333333,0.6833333333333333
L1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.3,0.3333333333333333
L1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.15,0.18333333333333332
L1,unbiased.hull,power.concentric(10).mvn.0.01,0.4166666666666667,0.5,0.5
L1,unbiased.hull,power.concentric(10).mvn.0.05,0.18333333333333332,0.2833333333333333,0.35
L1,unbiased.hull,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.36666666666666664
L1,unbiased.hull,power.concentric(2).mvn.0.01,0.2,0.25,0.25
L1,unbiased.hull,power.concentric(2).mvn.0.05,0,0.1,0.2
L1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.1,0.1
L1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.3,0.31666666666666665
L1,unbiased.hull,power.concentric(5).mvn.0.05,0.1,0.15,0.2
L1,unbiased.hull,power.concentric(5).mvn.0.1,0.13333333333333333,0.2,0.2
L1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.5166666666666667,0.6333333333333333,0.65
L1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.15,0.15,0.16666666666666666
L1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.1
L1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.7,0.7333333333333333,0.75
L1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.1,0.1
L1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.05
L1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8,0.8
L1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.48333333333333334,0.5166666666666667,0.5833333333333334
L1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.1,0.18333333333333332,0.26666666666666666
L1,unbiased.hull,power.fig8(1).mvn.0.01,0.6,0.6666666666666666,0.6666666666666666
L1,unbiased.hull,power.fig8(1).mvn.0.05,0.35,0.45,0.45
L1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.03333333333333333,0.13333333333333333
L1,unbiased.hull,power.fig8(5).mvn.0.01,0.9,0.9833333333333333,0.9833333333333333
L1,unbiased.hull,power.fig8(5).mvn.0.05,0.7,0.7166666666666667,0.75
L1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.75,0.75
L1,unbiased.hull,power.sphere(2).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
L1,unbiased.hull,power.sphere(2).mvn.0.05,0.1,0.15,0.16666666666666666
L1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
L1,unbiased.hull,power.sphere(3).mvn.0.01,0.03333333333333333,0.13333333333333333,0.2
L1,unbiased.hull,power.sphere(3).mvn.0.05,0.016666666666666666,0.05,0.11666666666666667
L1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0.05
L1,unbiased.hull,power.thomas(0.05),0.05,0.05,0.05
L1,unbiased.hull,power.thomas(0.1),0.1,0.16666666666666666,0.2
L1,unbiased.hull,power.thomas(0.15),0.25,0.26666666666666666,0.3
L1,unbiased.hull,power.thomas(0.2),0.4,0.5,0.5
L1,unbiased.hull,power.thomas(0.25),0.3,0.36666666666666664,0.4
L1.0,axis,"null.axis(0.1,0.1,0.1)",0.016666666666666666,0.05,0.16666666666666666
L1.0,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
L1.0,axis,"null.axis(0.1,0.1,10)",0,0,0
L1.0,axis,"null.axis(0.1,0.1)",0,0,0.11666666666666667
L1.0,axis,"null.axis(0.1,1,1)",0.05,0.08333333333333333,0.16666666666666666
L1.0,axis,"null.axis(0.1,1,10)",0,0,0.08333333333333333
L1.0,axis,"null.axis(0.1,1)",0.016666666666666666,0.1,0.16666666666666666
L1.0,axis,"null.axis(0.1,10,10)",0.1,0.16666666666666666,0.2
L1.0,axis,"null.axis(0.1,10)",0,0.016666666666666666,0.03333333333333333
L1.0,axis,"null.axis(1,1,1)",0,0.03333333333333333,0.06666666666666667
L1.0,axis,"null.axis(1,1,10)",0,0,0.05
L1.0,axis,"null.axis(1,1)",0,0.05,0.1
L1.0,axis,"null.axis(1,10,10)",0,0.016666666666666666,0.08333333333333333
L1.0,axis,"null.axis(1,10)",0,0,0
L1.0,axis,"null.axis(10,10,10)",0.05,0.06666666666666667,0.1
L1.0,axis,"null.axis(10,10)",0,0,0
L1.0,axis,null.ball(2),0,0,0
L1.0,axis,null.ball(3),0,0,0
L1.0,axis,null.ball(4),0,0,0
L1.0,axis,null.ball(5),0,0,0
L1.0,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L1.0,axis,"null.cross(0.1,0.1,1)",0,0,0
L1.0,axis,"null.cross(0.1,0.1,10)",0.75,0.75,0.75
L1.0,axis,"null.cross(0.1,0.1)",0,0,0
L1.0,axis,"null.cross(0.1,1,1)",0,0,0
L1.0,axis,"null.cross(0.1,1,10)",0,0,0
L1.0,axis,"null.cross(0.1,1)",0,0,0
L1.0,axis,"null.cross(0.1,10,10)",0,0,0
L1.0,axis,"null.cross(0.1,10)",1,1,1
L1.0,axis,"null.cross(1,1,1)",0,0,0
L1.0,axis,"null.cross(1,1,10)",0,0,0
L1.0,axis,"null.cross(1,1)",0,0,0
L1.0,axis,"null.cross(1,10,10)",0,0,0
L1.0,axis,"null.cross(1,10)",0,0,0
L1.0,axis,"null.cross(10,10,10)",0,0,0
L1.0,axis,"null.cross(10,10)",0,0,0
L1.0,axis,"null.random.hull(10,5,25)",0,0,0
L1.0,axis,"null.random.hull(3,3,75)",0,0,0
L1.0,axis,"null.random.hull(4,4,25)",0,0,0
L1.0,axis,"null.random.hull(5,2,25)",0,0,0
L1.0,axis,"null.random.hull(6,4,25)",0,0,0
L1.0,axis,"null.random.hull(8,3,100)",0,0,0
L1.0,axis,"null.random.polytope(1,2,100)",0,0,0
L1.0,axis,"null.random.polytope(10,4,75)",0,0,0
L1.0,axis,"null.random.polytope(2,2,10)",0,0,0
L1.0,axis,"null.random.polytope(3,3,75)",0,0,0
L1.0,axis,"null.random.polytope(4,3,25)",0,0,0
L1.0,axis,"null.random.polytope(5,2,75)",0,0,0
L1.0,axis,"null.random.polytope(6,2,100)",0,0,0
L1.0,axis,"null.random.polytope(8,3,50)",0,0,0
L1.0,axis,"null.random.polytope(9,2,10)",0,0,0
L1.0,axis,"null.simplex(unit,2)",0,0,0
L1.0,axis,"null.simplex(unit,3)",0,0,0
L1.0,axis,"null.simplex(unit,4)",0,0,0
L1.0,axis,power.concentric(1.25).mvn.0.01,0,0,0
L1.0,axis,power.concentric(1.25).mvn.0.05,0,0,0
L1.0,axis,power.concentric(1.25).mvn.0.1,0,0.016666666666666666,0.05
L1.0,axis,power.concentric(10).mvn.0.01,0,0,0
L1.0,axis,power.concentric(10).mvn.0.05,0,0,0
L1.0,axis,power.concentric(10).mvn.0.1,0,0,0
L1.0,axis,power.concentric(2).mvn.0.01,0,0,0
L1.0,axis,power.concentric(2).mvn.0.05,0,0,0
L1.0,axis,power.concentric(2).mvn.0.1,0,0,0
L1.0,axis,power.concentric(5).mvn.0.01,0,0,0
L1.0,axis,power.concentric(5).mvn.0.05,0,0,0
L1.0,axis,power.concentric(5).mvn.0.1,0,0,0
L1.0,axis,power.fig8(0.25).mvn.0.01,0,0,0
L1.0,axis,power.fig8(0.25).mvn.0.05,0,0,0
L1.0,axis,power.fig8(0.25).mvn.0.1,0,0,0
L1.0,axis,power.fig8(0.5).mvn.0.01,0,0,0
L1.0,axis,power.fig8(0.5).mvn.0.05,0,0,0
L1.0,axis,power.fig8(0.5).mvn.0.1,0,0,0
L1.0,axis,power.fig8(1.5).mvn.0.01,0,0,0
L1.0,axis,power.fig8(1.5).mvn.0.05,0,0,0
L1.0,axis,power.fig8(1.5).mvn.0.1,0,0,0
L1.0,axis,power.fig8(1).mvn.0.01,0,0,0
L1.0,axis,power.fig8(1).mvn.0.05,0,0,0
L1.0,axis,power.fig8(1).mvn.0.1,0,0,0
L1.0,axis,power.fig8(5).mvn.0.01,0,0,0
L1.0,axis,power.fig8(5).mvn.0.05,0,0,0
L1.0,axis,power.fig8(5).mvn.0.1,0,0,0
L1.0,axis,power.sphere(2).mvn.0.01,0,0,0
L1.0,axis,power.sphere(2).mvn.0.05,0,0,0
L1.0,axis,power.sphere(2).mvn.0.1,0,0,0
L1.0,axis,power.sphere(3).mvn.0.01,0,0,0
L1.0,axis,power.sphere(3).mvn.0.05,0,0,0
L1.0,axis,power.sphere(3).mvn.0.1,0,0,0
L1.0,axis,power.thomas(0.05),0,0,0
L1.0,axis,power.thomas(0.1),0.06666666666666667,0.08333333333333333,0.1
L1.0,axis,power.thomas(0.15),0.2,0.2,0.2
L1.0,axis,power.thomas(0.2),0.31666666666666665,0.3333333333333333,0.38333333333333336
L1.0,axis,power.thomas(0.25),0.35,0.45,0.45
L1.0,hull,"null.axis(0.1,0.1,0.1)",1,1,1
L1.0,hull,"null.axis(0.1,0.1,1)",0.95,0.9833333333333333,1
L1.0,hull,"null.axis(0.1,0.1,10)",0.95,1,1
L1.0,hull,"null.axis(0.1,0.1)",0.7,0.8333333333333334,0.9
L1.0,hull,"null.axis(0.1,1,1)",1,1,1
L1.0,hull,"null.axis(0.1,1,10)",1,1,1
L1.0,hull,"null.axis(0.1,1)",0.5,0.85,0.8833333333333333
L1.0,hull,"null.axis(0.1,10,10)",1,1,1
L1.0,hull,"null.axis(0.1,10)",0.5166666666666667,0.6833333333333333,0.8
L1.0,hull,"null.axis(1,1,1)",1,1,1
L1.0,hull,"null.axis(1,1,10)",1,1,1
L1.0,hull,"null.axis(1,1)",0.7,0.8833333333333333,0.9166666666666666
L1.0,hull,"null.axis(1,10,10)",1,1,1
L1.0,hull,"null.axis(1,10)",0.55,0.7166666666666667,0.8833333333333333
L1.0,hull,"null.axis(10,10,10)",1,1,1
L1.0,hull,"null.axis(10,10)",0.55,0.7666666666666667,0.8666666666666667
L1.0,hull,null.ball(2),0.9,1,1
L1.0,hull,null.ball(3),1,1,1
L1.0,hull,null.ball(4),1,1,1
L1.0,hull,null.ball(5),1,1,1
L1.0,hull,"null.cross(0.1,0.1,0.1)",0.95,0.9666666666666667,1
L1.0,hull,"null.cross(0.1,0.1,1)",1,1,1
L1.0,hull,"null.cross(0.1,0.1,10)",0.95,0.9666666666666667,1
L1.0,hull,"null.cross(0.1,0.1)",0.6833333333333333,0.8,0.9
L1.0,hull,"null.cross(0.1,1,1)",0.95,0.95,0.95
L1.0,hull,"null.cross(0.1,1,10)",1,1,1
L1.0,hull,"null.cross(0.1,1)",0.7,0.7166666666666667,0.8
L1.0,hull,"null.cross(0.1,10,10)",0.9666666666666667,1,1
L1.0,hull,"null.cross(0.1,10)",0.8,0.85,0.8833333333333333
L1.0,hull,"null.cross(1,1,1)",1,1,1
L1.0,hull,"null.cross(1,1,10)",1,1,1
L1.0,hull,"null.cross(1,1)",0.6666666666666666,0.7333333333333333,0.85
L1.0,hull,"null.cross(1,10,10)",1,1,1
L1.0,hull,"null.cross(1,10)",0.7,0.75,0.7666666666666667
L1.0,hull,"null.cross(10,10,10)",1,1,1
L1.0,hull,"null.cross(10,10)",0.5833333333333334,0.8,0.8666666666666667
L1.0,hull,"null.random.hull(10,5,25)",1,1,1
L1.0,hull,"null.random.hull(3,3,75)",1,1,1
L1.0,hull,"null.random.hull(4,4,25)",1,1,1
L1.0,hull,"null.random.hull(5,2,25)",0.7666666666666667,0.9,0.9166666666666666
L1.0,hull,"null.random.hull(6,4,25)",1,1,1
L1.0,hull,"null.random.hull(8,3,100)",1,1,1
L1.0,hull,"null.random.polytope(1,2,100)",0.85,0.9833333333333333,1
L1.0,hull,"null.random.polytope(10,4,75)",1,1,1
L1.0,hull,"null.random.polytope(2,2,10)",0.6333333333333333,0.9333333333333333,0.95
L1.0,hull,"null.random.polytope(3,3,75)",1,1,1
L1.0,hull,"null.random.polytope(4,3,25)",1,1,1
L1.0,hull,"null.random.polytope(5,2,75)",0.9,0.9833333333333333,1
L1.0,hull,"null.random.polytope(6,2,100)",0.85,0.95,0.95
L1.0,hull,"null.random.polytope(8,3,50)",1,1,1
L1.0,hull,"null.random.polytope(9,2,10)",0.7666666666666667,0.9,1
L1.0,hull,"null.simplex(unit,2)",0.6166666666666667,0.8166666666666667,0.8833333333333333
L1.0,hull,"null.simplex(unit,3)",0.9666666666666667,1,1
L1.0,hull,"null.simplex(unit,4)",1,1,1
L1.0,hull,power.concentric(1.25).mvn.0.01,0.1,0.16666666666666666,0.2
L1.0,hull,power.concentric(1.25).mvn.0.05,0.25,0.3333333333333333,0.45
L1.0,hull,power.concentric(1.25).mvn.0.1,0.55,0.6,0.65
L1.0,hull,power.concentric(10).mvn.0.01,0.016666666666666666,0.15,0.2
L1.0,hull,power.concentric(10).mvn.0.05,0.2,0.23333333333333334,0.25
L1.0,hull,power.concentric(10).mvn.0.1,0.05,0.11666666666666667,0.18333333333333332
L1.0,hull,power.concentric(2).mvn.0.01,0.31666666666666665,0.48333333333333334,0.5
L1.0,hull,power.concentric(2).mvn.0.05,0.55,0.7,0.7333333333333333
L1.0,hull,power.concentric(2).mvn.0.1,0.6166666666666667,0.65,0.7
L1.0,hull,power.concentric(5).mvn.0.01,0.15,0.18333333333333332,0.2
L1.0,hull,power.concentric(5).mvn.0.05,0.2,0.2,0.21666666666666667
L1.0,hull,power.concentric(5).mvn.0.1,0.1,0.25,0.25
L1.0,hull,power.fig8(0.25).mvn.0.01,0.05,0.1,0.15
L1.0,hull,power.fig8(0.25).mvn.0.05,0.2,0.3,0.38333333333333336
L1.0,hull,power.fig8(0.25).mvn.0.1,0.43333333333333335,0.4666666666666667,0.55
L1.0,hull,power.fig8(0.5).mvn.0.01,0.06666666666666667,0.16666666666666666,0.25
L1.0,hull,power.fig8(0.5).mvn.0.05,0.3,0.4166666666666667,0.4666666666666667
L1.0,hull,power.fig8(0.5).mvn.0.1,0.48333333333333334,0.5166666666666667,0.5666666666666667
L1.0,hull,power.fig8(1.5).mvn.0.01,0.1,0.13333333333333333,0.15
L1.0,hull,power.fig8(1.5).mvn.0.05,0.2,0.2833333333333333,0.3
L1.0,hull,power.fig8(1.5).mvn.0.1,0.3,0.4166666666666667,0.45
L1.0,hull,power.fig8(1).mvn.0.01,0.1,0.2,0.2
L1.0,hull,power.fig8(1).mvn.0.05,0.25,0.3,0.35
L1.0,hull,power.fig8(1).mvn.0.1,0.3333333333333333,0.5333333333333333,0.5833333333333334
L1.0,hull,power.fig8(5).mvn.0.01,0,0,0
L1.0,hull,power.fig8(5).mvn.0.05,0,0,0
L1.0,hull,power.fig8(5).mvn.0.1,0,0,0
L1.0,hull,power.sphere(2).mvn.0.01,0.05,0.11666666666666667,0.16666666666666666
L1.0,hull,power.sphere(2).mvn.0.05,0.25,0.36666666666666664,0.4666666666666667
L1.0,hull,power.sphere(2).mvn.0.1,0.5833333333333334,0.6666666666666666,0.7
L1.0,hull,power.sphere(3).mvn.0.01,0.75,0.75,0.75
L1.0,hull,power.sphere(3).mvn.0.05,0.95,0.95,0.9666666666666667
L1.0,hull,power.sphere(3).mvn.0.1,0.85,0.95,0.95
L1.0,hull,power.thomas(0.05),0.16666666666666666,0.2,0.2
L1.0,hull,power.thomas(0.1),0.25,0.26666666666666666,0.36666666666666664
L1.0,hull,power.thomas(0.15),0.36666666666666664,0.4,0.4
L1.0,hull,power.thomas(0.2),0.65,0.7,0.75
L1.0,hull,power.thomas(0.25),0.55,0.55,0.55
L1.0,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.08333333333333333,0.15
L1.0,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.16666666666666666,0.2833333333333333
L1.0,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.05
L1.0,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,10)",0,0,0
L1.0,unbiased.hull,"null.axis(1,1,1)",0.016666666666666666,0.05,0.05
L1.0,unbiased.hull,"null.axis(1,1,10)",0,0,0
L1.0,unbiased.hull,"null.axis(1,1)",0.05,0.11666666666666667,0.31666666666666665
L1.0,unbiased.hull,"null.axis(1,10,10)",0,0,0
L1.0,unbiased.hull,"null.axis(1,10)",0.05,0.08333333333333333,0.1
L1.0,unbiased.hull,"null.axis(10,10,10)",0.05,0.05,0.05
L1.0,unbiased.hull,"null.axis(10,10)",0.05,0.05,0.16666666666666666
L1.0,unbiased.hull,null.ball(2),0.05,0.1,0.16666666666666666
L1.0,unbiased.hull,null.ball(3),0,0,0
L1.0,unbiased.hull,null.ball(4),0,0,0
L1.0,unbiased.hull,null.ball(5),0,0,0
L1.0,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
L1.0,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.05,0.08333333333333333
L1.0,unbiased.hull,"null.cross(0.1,0.1,10)",0.6166666666666667,0.65,0.7
L1.0,unbiased.hull,"null.cross(0.1,0.1)",0.1,0.11666666666666667,0.16666666666666666
L1.0,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L1.0,unbiased.hull,"null.cross(0.1,1,10)",0.1,0.16666666666666666,0.23333333333333334
L1.0,unbiased.hull,"null.cross(0.1,1)",0.05,0.11666666666666667,0.21666666666666667
L1.0,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.1,0.15
L1.0,unbiased.hull,"null.cross(0.1,10)",0.7666666666666667,0.8,0.8
L1.0,unbiased.hull,"null.cross(1,1,1)",0,0,0
L1.0,unbiased.hull,"null.cross(1,1,10)",0,0,0.03333333333333333
L1.0,unbiased.hull,"null.cross(1,1)",0.05,0.13333333333333333,0.21666666666666667
L1.0,unbiased.hull,"null.cross(1,10,10)",0,0.03333333333333333,0.05
L1.0,unbiased.hull,"null.cross(1,10)",0.05,0.1,0.18333333333333332
L1.0,unbiased.hull,"null.cross(10,10,10)",0,0,0
L1.0,unbiased.hull,"null.cross(10,10)",0,0.05,0.2
L1.0,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L1.0,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L1.0,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L1.0,unbiased.hull,"null.random.hull(5,2,25)",0,0.016666666666666666,0.08333333333333333
L1.0,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L1.0,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
L1.0,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0.11666666666666667
L1.0,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L1.0,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.1,0.16666666666666666
L1.0,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L1.0,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
L1.0,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.16666666666666666
L1.0,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.13333333333333333
L1.0,unbiased.hull,"null.random.polytope(8,3,50)",0,0.016666666666666666,0.05
L1.0,unbiased.hull,"null.random.polytope(9,2,10)",0.05,0.11666666666666667,0.15
L1.0,unbiased.hull,"null.simplex(unit,2)",0,0.1,0.16666666666666666
L1.0,unbiased.hull,"null.simplex(unit,3)",0.05,0.1,0.15
L1.0,unbiased.hull,"null.simplex(unit,4)",0,0,0
L1.0,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.concentric(1.25).mvn.0.1,0.016666666666666666,0.05,0.06666666666666667
L1.0,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
L1.0,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0.05
L1.0,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.05,0.11666666666666667
L1.0,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
L1.0,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0.016666666666666666,0.11666666666666667
L1.0,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0.05
L1.0,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0.016666666666666666,0.03333333333333333
L1.0,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.05,0.05
L1.0,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
L1.0,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.03333333333333333
L1.0,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L1.0,unbiased.hull,power.thomas(0.05),0.05,0.05,0.05
L1.0,unbiased.hull,power.thomas(0.1),0.2,0.2,0.2
L1.0,unbiased.hull,power.thomas(0.15),0.26666666666666666,0.31666666666666665,0.35
L1.0,unbiased.hull,power.thomas(0.2),0.45,0.5,0.5166666666666667
L1.0,unbiased.hull,power.thomas(0.25),0.35,0.38333333333333336,0.4
L1.1,axis,"null.axis(0.1,0.1,0.1)",0.06666666666666667,0.16666666666666666,0.21666666666666667
L1.1,axis,"null.axis(0.1,0.1,1)",0,0.05,0.15
L1.1,axis,"null.axis(0.1,0.1,10)",0,0,0
L1.1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.11666666666666667
L1.1,axis,"null.axis(0.1,1,1)",0,0.03333333333333333,0.15
L1.1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
L1.1,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.1
L1.1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.13333333333333333
L1.1,axis,"null.axis(0.1,10)",0.016666666666666666,0.05,0.1
L1.1,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.1
L1.1,axis,"null.axis(1,1,10)",0,0,0
L1.1,axis,"null.axis(1,1)",0,0,0.016666666666666666
L1.1,axis,"null.axis(1,10,10)",0.05,0.05,0.05
L1.1,axis,"null.axis(1,10)",0,0.016666666666666666,0.08333333333333333
L1.1,axis,"null.axis(10,10,10)",0,0,0
L1.1,axis,"null.axis(10,10)",0,0,0
L1.1,axis,null.ball(2),0,0,0
L1.1,axis,null.ball(3),0.05,0.05,0.05
L1.1,axis,null.ball(4),0,0,0
L1.1,axis,null.ball(5),0,0.016666666666666666,0.05
L1.1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L1.1,axis,"null.cross(0.1,0.1,1)",0,0,0
L1.1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
L1.1,axis,"null.cross(0.1,0.1)",0,0,0.05
L1.1,axis,"null.cross(0.1,1,1)",0,0,0
L1.1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
L1.1,axis,"null.cross(0.1,1)",0,0.016666666666666666,0.05
L1.1,axis,"null.cross(0.1,10,10)",0,0,0.05
L1.1,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
L1.1,axis,"null.cross(1,1,1)",0,0,0
L1.1,axis,"null.cross(1,1,10)",0,0,0
L1.1,axis,"null.cross(1,1)",0,0,0
L1.1,axis,"null.cross(1,10,10)",0,0,0
L1.1,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
L1.1,axis,"null.cross(10,10,10)",0,0,0.03333333333333333
L1.1,axis,"null.cross(10,10)",0,0,0.03333333333333333
L1.1,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
L1.1,axis,"null.random.hull(3,3,75)",0,0,0
L1.1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
L1.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
L1.1,axis,"null.random.hull(6,4,25)",0,0,0
L1.1,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
L1.1,axis,"null.random.polytope(1,2,100)",0,0,0.05
L1.1,axis,"null.random.polytope(10,4,75)",0,0,0
L1.1,axis,"null.random.polytope(2,2,10)",0,0,0
L1.1,axis,"null.random.polytope(3,3,75)",0,0,0
L1.1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.06666666666666667,0.11666666666666667
L1.1,axis,"null.random.polytope(5,2,75)",0,0.05,0.1
L1.1,axis,"null.random.polytope(6,2,100)",0,0,0.05
L1.1,axis,"null.random.polytope(8,3,50)",0,0,0
L1.1,axis,"null.random.polytope(9,2,10)",0,0.05,0.05
L1.1,axis,"null.simplex(unit,2)",0,0,0
L1.1,axis,"null.simplex(unit,3)",0,0,0
L1.1,axis,"null.simplex(unit,4)",0,0,0
L1.1,axis,power.concentric(1.25).mvn.0.01,0.6166666666666667,0.65,0.6666666666666666
L1.1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.31666666666666665,0.38333333333333336
L1.1,axis,power.concentric(1.25).mvn.0.1,0.05,0.1,0.15
L1.1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6166666666666667
L1.1,axis,power.concentric(10).mvn.0.05,0.25,0.36666666666666664,0.55
L1.1,axis,power.concentric(10).mvn.0.1,0.3,0.38333333333333336,0.4
L1.1,axis,power.concentric(2).mvn.0.01,0.2,0.2,0.3
L1.1,axis,power.concentric(2).mvn.0.05,0,0.1,0.16666666666666666
L1.1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
L1.1,axis,power.concentric(5).mvn.0.01,0.25,0.25,0.3
L1.1,axis,power.concentric(5).mvn.0.05,0.1,0.15,0.23333333333333334
L1.1,axis,power.concentric(5).mvn.0.1,0.06666666666666667,0.13333333333333333,0.21666666666666667
L1.1,axis,power.fig8(0.25).mvn.0.01,0.65,0.6666666666666666,0.7
L1.1,axis,power.fig8(0.25).mvn.0.05,0.1,0.1,0.16666666666666666
L1.1,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
L1.1,axis,power.fig8(0.5).mvn.0.01,0.6,0.65,0.65
L1.1,axis,power.fig8(0.5).mvn.0.05,0.1,0.16666666666666666,0.3
L1.1,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.05
L1.1,axis,power.fig8(1.5).mvn.0.01,0.7,0.75,0.7833333333333333
L1.1,axis,power.fig8(1.5).mvn.0.05,0.4166666666666667,0.5,0.55
L1.1,axis,power.fig8(1.5).mvn.0.1,0.18333333333333332,0.26666666666666666,0.35
L1.1,axis,power.fig8(1).mvn.0.01,0.65,0.6833333333333333,0.7166666666666667
L1.1,axis,power.fig8(1).mvn.0.05,0.31666666666666665,0.4,0.4166666666666667
L1.1,axis,power.fig8(1).mvn.0.1,0,0.06666666666666667,0.16666666666666666
L1.1,axis,power.fig8(5).mvn.0.01,1,1,1
L1.1,axis,power.fig8(5).mvn.0.05,0.7,0.7,0.7
L1.1,axis,power.fig8(5).mvn.0.1,0.75,0.75,0.75
L1.1,axis,power.sphere(2).mvn.0.01,0.75,0.75,0.75
L1.1,axis,power.sphere(2).mvn.0.05,0.1,0.16666666666666666,0.2
L1.1,axis,power.sphere(2).mvn.0.1,0,0,0
L1.1,axis,power.sphere(3).mvn.0.01,0.25,0.38333333333333336,0.5333333333333333
L1.1,axis,power.sphere(3).mvn.0.05,0.1,0.15,0.15
L1.1,axis,power.sphere(3).mvn.0.1,0,0,0.016666666666666666
L1.1,axis,power.thomas(0.05),0,0,0
L1.1,axis,power.thomas(0.1),0,0,0
L1.1,axis,power.thomas(0.15),0,0.016666666666666666,0.016666666666666666
L1.1,axis,power.thomas(0.2),0.05,0.08333333333333333,0.15
L1.1,axis,power.thomas(0.25),0.1,0.1,0.11666666666666667
L1.1,hull,"null.axis(0.1,0.1,0.1)",0.18333333333333332,0.38333333333333336,0.43333333333333335
L1.1,hull,"null.axis(0.1,0.1,1)",0.1,0.16666666666666666,0.3
L1.1,hull,"null.axis(0.1,0.1,10)",0,0.05,0.13333333333333333
L1.1,hull,"null.axis(0.1,0.1)",0.05,0.1,0.18333333333333332
L1.1,hull,"null.axis(0.1,1,1)",0.05,0.15,0.23333333333333334
L1.1,hull,"null.axis(0.1,1,10)",0,0,0.03333333333333333
L1.1,hull,"null.axis(0.1,1)",0.05,0.05,0.13333333333333333
L1.1,hull,"null.axis(0.1,10,10)",0.16666666666666666,0.3,0.38333333333333336
L1.1,hull,"null.axis(0.1,10)",0.05,0.06666666666666667,0.1
L1.1,hull,"null.axis(1,1,1)",0.05,0.21666666666666667,0.31666666666666665
L1.1,hull,"null.axis(1,1,10)",0,0.05,0.1
L1.1,hull,"null.axis(1,1)",0,0.05,0.1
L1.1,hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.13333333333333333
L1.1,hull,"null.axis(1,10)",0,0.08333333333333333,0.2
L1.1,hull,"null.axis(10,10,10)",0,0.16666666666666666,0.31666666666666665
L1.1,hull,"null.axis(10,10)",0.05,0.08333333333333333,0.18333333333333332
L1.1,hull,null.ball(2),0,0.11666666666666667,0.2
L1.1,hull,null.ball(3),0.2,0.4,0.48333333333333334
L1.1,hull,null.ball(4),0.45,0.6333333333333333,0.8333333333333334
L1.1,hull,null.ball(5),0.75,0.9,0.9833333333333333
L1.1,hull,"null.cross(0.1,0.1,0.1)",0.1,0.25,0.35
L1.1,hull,"null.cross(0.1,0.1,1)",0.05,0.23333333333333334,0.38333333333333336
L1.1,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.21666666666666667,0.23333333333333334
L1.1,hull,"null.cross(0.1,0.1)",0,0.13333333333333333,0.16666666666666666
L1.1,hull,"null.cross(0.1,1,1)",0.13333333333333333,0.2833333333333333,0.38333333333333336
L1.1,hull,"null.cross(0.1,1,10)",0.06666666666666667,0.11666666666666667,0.25
L1.1,hull,"null.cross(0.1,1)",0,0.1,0.16666666666666666
L1.1,hull,"null.cross(0.1,10,10)",0.06666666666666667,0.26666666666666666,0.4
L1.1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
L1.1,hull,"null.cross(1,1,1)",0.016666666666666666,0.16666666666666666,0.2833333333333333
L1.1,hull,"null.cross(1,1,10)",0,0.1,0.18333333333333332
L1.1,hull,"null.cross(1,1)",0.05,0.06666666666666667,0.13333333333333333
L1.1,hull,"null.cross(1,10,10)",0.05,0.25,0.35
L1.1,hull,"null.cross(1,10)",0,0.016666666666666666,0.15
L1.1,hull,"null.cross(10,10,10)",0.15,0.26666666666666666,0.3333333333333333
L1.1,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.11666666666666667
L1.1,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.9,0.9666666666666667
L1.1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.16666666666666666,0.38333333333333336
L1.1,hull,"null.random.hull(4,4,25)",0.6333333333333333,0.7666666666666667,0.8666666666666667
L1.1,hull,"null.random.hull(5,2,25)",0.1,0.16666666666666666,0.18333333333333332
L1.1,hull,"null.random.hull(6,4,25)",0.35,0.5166666666666667,0.6666666666666666
L1.1,hull,"null.random.hull(8,3,100)",0.2,0.4,0.55
L1.1,hull,"null.random.polytope(1,2,100)",0.03333333333333333,0.1,0.23333333333333334
L1.1,hull,"null.random.polytope(10,4,75)",0.3,0.4166666666666667,0.55
L1.1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.08333333333333333
L1.1,hull,"null.random.polytope(3,3,75)",0.15,0.26666666666666666,0.31666666666666665
L1.1,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4166666666666667
L1.1,hull,"null.random.polytope(5,2,75)",0.11666666666666667,0.21666666666666667,0.3333333333333333
L1.1,hull,"null.random.polytope(6,2,100)",0,0.13333333333333333,0.16666666666666666
L1.1,hull,"null.random.polytope(8,3,50)",0.25,0.38333333333333336,0.5666666666666667
L1.1,hull,"null.random.polytope(9,2,10)",0.06666666666666667,0.13333333333333333,0.21666666666666667
L1.1,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
L1.1,hull,"null.simplex(unit,3)",0.05,0.18333333333333332,0.3
L1.1,hull,"null.simplex(unit,4)",0.26666666666666666,0.4,0.55
L1.1,hull,power.concentric(1.25).mvn.0.01,0.6,0.7333333333333333,0.75
L1.1,hull,power.concentric(1.25).mvn.0.05,0.31666666666666665,0.45,0.5666666666666667
L1.1,hull,power.concentric(1.25).mvn.0.1,0,0.2,0.25
L1.1,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7166666666666667,0.75
L1.1,hull,power.concentric(10).mvn.0.05,0.35,0.4666666666666667,0.5333333333333333
L1.1,hull,power.concentric(10).mvn.0.1,0.35,0.4,0.4166666666666667
L1.1,hull,power.concentric(2).mvn.0.01,0.16666666666666666,0.4166666666666667,0.5833333333333334
L1.1,hull,power.concentric(2).mvn.0.05,0.08333333333333333,0.23333333333333334,0.4
L1.1,hull,power.concentric(2).mvn.0.1,0.05,0.05,0.1
L1.1,hull,power.concentric(5).mvn.0.01,0.3,0.4,0.4
L1.1,hull,power.concentric(5).mvn.0.05,0.15,0.3,0.38333333333333336
L1.1,hull,power.concentric(5).mvn.0.1,0.25,0.25,0.3333333333333333
L1.1,hull,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7166666666666667
L1.1,hull,power.fig8(0.25).mvn.0.05,0.2,0.25,0.3
L1.1,hull,power.fig8(0.25).mvn.0.1,0.1,0.13333333333333333,0.16666666666666666
L1.1,hull,power.fig8(0.5).mvn.0.01,0.7,0.75,0.75
L1.1,hull,power.fig8(0.5).mvn.0.05,0.25,0.35,0.4
L1.1,hull,power.fig8(0.5).mvn.0.1,0,0.05,0.1
L1.1,hull,power.fig8(1.5).mvn.0.01,0.8,0.9333333333333333,0.95
L1.1,hull,power.fig8(1.5).mvn.0.05,0.5,0.65,0.65
L1.1,hull,power.fig8(1.5).mvn.0.1,0.2,0.3,0.38333333333333336
L1.1,hull,power.fig8(1).mvn.0.01,0.65,0.7,0.9
L1.1,hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.5166666666666667,0.5833333333333334
L1.1,hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.18333333333333332,0.23333333333333334
L1.1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
L1.1,hull,power.fig8(5).mvn.0.05,0.7166666666666667,0.8333333333333334,0.8666666666666667
L1.1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
L1.1,hull,power.sphere(2).mvn.0.01,0.75,0.75,0.75
L1.1,hull,power.sphere(2).mvn.0.05,0.13333333333333333,0.26666666666666666,0.31666666666666665
L1.1,hull,power.sphere(2).mvn.0.1,0,0,0.08333333333333333
L1.1,hull,power.sphere(3).mvn.0.01,0.5333333333333333,0.6166666666666667,0.75
L1.1,hull,power.sphere(3).mvn.0.05,0.45,0.4666666666666667,0.5833333333333334
L1.1,hull,power.sphere(3).mvn.0.1,0.016666666666666666,0.13333333333333333,0.3
L1.1,hull,power.thomas(0.05),0,0,0
L1.1,hull,power.thomas(0.1),0,0,0
L1.1,hull,power.thomas(0.15),0,0,0.03333333333333333
L1.1,hull,power.thomas(0.2),0.16666666666666666,0.2,0.23333333333333334
L1.1,hull,power.thomas(0.25),0.1,0.15,0.18333333333333332
L1.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.11666666666666667
L1.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L1.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L1.1,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.11666666666666667
L1.1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0.05
L1.1,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
L1.1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
L1.1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.06666666666666667,0.2
L1.1,unbiased.hull,"null.axis(0.1,10)",0,0.016666666666666666,0.05
L1.1,unbiased.hull,"null.axis(1,1,1)",0,0,0
L1.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
L1.1,unbiased.hull,"null.axis(1,1)",0,0,0
L1.1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
L1.1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.05,0.06666666666666667
L1.1,unbiased.hull,"null.axis(10,10,10)",0,0,0
L1.1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.1
L1.1,unbiased.hull,null.ball(2),0,0,0.05
L1.1,unbiased.hull,null.ball(3),0,0.05,0.05
L1.1,unbiased.hull,null.ball(4),0,0,0
L1.1,unbiased.hull,null.ball(5),0,0,0
L1.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.05
L1.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
L1.1,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
L1.1,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
L1.1,unbiased.hull,"null.cross(0.1,1,1)",0,0.03333333333333333,0.11666666666666667
L1.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.1,0.11666666666666667
L1.1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
L1.1,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.06666666666666667,0.13333333333333333
L1.1,unbiased.hull,"null.cross(0.1,10)",0,0.13333333333333333,0.2
L1.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
L1.1,unbiased.hull,"null.cross(1,1,10)",0,0,0
L1.1,unbiased.hull,"null.cross(1,1)",0,0.05,0.08333333333333333
L1.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
L1.1,unbiased.hull,"null.cross(1,10)",0,0,0.08333333333333333
L1.1,unbiased.hull,"null.cross(10,10,10)",0,0,0.06666666666666667
L1.1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
L1.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L1.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L1.1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L1.1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.1,0.13333333333333333
L1.1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L1.1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.1
L1.1,unbiased.hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.08333333333333333,0.15
L1.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L1.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.05,0.1
L1.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.05,0.05
L1.1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.06666666666666667,0.15
L1.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.13333333333333333
L1.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
L1.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0.05
L1.1,unbiased.hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.016666666666666666,0.08333333333333333
L1.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.05
L1.1,unbiased.hull,"null.simplex(unit,3)",0,0.03333333333333333,0.05
L1.1,unbiased.hull,"null.simplex(unit,4)",0,0,0
L1.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.5666666666666667,0.6833333333333333,0.7166666666666667
L1.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.31666666666666665,0.4
L1.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.11666666666666667,0.18333333333333332
L1.1,unbiased.hull,power.concentric(10).mvn.0.01,0.4166666666666667,0.5,0.5666666666666667
L1.1,unbiased.hull,power.concentric(10).mvn.0.05,0.21666666666666667,0.3,0.4
L1.1,unbiased.hull,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.4
L1.1,unbiased.hull,power.concentric(2).mvn.0.01,0.2,0.25,0.3333333333333333
L1.1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.13333333333333333,0.3333333333333333
L1.1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
L1.1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.3,0.38333333333333336
L1.1,unbiased.hull,power.concentric(5).mvn.0.05,0.1,0.2,0.25
L1.1,unbiased.hull,power.concentric(5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.26666666666666666
L1.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.5166666666666667,0.6333333333333333,0.65
L1.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.15,0.16666666666666666,0.25
L1.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
L1.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.7,0.7333333333333333,0.75
L1.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.1,0.25
L1.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.06666666666666667
L1.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8,0.9166666666666666
L1.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.5,0.5666666666666667,0.6666666666666666
L1.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.1,0.23333333333333334,0.2833333333333333
L1.1,unbiased.hull,power.fig8(1).mvn.0.01,0.6,0.6666666666666666,0.7166666666666667
L1.1,unbiased.hull,power.fig8(1).mvn.0.05,0.36666666666666664,0.45,0.5166666666666667
L1.1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.03333333333333333,0.1
L1.1,unbiased.hull,power.fig8(5).mvn.0.01,0.9,0.9833333333333333,0.9833333333333333
L1.1,unbiased.hull,power.fig8(5).mvn.0.05,0.7,0.7333333333333333,0.8166666666666667
L1.1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.75,0.75
L1.1,unbiased.hull,power.sphere(2).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
L1.1,unbiased.hull,power.sphere(2).mvn.0.05,0.1,0.18333333333333332,0.2833333333333333
L1.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.03333333333333333
L1.1,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.21666666666666667,0.25
L1.1,unbiased.hull,power.sphere(3).mvn.0.05,0.03333333333333333,0.1,0.18333333333333332
L1.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.05,0.06666666666666667
L1.1,unbiased.hull,power.thomas(0.05),0,0,0
L1.1,unbiased.hull,power.thomas(0.1),0,0,0
L1.1,unbiased.hull,power.thomas(0.15),0,0,0
L1.1,unbiased.hull,power.thomas(0.2),0.05,0.1,0.15
L1.1,unbiased.hull,power.thomas(0.25),0.05,0.06666666666666667,0.11666666666666667
L1.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
L1.2,axis,"null.axis(0.1,0.1,1)",0,0,0
L1.2,axis,"null.axis(0.1,0.1,10)",0,0,0
L1.2,axis,"null.axis(0.1,0.1)",0,0,0
L1.2,axis,"null.axis(0.1,1,1)",0,0,0
L1.2,axis,"null.axis(0.1,1,10)",0,0,0
L1.2,axis,"null.axis(0.1,1)",0,0,0
L1.2,axis,"null.axis(0.1,10,10)",0,0,0
L1.2,axis,"null.axis(0.1,10)",0,0,0
L1.2,axis,"null.axis(1,1,1)",0,0,0
L1.2,axis,"null.axis(1,1,10)",0,0,0
L1.2,axis,"null.axis(1,1)",0,0,0
L1.2,axis,"null.axis(1,10,10)",0,0,0
L1.2,axis,"null.axis(1,10)",0,0,0
L1.2,axis,"null.axis(10,10,10)",0,0,0
L1.2,axis,"null.axis(10,10)",0,0,0
L1.2,axis,null.ball(2),0,0,0
L1.2,axis,null.ball(3),0,0,0
L1.2,axis,null.ball(4),0,0,0
L1.2,axis,null.ball(5),0,0,0
L1.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L1.2,axis,"null.cross(0.1,0.1,1)",0,0,0
L1.2,axis,"null.cross(0.1,0.1,10)",0,0,0
L1.2,axis,"null.cross(0.1,0.1)",0,0,0
L1.2,axis,"null.cross(0.1,1,1)",0,0,0
L1.2,axis,"null.cross(0.1,1,10)",0,0,0
L1.2,axis,"null.cross(0.1,1)",0,0,0
L1.2,axis,"null.cross(0.1,10,10)",0,0,0
L1.2,axis,"null.cross(0.1,10)",0,0,0
L1.2,axis,"null.cross(1,1,1)",0,0,0
L1.2,axis,"null.cross(1,1,10)",0,0,0
L1.2,axis,"null.cross(1,1)",0,0,0
L1.2,axis,"null.cross(1,10,10)",0,0,0
L1.2,axis,"null.cross(1,10)",0,0,0
L1.2,axis,"null.cross(10,10,10)",0,0,0
L1.2,axis,"null.cross(10,10)",0,0,0
L1.2,axis,"null.random.hull(10,5,25)",0,0,0
L1.2,axis,"null.random.hull(3,3,75)",0,0,0
L1.2,axis,"null.random.hull(4,4,25)",0,0,0
L1.2,axis,"null.random.hull(5,2,25)",0,0,0
L1.2,axis,"null.random.hull(6,4,25)",0,0,0
L1.2,axis,"null.random.hull(8,3,100)",0,0,0
L1.2,axis,"null.random.polytope(1,2,100)",0,0,0
L1.2,axis,"null.random.polytope(10,4,75)",0,0,0
L1.2,axis,"null.random.polytope(2,2,10)",0,0,0
L1.2,axis,"null.random.polytope(3,3,75)",0,0,0
L1.2,axis,"null.random.polytope(4,3,25)",0,0,0
L1.2,axis,"null.random.polytope(5,2,75)",0,0,0
L1.2,axis,"null.random.polytope(6,2,100)",0,0,0
L1.2,axis,"null.random.polytope(8,3,50)",0,0,0
L1.2,axis,"null.random.polytope(9,2,10)",0,0,0
L1.2,axis,"null.simplex(unit,2)",0,0,0
L1.2,axis,"null.simplex(unit,3)",0,0,0
L1.2,axis,"null.simplex(unit,4)",0,0,0
L1.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
L1.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
L1.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
L1.2,axis,power.concentric(10).mvn.0.01,0,0,0
L1.2,axis,power.concentric(10).mvn.0.05,0,0,0
L1.2,axis,power.concentric(10).mvn.0.1,0,0,0
L1.2,axis,power.concentric(2).mvn.0.01,0,0,0
L1.2,axis,power.concentric(2).mvn.0.05,0,0,0
L1.2,axis,power.concentric(2).mvn.0.1,0,0,0
L1.2,axis,power.concentric(5).mvn.0.01,0,0,0
L1.2,axis,power.concentric(5).mvn.0.05,0,0,0
L1.2,axis,power.concentric(5).mvn.0.1,0,0,0
L1.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
L1.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
L1.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
L1.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
L1.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
L1.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
L1.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
L1.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
L1.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
L1.2,axis,power.fig8(1).mvn.0.01,0,0,0
L1.2,axis,power.fig8(1).mvn.0.05,0,0,0
L1.2,axis,power.fig8(1).mvn.0.1,0,0,0
L1.2,axis,power.fig8(5).mvn.0.01,0,0,0
L1.2,axis,power.fig8(5).mvn.0.05,0,0,0
L1.2,axis,power.fig8(5).mvn.0.1,0,0,0
L1.2,axis,power.sphere(2).mvn.0.01,0,0,0
L1.2,axis,power.sphere(2).mvn.0.05,0,0,0
L1.2,axis,power.sphere(2).mvn.0.1,0,0,0
L1.2,axis,power.sphere(3).mvn.0.01,0,0,0
L1.2,axis,power.sphere(3).mvn.0.05,0,0,0
L1.2,axis,power.sphere(3).mvn.0.1,0,0,0
L1.2,axis,power.thomas(0.05),0,0,0
L1.2,axis,power.thomas(0.1),0,0,0
L1.2,axis,power.thomas(0.15),0,0,0
L1.2,axis,power.thomas(0.2),0,0,0
L1.2,axis,power.thomas(0.25),0,0,0
L1.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
L1.2,hull,"null.axis(0.1,0.1,1)",0,0,0
L1.2,hull,"null.axis(0.1,0.1,10)",0,0,0
L1.2,hull,"null.axis(0.1,0.1)",0,0,0
L1.2,hull,"null.axis(0.1,1,1)",0,0,0
L1.2,hull,"null.axis(0.1,1,10)",0,0,0
L1.2,hull,"null.axis(0.1,1)",0,0,0
L1.2,hull,"null.axis(0.1,10,10)",0,0,0
L1.2,hull,"null.axis(0.1,10)",0,0,0
L1.2,hull,"null.axis(1,1,1)",0,0,0
L1.2,hull,"null.axis(1,1,10)",0,0,0
L1.2,hull,"null.axis(1,1)",0,0,0
L1.2,hull,"null.axis(1,10,10)",0,0,0
L1.2,hull,"null.axis(1,10)",0,0,0
L1.2,hull,"null.axis(10,10,10)",0,0,0
L1.2,hull,"null.axis(10,10)",0,0,0
L1.2,hull,null.ball(2),0,0,0
L1.2,hull,null.ball(3),0,0,0
L1.2,hull,null.ball(4),0,0,0
L1.2,hull,null.ball(5),0,0,0
L1.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
L1.2,hull,"null.cross(0.1,0.1,1)",0,0,0
L1.2,hull,"null.cross(0.1,0.1,10)",0,0,0
L1.2,hull,"null.cross(0.1,0.1)",0,0,0
L1.2,hull,"null.cross(0.1,1,1)",0,0,0
L1.2,hull,"null.cross(0.1,1,10)",0,0,0
L1.2,hull,"null.cross(0.1,1)",0,0,0
L1.2,hull,"null.cross(0.1,10,10)",0,0,0
L1.2,hull,"null.cross(0.1,10)",0,0,0
L1.2,hull,"null.cross(1,1,1)",0,0,0
L1.2,hull,"null.cross(1,1,10)",0,0,0
L1.2,hull,"null.cross(1,1)",0,0,0
L1.2,hull,"null.cross(1,10,10)",0,0,0
L1.2,hull,"null.cross(1,10)",0,0,0
L1.2,hull,"null.cross(10,10,10)",0,0,0
L1.2,hull,"null.cross(10,10)",0,0,0
L1.2,hull,"null.random.hull(10,5,25)",0,0,0
L1.2,hull,"null.random.hull(3,3,75)",0,0,0
L1.2,hull,"null.random.hull(4,4,25)",0,0,0
L1.2,hull,"null.random.hull(5,2,25)",0,0,0
L1.2,hull,"null.random.hull(6,4,25)",0,0,0
L1.2,hull,"null.random.hull(8,3,100)",0,0,0
L1.2,hull,"null.random.polytope(1,2,100)",0,0,0
L1.2,hull,"null.random.polytope(10,4,75)",0,0,0
L1.2,hull,"null.random.polytope(2,2,10)",0,0,0
L1.2,hull,"null.random.polytope(3,3,75)",0,0,0
L1.2,hull,"null.random.polytope(4,3,25)",0,0,0
L1.2,hull,"null.random.polytope(5,2,75)",0,0,0
L1.2,hull,"null.random.polytope(6,2,100)",0,0,0
L1.2,hull,"null.random.polytope(8,3,50)",0,0,0
L1.2,hull,"null.random.polytope(9,2,10)",0,0,0
L1.2,hull,"null.simplex(unit,2)",0,0,0
L1.2,hull,"null.simplex(unit,3)",0,0,0
L1.2,hull,"null.simplex(unit,4)",0,0,0
L1.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
L1.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
L1.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
L1.2,hull,power.concentric(10).mvn.0.01,0,0,0
L1.2,hull,power.concentric(10).mvn.0.05,0,0,0
L1.2,hull,power.concentric(10).mvn.0.1,0,0,0
L1.2,hull,power.concentric(2).mvn.0.01,0,0,0
L1.2,hull,power.concentric(2).mvn.0.05,0,0,0
L1.2,hull,power.concentric(2).mvn.0.1,0,0,0
L1.2,hull,power.concentric(5).mvn.0.01,0,0,0
L1.2,hull,power.concentric(5).mvn.0.05,0,0,0
L1.2,hull,power.concentric(5).mvn.0.1,0,0,0
L1.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
L1.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
L1.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
L1.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
L1.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
L1.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
L1.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
L1.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
L1.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
L1.2,hull,power.fig8(1).mvn.0.01,0,0,0
L1.2,hull,power.fig8(1).mvn.0.05,0,0,0
L1.2,hull,power.fig8(1).mvn.0.1,0,0,0
L1.2,hull,power.fig8(5).mvn.0.01,0,0,0
L1.2,hull,power.fig8(5).mvn.0.05,0,0,0
L1.2,hull,power.fig8(5).mvn.0.1,0,0,0
L1.2,hull,power.sphere(2).mvn.0.01,0,0,0
L1.2,hull,power.sphere(2).mvn.0.05,0,0,0
L1.2,hull,power.sphere(2).mvn.0.1,0,0,0
L1.2,hull,power.sphere(3).mvn.0.01,0,0,0
L1.2,hull,power.sphere(3).mvn.0.05,0,0,0
L1.2,hull,power.sphere(3).mvn.0.1,0,0,0
L1.2,hull,power.thomas(0.05),0,0,0
L1.2,hull,power.thomas(0.1),0,0,0
L1.2,hull,power.thomas(0.15),0,0,0
L1.2,hull,power.thomas(0.2),0,0,0
L1.2,hull,power.thomas(0.25),0,0,0
L1.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
L1.2,unbiased.hull,"null.axis(1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
L1.2,unbiased.hull,"null.axis(10,10)",0,0,0
L1.2,unbiased.hull,null.ball(2),0,0,0
L1.2,unbiased.hull,null.ball(3),0,0,0
L1.2,unbiased.hull,null.ball(4),0,0,0
L1.2,unbiased.hull,null.ball(5),0,0,0
L1.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
L1.2,unbiased.hull,"null.cross(1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
L1.2,unbiased.hull,"null.cross(10,10)",0,0,0
L1.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L1.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L1.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L1.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
L1.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L1.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
L1.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
L1.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
L1.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
L1.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.thomas(0.05),0,0,0
L1.2,unbiased.hull,power.thomas(0.1),0,0,0
L1.2,unbiased.hull,power.thomas(0.15),0,0,0
L1.2,unbiased.hull,power.thomas(0.2),0,0,0
L1.2,unbiased.hull,power.thomas(0.25),0,0,0
L2,axis,"null.axis(0.1,0.1,0.1)",0.11666666666666667,0.23333333333333334,0.2833333333333333
L2,axis,"null.axis(0.1,0.1,1)",0,0,0.1
L2,axis,"null.axis(0.1,0.1,10)",0.05,0.05,0.06666666666666667
L2,axis,"null.axis(0.1,0.1)",0,0.06666666666666667,0.1
L2,axis,"null.axis(0.1,1,1)",0,0.05,0.15
L2,axis,"null.axis(0.1,1,10)",0,0.05,0.06666666666666667
L2,axis,"null.axis(0.1,1)",0.06666666666666667,0.13333333333333333,0.18333333333333332
L2,axis,"null.axis(0.1,10,10)",0.16666666666666666,0.25,0.25
L2,axis,"null.axis(0.1,10)",0.06666666666666667,0.06666666666666667,0.15
L2,axis,"null.axis(1,1,1)",0,0.05,0.08333333333333333
L2,axis,"null.axis(1,1,10)",0,0,0.05
L2,axis,"null.axis(1,1)",0,0,0
L2,axis,"null.axis(1,10,10)",0.05,0.05,0.08333333333333333
L2,axis,"null.axis(1,10)",0,0.03333333333333333,0.06666666666666667
L2,axis,"null.axis(10,10,10)",0,0,0.06666666666666667
L2,axis,"null.axis(10,10)",0,0,0
L2,axis,null.ball(2),0,0,0
L2,axis,null.ball(3),0.05,0.05,0.05
L2,axis,null.ball(4),0,0,0
L2,axis,null.ball(5),0,0,0
L2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L2,axis,"null.cross(0.1,0.1,1)",0,0.03333333333333333,0.05
L2,axis,"null.cross(0.1,0.1,10)",1,1,1
L2,axis,"null.cross(0.1,0.1)",0,0,0.05
L2,axis,"null.cross(0.1,1,1)",0,0,0
L2,axis,"null.cross(0.1,1,10)",0.15,0.18333333333333332,0.23333333333333334
L2,axis,"null.cross(0.1,1)",0,0,0
L2,axis,"null.cross(0.1,10,10)",0,0,0
L2,axis,"null.cross(0.1,10)",0.8333333333333334,0.9666666666666667,1
L2,axis,"null.cross(1,1,1)",0,0,0
L2,axis,"null.cross(1,1,10)",0,0,0
L2,axis,"null.cross(1,1)",0,0,0
L2,axis,"null.cross(1,10,10)",0,0,0
L2,axis,"null.cross(1,10)",0.05,0.06666666666666667,0.08333333333333333
L2,axis,"null.cross(10,10,10)",0,0,0
L2,axis,"null.cross(10,10)",0,0,0
L2,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.016666666666666666
L2,axis,"null.random.hull(3,3,75)",0,0,0
L2,axis,"null.random.hull(4,4,25)",0.016666666666666666,0.05,0.05
L2,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
L2,axis,"null.random.hull(6,4,25)",0,0,0
L2,axis,"null.random.hull(8,3,100)",0.016666666666666666,0.05,0.05
L2,axis,"null.random.polytope(1,2,100)",0,0,0
L2,axis,"null.random.polytope(10,4,75)",0,0,0
L2,axis,"null.random.polytope(2,2,10)",0,0,0
L2,axis,"null.random.polytope(3,3,75)",0,0,0
L2,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.1
L2,axis,"null.random.polytope(5,2,75)",0,0,0.06666666666666667
L2,axis,"null.random.polytope(6,2,100)",0,0,0.016666666666666666
L2,axis,"null.random.polytope(8,3,50)",0,0,0
L2,axis,"null.random.polytope(9,2,10)",0,0,0
L2,axis,"null.simplex(unit,2)",0,0,0
L2,axis,"null.simplex(unit,3)",0,0,0
L2,axis,"null.simplex(unit,4)",0,0,0
L2,axis,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
L2,axis,power.concentric(1.25).mvn.0.05,0.5166666666666667,0.6,0.6833333333333333
L2,axis,power.concentric(1.25).mvn.0.1,0.05,0.1,0.16666666666666666
L2,axis,power.concentric(10).mvn.0.01,0.65,0.65,0.65
L2,axis,power.concentric(10).mvn.0.05,0.7,0.7333333333333333,0.7333333333333333
L2,axis,power.concentric(10).mvn.0.1,0.6,0.6666666666666666,0.7
L2,axis,power.concentric(2).mvn.0.01,0.5,0.55,0.5666666666666667
L2,axis,power.concentric(2).mvn.0.05,0.2,0.25,0.2833333333333333
L2,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
L2,axis,power.concentric(5).mvn.0.01,0.5,0.5,0.5
L2,axis,power.concentric(5).mvn.0.05,0.5333333333333333,0.6166666666666667,0.65
L2,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.5333333333333333,0.55
L2,axis,power.fig8(0.25).mvn.0.01,0.9,0.9166666666666666,0.95
L2,axis,power.fig8(0.25).mvn.0.05,0.5,0.5333333333333333,0.5333333333333333
L2,axis,power.fig8(0.25).mvn.0.1,0.05,0.08333333333333333,0.13333333333333333
L2,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
L2,axis,power.fig8(0.5).mvn.0.05,0.36666666666666664,0.5333333333333333,0.55
L2,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.06666666666666667
L2,axis,power.fig8(1.5).mvn.0.01,0.85,0.95,1
L2,axis,power.fig8(1.5).mvn.0.05,0.85,0.85,0.85
L2,axis,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.6166666666666667,0.65
L2,axis,power.fig8(1).mvn.0.01,0.85,0.9,0.9333333333333333
L2,axis,power.fig8(1).mvn.0.05,0.6166666666666667,0.6833333333333333,0.7
L2,axis,power.fig8(1).mvn.0.1,0.03333333333333333,0.1,0.13333333333333333
L2,axis,power.fig8(5).mvn.0.01,1,1,1
L2,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
L2,axis,power.fig8(5).mvn.0.1,1,1,1
L2,axis,power.sphere(2).mvn.0.01,1,1,1
L2,axis,power.sphere(2).mvn.0.05,0.38333333333333336,0.5,0.5666666666666667
L2,axis,power.sphere(2).mvn.0.1,0,0,0.016666666666666666
L2,axis,power.sphere(3).mvn.0.01,0.13333333333333333,0.2833333333333333,0.4666666666666667
L2,axis,power.sphere(3).mvn.0.05,0.08333333333333333,0.1,0.1
L2,axis,power.sphere(3).mvn.0.1,0,0,0
L2,axis,power.thomas(0.05),0.3,0.3,0.3
L2,axis,power.thomas(0.1),0.2,0.21666666666666667,0.23333333333333334
L2,axis,power.thomas(0.15),0.3,0.3,0.3333333333333333
L2,axis,power.thomas(0.2),0.4,0.4,0.4
L2,axis,power.thomas(0.25),0.35,0.35,0.4166666666666667
L2,hull,"null.axis(0.1,0.1,0.1)",1,1,1
L2,hull,"null.axis(0.1,0.1,1)",0.9166666666666666,0.95,0.95
L2,hull,"null.axis(0.1,0.1,10)",0.3333333333333333,0.38333333333333336,0.55
L2,hull,"null.axis(0.1,0.1)",0.45,0.8333333333333334,0.8833333333333333
L2,hull,"null.axis(0.1,1,1)",0.9666666666666667,1,1
L2,hull,"null.axis(0.1,1,10)",0.65,0.9166666666666666,0.9833333333333333
L2,hull,"null.axis(0.1,1)",0.18333333333333332,0.45,0.5666666666666667
L2,hull,"null.axis(0.1,10,10)",0.8666666666666667,0.9666666666666667,0.9833333333333333
L2,hull,"null.axis(0.1,10)",0.1,0.16666666666666666,0.25
L2,hull,"null.axis(1,1,1)",1,1,1
L2,hull,"null.axis(1,1,10)",0.7833333333333333,0.9833333333333333,1
L2,hull,"null.axis(1,1)",0.48333333333333334,0.7166666666666667,0.8333333333333334
L2,hull,"null.axis(1,10,10)",0.95,1,1
L2,hull,"null.axis(1,10)",0.18333333333333332,0.5,0.6166666666666667
L2,hull,"null.axis(10,10,10)",0.9833333333333333,1,1
L2,hull,"null.axis(10,10)",0.38333333333333336,0.6166666666666667,0.7833333333333333
L2,hull,null.ball(2),0.7166666666666667,0.8833333333333333,0.95
L2,hull,null.ball(3),0.9833333333333333,1,1
L2,hull,null.ball(4),1,1,1
L2,hull,null.ball(5),1,1,1
L2,hull,"null.cross(0.1,0.1,0.1)",1,1,1
L2,hull,"null.cross(0.1,0.1,1)",0.7666666666666667,0.9833333333333333,1
L2,hull,"null.cross(0.1,0.1,10)",0.6666666666666666,0.85,0.9333333333333333
L2,hull,"null.cross(0.1,0.1)",0.5166666666666667,0.8,0.8666666666666667
L2,hull,"null.cross(0.1,1,1)",0.9,0.95,0.9833333333333333
L2,hull,"null.cross(0.1,1,10)",0.8,0.8833333333333333,0.9666666666666667
L2,hull,"null.cross(0.1,1)",0.03333333333333333,0.21666666666666667,0.5
L2,hull,"null.cross(0.1,10,10)",0.85,1,1
L2,hull,"null.cross(0.1,10)",0.55,0.6833333333333333,0.7833333333333333
L2,hull,"null.cross(1,1,1)",1,1,1
L2,hull,"null.cross(1,1,10)",0.8666666666666667,0.95,1
L2,hull,"null.cross(1,1)",0.5833333333333334,0.8666666666666667,0.9666666666666667
L2,hull,"null.cross(1,10,10)",0.9333333333333333,0.9666666666666667,1
L2,hull,"null.cross(1,10)",0.13333333333333333,0.38333333333333336,0.5833333333333334
L2,hull,"null.cross(10,10,10)",1,1,1
L2,hull,"null.cross(10,10)",0.4,0.6833333333333333,0.7833333333333333
L2,hull,"null.random.hull(10,5,25)",1,1,1
L2,hull,"null.random.hull(3,3,75)",1,1,1
L2,hull,"null.random.hull(4,4,25)",1,1,1
L2,hull,"null.random.hull(5,2,25)",0.7833333333333333,0.8833333333333333,0.9833333333333333
L2,hull,"null.random.hull(6,4,25)",1,1,1
L2,hull,"null.random.hull(8,3,100)",1,1,1
L2,hull,"null.random.polytope(1,2,100)",0.5333333333333333,0.9333333333333333,1
L2,hull,"null.random.polytope(10,4,75)",1,1,1
L2,hull,"null.random.polytope(2,2,10)",0.38333333333333336,0.85,0.8833333333333333
L2,hull,"null.random.polytope(3,3,75)",1,1,1
L2,hull,"null.random.polytope(4,3,25)",1,1,1
L2,hull,"null.random.polytope(5,2,75)",0.8666666666666667,0.95,0.95
L2,hull,"null.random.polytope(6,2,100)",0.48333333333333334,0.8333333333333334,0.9166666666666666
L2,hull,"null.random.polytope(8,3,50)",1,1,1
L2,hull,"null.random.polytope(9,2,10)",0.4666666666666667,0.85,0.95
L2,hull,"null.simplex(unit,2)",0.48333333333333334,0.7166666666666667,0.8
L2,hull,"null.simplex(unit,3)",1,1,1
L2,hull,"null.simplex(unit,4)",1,1,1
L2,hull,power.concentric(1.25).mvn.0.01,0.95,1,1
L2,hull,power.concentric(1.25).mvn.0.05,0.85,0.95,0.9666666666666667
L2,hull,power.concentric(1.25).mvn.0.1,0.36666666666666664,0.6666666666666666,0.75
L2,hull,power.concentric(10).mvn.0.01,0.8833333333333333,0.95,1
L2,hull,power.concentric(10).mvn.0.05,0.9333333333333333,1,1
L2,hull,power.concentric(10).mvn.0.1,0.7333333333333333,0.9166666666666666,0.9666666666666667
L2,hull,power.concentric(2).mvn.0.01,0.8666666666666667,1,1
L2,hull,power.concentric(2).mvn.0.05,0.5166666666666667,0.8833333333333333,1
L2,hull,power.concentric(2).mvn.0.1,0.5666666666666667,0.7666666666666667,0.9
L2,hull,power.concentric(5).mvn.0.01,0.7833333333333333,0.8833333333333333,0.9
L2,hull,power.concentric(5).mvn.0.05,0.7333333333333333,0.9,0.95
L2,hull,power.concentric(5).mvn.0.1,0.6833333333333333,0.85,0.9
L2,hull,power.fig8(0.25).mvn.0.01,0.8666666666666667,0.95,1
L2,hull,power.fig8(0.25).mvn.0.05,0.7,0.8,0.9166666666666666
L2,hull,power.fig8(0.25).mvn.0.1,0.4666666666666667,0.6833333333333333,0.7666666666666667
L2,hull,power.fig8(0.5).mvn.0.01,1,1,1
L2,hull,power.fig8(0.5).mvn.0.05,0.8166666666666667,0.85,0.8666666666666667
L2,hull,power.fig8(0.5).mvn.0.1,0.4,0.7166666666666667,0.7666666666666667
L2,hull,power.fig8(1.5).mvn.0.01,1,1,1
L2,hull,power.fig8(1.5).mvn.0.05,0.95,1,1
L2,hull,power.fig8(1.5).mvn.0.1,0.6666666666666666,0.9333333333333333,0.95
L2,hull,power.fig8(1).mvn.0.01,0.9833333333333333,1,1
L2,hull,power.fig8(1).mvn.0.05,0.85,0.9333333333333333,0.95
L2,hull,power.fig8(1).mvn.0.1,0.4166666666666667,0.65,0.7333333333333333
L2,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
L2,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
L2,hull,power.fig8(5).mvn.0.1,1,1,1
L2,hull,power.sphere(2).mvn.0.01,1,1,1
L2,hull,power.sphere(2).mvn.0.05,0.6666666666666666,0.8166666666666667,0.8833333333333333
L2,hull,power.sphere(2).mvn.0.1,0.75,0.8666666666666667,0.9
L2,hull,power.sphere(3).mvn.0.01,0.75,0.75,0.75
L2,hull,power.sphere(3).mvn.0.05,0.95,1,1
L2,hull,power.sphere(3).mvn.0.1,0.95,0.95,0.9833333333333333
L2,hull,power.thomas(0.05),0.55,0.6333333333333333,0.6833333333333333
L2,hull,power.thomas(0.1),0.43333333333333335,0.4666666666666667,0.48333333333333334
L2,hull,power.thomas(0.15),0.45,0.5166666666666667,0.5666666666666667
L2,hull,power.thomas(0.2),0.65,0.7333333333333333,0.75
L2,hull,power.thomas(0.25),0.5,0.5,0.5166666666666667
L2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0.05
L2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L2,unbiased.hull,"null.axis(0.1,0.1)",0,0.1,0.23333333333333334
L2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L2,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
L2,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.05
L2,unbiased.hull,"null.axis(0.1,10,10)",0,0.1,0.15
L2,unbiased.hull,"null.axis(0.1,10)",0,0,0
L2,unbiased.hull,"null.axis(1,1,1)",0,0,0.016666666666666666
L2,unbiased.hull,"null.axis(1,1,10)",0,0,0
L2,unbiased.hull,"null.axis(1,1)",0,0.03333333333333333,0.11666666666666667
L2,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
L2,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.05
L2,unbiased.hull,"null.axis(10,10,10)",0.016666666666666666,0.03333333333333333,0.05
L2,unbiased.hull,"null.axis(10,10)",0,0.11666666666666667,0.16666666666666666
L2,unbiased.hull,null.ball(2),0,0.03333333333333333,0.08333333333333333
L2,unbiased.hull,null.ball(3),0,0.05,0.05
L2,unbiased.hull,null.ball(4),0,0,0
L2,unbiased.hull,null.ball(5),0,0,0
L2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
L2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.016666666666666666
L2,unbiased.hull,"null.cross(0.1,0.1,10)",0.38333333333333336,0.6333333333333333,0.75
L2,unbiased.hull,"null.cross(0.1,0.1)",0,0.05,0.1
L2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L2,unbiased.hull,"null.cross(0.1,1,10)",0.21666666666666667,0.3,0.4
L2,unbiased.hull,"null.cross(0.1,1)",0,0,0
L2,unbiased.hull,"null.cross(0.1,10,10)",0.11666666666666667,0.21666666666666667,0.26666666666666666
L2,unbiased.hull,"null.cross(0.1,10)",0.35,0.55,0.7833333333333333
L2,unbiased.hull,"null.cross(1,1,1)",0,0,0
L2,unbiased.hull,"null.cross(1,1,10)",0,0,0.016666666666666666
L2,unbiased.hull,"null.cross(1,1)",0,0.06666666666666667,0.11666666666666667
L2,unbiased.hull,"null.cross(1,10,10)",0,0.08333333333333333,0.1
L2,unbiased.hull,"null.cross(1,10)",0.016666666666666666,0.03333333333333333,0.1
L2,unbiased.hull,"null.cross(10,10,10)",0,0,0
L2,unbiased.hull,"null.cross(10,10)",0.03333333333333333,0.1,0.16666666666666666
L2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L2,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.1,0.13333333333333333
L2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L2,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.08333333333333333
L2,unbiased.hull,"null.random.polytope(1,2,100)",0,0.05,0.15
L2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L2,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.08333333333333333
L2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L2,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.1
L2,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.1,0.2
L2,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.03333333333333333
L2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
L2,unbiased.hull,"null.random.polytope(9,2,10)",0.03333333333333333,0.05,0.11666666666666667
L2,unbiased.hull,"null.simplex(unit,2)",0.05,0.08333333333333333,0.15
L2,unbiased.hull,"null.simplex(unit,3)",0,0,0.016666666666666666
L2,unbiased.hull,"null.simplex(unit,4)",0,0,0
L2,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,1,1
L2,unbiased.hull,power.concentric(1.25).mvn.0.05,0.8,0.8333333333333334,0.8333333333333334
L2,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.16666666666666666,0.25
L2,unbiased.hull,power.concentric(10).mvn.0.01,0.5833333333333334,0.65,0.65
L2,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6333333333333333,0.65
L2,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
L2,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5166666666666667,0.5333333333333333
L2,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.3333333333333333,0.36666666666666664
L2,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
L2,unbiased.hull,power.concentric(5).mvn.0.01,0.5,0.5,0.5
L2,unbiased.hull,power.concentric(5).mvn.0.05,0.6,0.6,0.6
L2,unbiased.hull,power.concentric(5).mvn.0.1,0.55,0.55,0.55
L2,unbiased.hull,power.fig8(0.25).mvn.0.01,0.9,0.9,0.9166666666666666
L2,unbiased.hull,power.fig8(0.25).mvn.0.05,0.6166666666666667,0.65,0.65
L2,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.16666666666666666,0.21666666666666667
L2,unbiased.hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
L2,unbiased.hull,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.5333333333333333,0.6166666666666667
L2,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.11666666666666667,0.15
L2,unbiased.hull,power.fig8(1.5).mvn.0.01,0.85,0.95,0.95
L2,unbiased.hull,power.fig8(1.5).mvn.0.05,0.75,0.7833333333333333,0.8166666666666667
L2,unbiased.hull,power.fig8(1.5).mvn.0.1,0.5,0.6333333333333333,0.65
L2,unbiased.hull,power.fig8(1).mvn.0.01,0.8,0.8833333333333333,0.9166666666666666
L2,unbiased.hull,power.fig8(1).mvn.0.05,0.6333333333333333,0.7666666666666667,0.8166666666666667
L2,unbiased.hull,power.fig8(1).mvn.0.1,0,0.16666666666666666,0.18333333333333332
L2,unbiased.hull,power.fig8(5).mvn.0.01,0.95,1,1
L2,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
L2,unbiased.hull,power.fig8(5).mvn.0.1,0.9166666666666666,0.9833333333333333,1
L2,unbiased.hull,power.sphere(2).mvn.0.01,1,1,1
L2,unbiased.hull,power.sphere(2).mvn.0.05,0.55,0.6,0.65
L2,unbiased.hull,power.sphere(2).mvn.0.1,0.08333333333333333,0.15,0.3
L2,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.1,0.13333333333333333
L2,unbiased.hull,power.sphere(3).mvn.0.05,0,0.016666666666666666,0.06666666666666667
L2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L2,unbiased.hull,power.thomas(0.05),0.45,0.45,0.48333333333333334
L2,unbiased.hull,power.thomas(0.1),0.26666666666666666,0.31666666666666665,0.36666666666666664
L2,unbiased.hull,power.thomas(0.15),0.35,0.38333333333333336,0.4
L2,unbiased.hull,power.thomas(0.2),0.45,0.5166666666666667,0.55
L2,unbiased.hull,power.thomas(0.25),0.3,0.4166666666666667,0.45
L2.0,axis,"null.axis(0.1,0.1,0.1)",0.016666666666666666,0.03333333333333333,0.11666666666666667
L2.0,axis,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.05
L2.0,axis,"null.axis(0.1,0.1,10)",0.05,0.08333333333333333,0.1
L2.0,axis,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
L2.0,axis,"null.axis(0.1,1,1)",0.06666666666666667,0.15,0.18333333333333332
L2.0,axis,"null.axis(0.1,1,10)",0,0.06666666666666667,0.11666666666666667
L2.0,axis,"null.axis(0.1,1)",0.1,0.15,0.15
L2.0,axis,"null.axis(0.1,10,10)",0.1,0.16666666666666666,0.23333333333333334
L2.0,axis,"null.axis(0.1,10)",0.05,0.05,0.1
L2.0,axis,"null.axis(1,1,1)",0,0,0.016666666666666666
L2.0,axis,"null.axis(1,1,10)",0,0.03333333333333333,0.06666666666666667
L2.0,axis,"null.axis(1,1)",0,0.016666666666666666,0.05
L2.0,axis,"null.axis(1,10,10)",0,0.016666666666666666,0.1
L2.0,axis,"null.axis(1,10)",0,0,0
L2.0,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.05
L2.0,axis,"null.axis(10,10)",0,0,0.06666666666666667
L2.0,axis,null.ball(2),0,0,0
L2.0,axis,null.ball(3),0,0,0
L2.0,axis,null.ball(4),0,0,0
L2.0,axis,null.ball(5),0,0,0
L2.0,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L2.0,axis,"null.cross(0.1,0.1,1)",0.05,0.05,0.05
L2.0,axis,"null.cross(0.1,0.1,10)",1,1,1
L2.0,axis,"null.cross(0.1,0.1)",0,0,0
L2.0,axis,"null.cross(0.1,1,1)",0,0,0
L2.0,axis,"null.cross(0.1,1,10)",0.15,0.18333333333333332,0.23333333333333334
L2.0,axis,"null.cross(0.1,1)",0,0,0
L2.0,axis,"null.cross(0.1,10,10)",0,0,0
L2.0,axis,"null.cross(0.1,10)",0.8333333333333334,0.9666666666666667,1
L2.0,axis,"null.cross(1,1,1)",0,0,0
L2.0,axis,"null.cross(1,1,10)",0,0,0
L2.0,axis,"null.cross(1,1)",0,0,0
L2.0,axis,"null.cross(1,10,10)",0,0,0
L2.0,axis,"null.cross(1,10)",0.05,0.05,0.05
L2.0,axis,"null.cross(10,10,10)",0,0,0
L2.0,axis,"null.cross(10,10)",0,0,0
L2.0,axis,"null.random.hull(10,5,25)",0,0,0
L2.0,axis,"null.random.hull(3,3,75)",0,0,0
L2.0,axis,"null.random.hull(4,4,25)",0,0,0
L2.0,axis,"null.random.hull(5,2,25)",0,0,0
L2.0,axis,"null.random.hull(6,4,25)",0,0,0
L2.0,axis,"null.random.hull(8,3,100)",0,0,0
L2.0,axis,"null.random.polytope(1,2,100)",0,0,0
L2.0,axis,"null.random.polytope(10,4,75)",0,0,0
L2.0,axis,"null.random.polytope(2,2,10)",0,0,0
L2.0,axis,"null.random.polytope(3,3,75)",0,0,0
L2.0,axis,"null.random.polytope(4,3,25)",0,0,0
L2.0,axis,"null.random.polytope(5,2,75)",0,0,0
L2.0,axis,"null.random.polytope(6,2,100)",0,0,0
L2.0,axis,"null.random.polytope(8,3,50)",0,0,0
L2.0,axis,"null.random.polytope(9,2,10)",0,0,0
L2.0,axis,"null.simplex(unit,2)",0,0,0
L2.0,axis,"null.simplex(unit,3)",0,0,0
L2.0,axis,"null.simplex(unit,4)",0,0,0
L2.0,axis,power.concentric(1.25).mvn.0.01,0,0,0
L2.0,axis,power.concentric(1.25).mvn.0.05,0,0,0
L2.0,axis,power.concentric(1.25).mvn.0.1,0,0,0
L2.0,axis,power.concentric(10).mvn.0.01,0,0,0
L2.0,axis,power.concentric(10).mvn.0.05,0,0,0.03333333333333333
L2.0,axis,power.concentric(10).mvn.0.1,0.05,0.05,0.05
L2.0,axis,power.concentric(2).mvn.0.01,0,0,0
L2.0,axis,power.concentric(2).mvn.0.05,0,0,0
L2.0,axis,power.concentric(2).mvn.0.1,0,0,0
L2.0,axis,power.concentric(5).mvn.0.01,0,0,0
L2.0,axis,power.concentric(5).mvn.0.05,0,0,0
L2.0,axis,power.concentric(5).mvn.0.1,0,0,0
L2.0,axis,power.fig8(0.25).mvn.0.01,0,0,0
L2.0,axis,power.fig8(0.25).mvn.0.05,0,0,0
L2.0,axis,power.fig8(0.25).mvn.0.1,0,0,0
L2.0,axis,power.fig8(0.5).mvn.0.01,0,0,0
L2.0,axis,power.fig8(0.5).mvn.0.05,0,0,0
L2.0,axis,power.fig8(0.5).mvn.0.1,0,0,0
L2.0,axis,power.fig8(1.5).mvn.0.01,0,0.05,0.05
L2.0,axis,power.fig8(1.5).mvn.0.05,0,0,0
L2.0,axis,power.fig8(1.5).mvn.0.1,0,0,0
L2.0,axis,power.fig8(1).mvn.0.01,0,0,0
L2.0,axis,power.fig8(1).mvn.0.05,0,0,0
L2.0,axis,power.fig8(1).mvn.0.1,0,0,0
L2.0,axis,power.fig8(5).mvn.0.01,0,0,0
L2.0,axis,power.fig8(5).mvn.0.05,0,0,0
L2.0,axis,power.fig8(5).mvn.0.1,0,0,0
L2.0,axis,power.sphere(2).mvn.0.01,0,0,0
L2.0,axis,power.sphere(2).mvn.0.05,0,0,0
L2.0,axis,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.05
L2.0,axis,power.sphere(3).mvn.0.01,0,0,0
L2.0,axis,power.sphere(3).mvn.0.05,0,0,0
L2.0,axis,power.sphere(3).mvn.0.1,0,0,0
L2.0,axis,power.thomas(0.05),0.3,0.3,0.3
L2.0,axis,power.thomas(0.1),0.21666666666666667,0.25,0.25
L2.0,axis,power.thomas(0.15),0.3,0.31666666666666665,0.35
L2.0,axis,power.thomas(0.2),0.4,0.4,0.43333333333333335
L2.0,axis,power.thomas(0.25),0.35,0.4666666666666667,0.5
L2.0,hull,"null.axis(0.1,0.1,0.1)",1,1,1
L2.0,hull,"null.axis(0.1,0.1,1)",0.95,0.95,0.9833333333333333
L2.0,hull,"null.axis(0.1,0.1,10)",0.4,0.4,0.5833333333333334
L2.0,hull,"null.axis(0.1,0.1)",0.85,0.85,0.8666666666666667
L2.0,hull,"null.axis(0.1,1,1)",1,1,1
L2.0,hull,"null.axis(0.1,1,10)",0.8,0.9833333333333333,1
L2.0,hull,"null.axis(0.1,1)",0.3333333333333333,0.5833333333333334,0.65
L2.0,hull,"null.axis(0.1,10,10)",0.95,0.95,0.95
L2.0,hull,"null.axis(0.1,10)",0.05,0.15,0.2
L2.0,hull,"null.axis(1,1,1)",1,1,1
L2.0,hull,"null.axis(1,1,10)",0.85,1,1
L2.0,hull,"null.axis(1,1)",0.7,0.85,0.8833333333333333
L2.0,hull,"null.axis(1,10,10)",1,1,1
L2.0,hull,"null.axis(1,10)",0.36666666666666664,0.6,0.7666666666666667
L2.0,hull,"null.axis(10,10,10)",1,1,1
L2.0,hull,"null.axis(10,10)",0.7,0.7833333333333333,0.8333333333333334
L2.0,hull,null.ball(2),0.9,0.9166666666666666,0.95
L2.0,hull,null.ball(3),1,1,1
L2.0,hull,null.ball(4),1,1,1
L2.0,hull,null.ball(5),1,1,1
L2.0,hull,"null.cross(0.1,0.1,0.1)",1,1,1
L2.0,hull,"null.cross(0.1,0.1,1)",0.9,0.9833333333333333,1
L2.0,hull,"null.cross(0.1,0.1,10)",0.65,0.8333333333333334,0.9666666666666667
L2.0,hull,"null.cross(0.1,0.1)",0.8166666666666667,0.8666666666666667,0.95
L2.0,hull,"null.cross(0.1,1,1)",0.95,0.95,0.95
L2.0,hull,"null.cross(0.1,1,10)",0.8,0.9166666666666666,1
L2.0,hull,"null.cross(0.1,1)",0.2,0.5166666666666667,0.8166666666666667
L2.0,hull,"null.cross(0.1,10,10)",0.95,1,1
L2.0,hull,"null.cross(0.1,10)",0.55,0.7166666666666667,0.8166666666666667
L2.0,hull,"null.cross(1,1,1)",1,1,1
L2.0,hull,"null.cross(1,1,10)",0.8666666666666667,1,1
L2.0,hull,"null.cross(1,1)",0.8,0.95,0.9833333333333333
L2.0,hull,"null.cross(1,10,10)",0.9666666666666667,1,1
L2.0,hull,"null.cross(1,10)",0.18333333333333332,0.5333333333333333,0.7333333333333333
L2.0,hull,"null.cross(10,10,10)",1,1,1
L2.0,hull,"null.cross(10,10)",0.6333333333333333,0.8,0.8833333333333333
L2.0,hull,"null.random.hull(10,5,25)",1,1,1
L2.0,hull,"null.random.hull(3,3,75)",1,1,1
L2.0,hull,"null.random.hull(4,4,25)",1,1,1
L2.0,hull,"null.random.hull(5,2,25)",0.8,0.9166666666666666,0.9833333333333333
L2.0,hull,"null.random.hull(6,4,25)",1,1,1
L2.0,hull,"null.random.hull(8,3,100)",1,1,1
L2.0,hull,"null.random.polytope(1,2,100)",0.8,1,1
L2.0,hull,"null.random.polytope(10,4,75)",1,1,1
L2.0,hull,"null.random.polytope(2,2,10)",0.8166666666666667,0.9,0.95
L2.0,hull,"null.random.polytope(3,3,75)",1,1,1
L2.0,hull,"null.random.polytope(4,3,25)",1,1,1
L2.0,hull,"null.random.polytope(5,2,75)",0.9166666666666666,0.95,0.9833333333333333
L2.0,hull,"null.random.polytope(6,2,100)",0.7166666666666667,0.9,1
L2.0,hull,"null.random.polytope(8,3,50)",1,1,1
L2.0,hull,"null.random.polytope(9,2,10)",0.9,0.9333333333333333,0.95
L2.0,hull,"null.simplex(unit,2)",0.7,0.8,0.9166666666666666
L2.0,hull,"null.simplex(unit,3)",1,1,1
L2.0,hull,"null.simplex(unit,4)",1,1,1
L2.0,hull,power.concentric(1.25).mvn.0.01,0.1,0.16666666666666666,0.21666666666666667
L2.0,hull,power.concentric(1.25).mvn.0.05,0.1,0.3,0.45
L2.0,hull,power.concentric(1.25).mvn.0.1,0.5,0.6666666666666666,0.7833333333333333
L2.0,hull,power.concentric(10).mvn.0.01,0.45,0.5,0.5
L2.0,hull,power.concentric(10).mvn.0.05,0.36666666666666664,0.38333333333333336,0.45
L2.0,hull,power.concentric(10).mvn.0.1,0.36666666666666664,0.45,0.5
L2.0,hull,power.concentric(2).mvn.0.01,0.5,0.5,0.5
L2.0,hull,power.concentric(2).mvn.0.05,0.65,0.7166666666666667,0.75
L2.0,hull,power.concentric(2).mvn.0.1,0.8,0.95,0.95
L2.0,hull,power.concentric(5).mvn.0.01,0.4,0.4,0.4
L2.0,hull,power.concentric(5).mvn.0.05,0.3,0.36666666666666664,0.4166666666666667
L2.0,hull,power.concentric(5).mvn.0.1,0.25,0.35,0.45
L2.0,hull,power.fig8(0.25).mvn.0.01,0.18333333333333332,0.25,0.25
L2.0,hull,power.fig8(0.25).mvn.0.05,0.35,0.43333333333333335,0.55
L2.0,hull,power.fig8(0.25).mvn.0.1,0.65,0.75,0.8166666666666667
L2.0,hull,power.fig8(0.5).mvn.0.01,0.15,0.2,0.2
L2.0,hull,power.fig8(0.5).mvn.0.05,0.36666666666666664,0.43333333333333335,0.5
L2.0,hull,power.fig8(0.5).mvn.0.1,0.7,0.75,0.7666666666666667
L2.0,hull,power.fig8(1.5).mvn.0.01,0.25,0.25,0.25
L2.0,hull,power.fig8(1.5).mvn.0.05,0.25,0.26666666666666666,0.26666666666666666
L2.0,hull,power.fig8(1.5).mvn.0.1,0.31666666666666665,0.38333333333333336,0.4
L2.0,hull,power.fig8(1).mvn.0.01,0.25,0.25,0.25
L2.0,hull,power.fig8(1).mvn.0.05,0.31666666666666665,0.4,0.4
L2.0,hull,power.fig8(1).mvn.0.1,0.5,0.6,0.6166666666666667
L2.0,hull,power.fig8(5).mvn.0.01,0.1,0.1,0.15
L2.0,hull,power.fig8(5).mvn.0.05,0.016666666666666666,0.11666666666666667,0.13333333333333333
L2.0,hull,power.fig8(5).mvn.0.1,0,0.05,0.05
L2.0,hull,power.sphere(2).mvn.0.01,0.1,0.16666666666666666,0.2
L2.0,hull,power.sphere(2).mvn.0.05,0.23333333333333334,0.36666666666666664,0.5166666666666667
L2.0,hull,power.sphere(2).mvn.0.1,0.7,0.85,0.85
L2.0,hull,power.sphere(3).mvn.0.01,0.75,0.75,0.75
L2.0,hull,power.sphere(3).mvn.0.05,0.9666666666666667,1,1
L2.0,hull,power.sphere(3).mvn.0.1,0.9666666666666667,0.9833333333333333,1
L2.0,hull,power.thomas(0.05),0.5666666666666667,0.6833333333333333,0.7
L2.0,hull,power.thomas(0.1),0.4666666666666667,0.5,0.5166666666666667
L2.0,hull,power.thomas(0.15),0.55,0.55,0.55
L2.0,hull,power.thomas(0.2),0.75,0.75,0.75
L2.0,hull,power.thomas(0.25),0.5,0.5166666666666667,0.55
L2.0,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,0.1)",0.016666666666666666,0.1,0.15
L2.0,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.05
L2.0,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,10)",0,0,0
L2.0,unbiased.hull,"null.axis(1,1,1)",0,0.016666666666666666,0.05
L2.0,unbiased.hull,"null.axis(1,1,10)",0,0,0
L2.0,unbiased.hull,"null.axis(1,1)",0.05,0.16666666666666666,0.2
L2.0,unbiased.hull,"null.axis(1,10,10)",0,0,0
L2.0,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.05
L2.0,unbiased.hull,"null.axis(10,10,10)",0.016666666666666666,0.05,0.05
L2.0,unbiased.hull,"null.axis(10,10)",0.05,0.05,0.18333333333333332
L2.0,unbiased.hull,null.ball(2),0,0.03333333333333333,0.06666666666666667
L2.0,unbiased.hull,null.ball(3),0,0,0
L2.0,unbiased.hull,null.ball(4),0,0,0
L2.0,unbiased.hull,null.ball(5),0,0,0
L2.0,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
L2.0,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.06666666666666667
L2.0,unbiased.hull,"null.cross(0.1,0.1,10)",0.4166666666666667,0.6666666666666666,0.7833333333333333
L2.0,unbiased.hull,"null.cross(0.1,0.1)",0.05,0.11666666666666667,0.13333333333333333
L2.0,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L2.0,unbiased.hull,"null.cross(0.1,1,10)",0.16666666666666666,0.35,0.4
L2.0,unbiased.hull,"null.cross(0.1,1)",0,0,0.05
L2.0,unbiased.hull,"null.cross(0.1,10,10)",0.15,0.23333333333333334,0.3333333333333333
L2.0,unbiased.hull,"null.cross(0.1,10)",0.36666666666666664,0.6166666666666667,0.85
L2.0,unbiased.hull,"null.cross(1,1,1)",0,0,0
L2.0,unbiased.hull,"null.cross(1,1,10)",0,0.016666666666666666,0.16666666666666666
L2.0,unbiased.hull,"null.cross(1,1)",0,0.06666666666666667,0.25
L2.0,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.05
L2.0,unbiased.hull,"null.cross(1,10)",0.016666666666666666,0.05,0.16666666666666666
L2.0,unbiased.hull,"null.cross(10,10,10)",0,0,0
L2.0,unbiased.hull,"null.cross(10,10)",0.1,0.1,0.13333333333333333
L2.0,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L2.0,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L2.0,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L2.0,unbiased.hull,"null.random.hull(5,2,25)",0,0.016666666666666666,0.06666666666666667
L2.0,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L2.0,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
L2.0,unbiased.hull,"null.random.polytope(1,2,100)",0.05,0.15,0.21666666666666667
L2.0,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L2.0,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.1,0.15
L2.0,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L2.0,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
L2.0,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.2
L2.0,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.16666666666666666
L2.0,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0.03333333333333333
L2.0,unbiased.hull,"null.random.polytope(9,2,10)",0.05,0.15,0.2
L2.0,unbiased.hull,"null.simplex(unit,2)",0.05,0.08333333333333333,0.23333333333333334
L2.0,unbiased.hull,"null.simplex(unit,3)",0,0.016666666666666666,0.06666666666666667
L2.0,unbiased.hull,"null.simplex(unit,4)",0,0,0
L2.0,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0.016666666666666666,0.05
L2.0,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0.016666666666666666
L2.0,unbiased.hull,power.concentric(2).mvn.0.1,0,0.03333333333333333,0.15
L2.0,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0.05,0.08333333333333333
L2.0,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0.016666666666666666,0.05
L2.0,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0.08333333333333333,0.13333333333333333
L2.0,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0.05
L2.0,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.sphere(2).mvn.0.1,0.05,0.2,0.26666666666666666
L2.0,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.thomas(0.05),0.45,0.5,0.5
L2.0,unbiased.hull,power.thomas(0.1),0.26666666666666666,0.36666666666666664,0.4166666666666667
L2.0,unbiased.hull,power.thomas(0.15),0.4,0.4,0.4
L2.0,unbiased.hull,power.thomas(0.2),0.5,0.55,0.55
L2.0,unbiased.hull,power.thomas(0.25),0.4,0.45,0.45
L2.1,axis,"null.axis(0.1,0.1,0.1)",0.11666666666666667,0.25,0.26666666666666666
L2.1,axis,"null.axis(0.1,0.1,1)",0,0.06666666666666667,0.18333333333333332
L2.1,axis,"null.axis(0.1,0.1,10)",0,0,0
L2.1,axis,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
L2.1,axis,"null.axis(0.1,1,1)",0,0.016666666666666666,0.13333333333333333
L2.1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
L2.1,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.11666666666666667
L2.1,axis,"null.axis(0.1,10,10)",0.15,0.15,0.18333333333333332
L2.1,axis,"null.axis(0.1,10)",0.016666666666666666,0.016666666666666666,0.1
L2.1,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
L2.1,axis,"null.axis(1,1,10)",0,0,0
L2.1,axis,"null.axis(1,1)",0,0,0.03333333333333333
L2.1,axis,"null.axis(1,10,10)",0.05,0.05,0.05
L2.1,axis,"null.axis(1,10)",0,0.05,0.08333333333333333
L2.1,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.05
L2.1,axis,"null.axis(10,10)",0,0.03333333333333333,0.11666666666666667
L2.1,axis,null.ball(2),0,0,0
L2.1,axis,null.ball(3),0.05,0.05,0.1
L2.1,axis,null.ball(4),0,0,0
L2.1,axis,null.ball(5),0,0,0.06666666666666667
L2.1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L2.1,axis,"null.cross(0.1,0.1,1)",0,0,0
L2.1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
L2.1,axis,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
L2.1,axis,"null.cross(0.1,1,1)",0,0,0.03333333333333333
L2.1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
L2.1,axis,"null.cross(0.1,1)",0,0,0.03333333333333333
L2.1,axis,"null.cross(0.1,10,10)",0,0,0
L2.1,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
L2.1,axis,"null.cross(1,1,1)",0,0,0
L2.1,axis,"null.cross(1,1,10)",0,0,0
L2.1,axis,"null.cross(1,1)",0,0,0
L2.1,axis,"null.cross(1,10,10)",0,0,0
L2.1,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
L2.1,axis,"null.cross(10,10,10)",0,0,0
L2.1,axis,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
L2.1,axis,"null.random.hull(10,5,25)",0,0.05,0.05
L2.1,axis,"null.random.hull(3,3,75)",0,0,0
L2.1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
L2.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.1
L2.1,axis,"null.random.hull(6,4,25)",0,0,0
L2.1,axis,"null.random.hull(8,3,100)",0.05,0.05,0.05
L2.1,axis,"null.random.polytope(1,2,100)",0,0,0
L2.1,axis,"null.random.polytope(10,4,75)",0,0,0
L2.1,axis,"null.random.polytope(2,2,10)",0,0,0
L2.1,axis,"null.random.polytope(3,3,75)",0,0,0
L2.1,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.13333333333333333
L2.1,axis,"null.random.polytope(5,2,75)",0,0.03333333333333333,0.13333333333333333
L2.1,axis,"null.random.polytope(6,2,100)",0,0,0.05
L2.1,axis,"null.random.polytope(8,3,50)",0,0,0
L2.1,axis,"null.random.polytope(9,2,10)",0,0,0
L2.1,axis,"null.simplex(unit,2)",0,0,0
L2.1,axis,"null.simplex(unit,3)",0,0,0
L2.1,axis,"null.simplex(unit,4)",0,0,0
L2.1,axis,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
L2.1,axis,power.concentric(1.25).mvn.0.05,0.5333333333333333,0.6166666666666667,0.8166666666666667
L2.1,axis,power.concentric(1.25).mvn.0.1,0.05,0.13333333333333333,0.23333333333333334
L2.1,axis,power.concentric(10).mvn.0.01,0.65,0.65,0.6833333333333333
L2.1,axis,power.concentric(10).mvn.0.05,0.7,0.7333333333333333,0.7666666666666667
L2.1,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
L2.1,axis,power.concentric(2).mvn.0.01,0.5,0.55,0.6666666666666666
L2.1,axis,power.concentric(2).mvn.0.05,0.25,0.26666666666666666,0.3
L2.1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.1
L2.1,axis,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
L2.1,axis,power.concentric(5).mvn.0.05,0.55,0.6166666666666667,0.65
L2.1,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.5333333333333333,0.6
L2.1,axis,power.fig8(0.25).mvn.0.01,0.9,0.95,0.95
L2.1,axis,power.fig8(0.25).mvn.0.05,0.5,0.5333333333333333,0.55
L2.1,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.16666666666666666
L2.1,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
L2.1,axis,power.fig8(0.5).mvn.0.05,0.4166666666666667,0.55,0.6166666666666667
L2.1,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.08333333333333333
L2.1,axis,power.fig8(1.5).mvn.0.01,0.85,0.9333333333333333,0.95
L2.1,axis,power.fig8(1.5).mvn.0.05,0.85,0.85,0.85
L2.1,axis,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.65,0.65
L2.1,axis,power.fig8(1).mvn.0.01,0.85,0.9166666666666666,0.95
L2.1,axis,power.fig8(1).mvn.0.05,0.6166666666666667,0.7,0.7
L2.1,axis,power.fig8(1).mvn.0.1,0.03333333333333333,0.11666666666666667,0.18333333333333332
L2.1,axis,power.fig8(5).mvn.0.01,1,1,1
L2.1,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
L2.1,axis,power.fig8(5).mvn.0.1,1,1,1
L2.1,axis,power.sphere(2).mvn.0.01,1,1,1
L2.1,axis,power.sphere(2).mvn.0.05,0.4,0.5166666666666667,0.5833333333333334
L2.1,axis,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.08333333333333333
L2.1,axis,power.sphere(3).mvn.0.01,0.18333333333333332,0.38333333333333336,0.5666666666666667
L2.1,axis,power.sphere(3).mvn.0.05,0.08333333333333333,0.1,0.13333333333333333
L2.1,axis,power.sphere(3).mvn.0.1,0,0,0.05
L2.1,axis,power.thomas(0.05),0,0,0
L2.1,axis,power.thomas(0.1),0,0,0.016666666666666666
L2.1,axis,power.thomas(0.15),0.05,0.1,0.15
L2.1,axis,power.thomas(0.2),0.15,0.15,0.2
L2.1,axis,power.thomas(0.25),0.1,0.15,0.15
L2.1,hull,"null.axis(0.1,0.1,0.1)",0,0.31666666666666665,0.48333333333333334
L2.1,hull,"null.axis(0.1,0.1,1)",0.05,0.21666666666666667,0.35
L2.1,hull,"null.axis(0.1,0.1,10)",0,0.05,0.1
L2.1,hull,"null.axis(0.1,0.1)",0.1,0.16666666666666666,0.18333333333333332
L2.1,hull,"null.axis(0.1,1,1)",0.06666666666666667,0.11666666666666667,0.15
L2.1,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.1,0.15
L2.1,hull,"null.axis(0.1,1)",0.05,0.05,0.1
L2.1,hull,"null.axis(0.1,10,10)",0.11666666666666667,0.2,0.3333333333333333
L2.1,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
L2.1,hull,"null.axis(1,1,1)",0.15,0.26666666666666666,0.38333333333333336
L2.1,hull,"null.axis(1,1,10)",0,0.08333333333333333,0.18333333333333332
L2.1,hull,"null.axis(1,1)",0,0.03333333333333333,0.13333333333333333
L2.1,hull,"null.axis(1,10,10)",0.05,0.15,0.2
L2.1,hull,"null.axis(1,10)",0,0.13333333333333333,0.16666666666666666
L2.1,hull,"null.axis(10,10,10)",0.06666666666666667,0.23333333333333334,0.4
L2.1,hull,"null.axis(10,10)",0.06666666666666667,0.16666666666666666,0.25
L2.1,hull,null.ball(2),0,0.016666666666666666,0.15
L2.1,hull,null.ball(3),0.25,0.43333333333333335,0.55
L2.1,hull,null.ball(4),0.5166666666666667,0.7166666666666667,0.8833333333333333
L2.1,hull,null.ball(5),0.8,0.9166666666666666,0.9833333333333333
L2.1,hull,"null.cross(0.1,0.1,0.1)",0.2,0.26666666666666666,0.38333333333333336
L2.1,hull,"null.cross(0.1,0.1,1)",0.1,0.2833333333333333,0.45
L2.1,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.18333333333333332,0.21666666666666667
L2.1,hull,"null.cross(0.1,0.1)",0.05,0.16666666666666666,0.21666666666666667
L2.1,hull,"null.cross(0.1,1,1)",0.11666666666666667,0.16666666666666666,0.3
L2.1,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.18333333333333332
L2.1,hull,"null.cross(0.1,1)",0,0.016666666666666666,0.11666666666666667
L2.1,hull,"null.cross(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.38333333333333336
L2.1,hull,"null.cross(0.1,10)",0.05,0.05,0.06666666666666667
L2.1,hull,"null.cross(1,1,1)",0.06666666666666667,0.16666666666666666,0.2833333333333333
L2.1,hull,"null.cross(1,1,10)",0.016666666666666666,0.1,0.2
L2.1,hull,"null.cross(1,1)",0.05,0.13333333333333333,0.16666666666666666
L2.1,hull,"null.cross(1,10,10)",0.1,0.23333333333333334,0.3333333333333333
L2.1,hull,"null.cross(1,10)",0,0.03333333333333333,0.15
L2.1,hull,"null.cross(10,10,10)",0.16666666666666666,0.26666666666666666,0.36666666666666664
L2.1,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.1
L2.1,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.8833333333333333,1
L2.1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.26666666666666666,0.48333333333333334
L2.1,hull,"null.random.hull(4,4,25)",0.5666666666666667,0.8333333333333334,0.8666666666666667
L2.1,hull,"null.random.hull(5,2,25)",0.1,0.13333333333333333,0.16666666666666666
L2.1,hull,"null.random.hull(6,4,25)",0.4,0.5333333333333333,0.6666666666666666
L2.1,hull,"null.random.hull(8,3,100)",0.16666666666666666,0.35,0.5
L2.1,hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.1,0.18333333333333332
L2.1,hull,"null.random.polytope(10,4,75)",0.26666666666666666,0.48333333333333334,0.6333333333333333
L2.1,hull,"null.random.polytope(2,2,10)",0,0,0.05
L2.1,hull,"null.random.polytope(3,3,75)",0.11666666666666667,0.26666666666666666,0.31666666666666665
L2.1,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4
L2.1,hull,"null.random.polytope(5,2,75)",0.2,0.21666666666666667,0.2833333333333333
L2.1,hull,"null.random.polytope(6,2,100)",0,0.08333333333333333,0.11666666666666667
L2.1,hull,"null.random.polytope(8,3,50)",0.25,0.4666666666666667,0.5166666666666667
L2.1,hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.06666666666666667,0.23333333333333334
L2.1,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.18333333333333332
L2.1,hull,"null.simplex(unit,3)",0.05,0.13333333333333333,0.3
L2.1,hull,"null.simplex(unit,4)",0.25,0.35,0.5833333333333334
L2.1,hull,power.concentric(1.25).mvn.0.01,0.95,1,1
L2.1,hull,power.concentric(1.25).mvn.0.05,0.85,0.9333333333333333,0.95
L2.1,hull,power.concentric(1.25).mvn.0.1,0.1,0.31666666666666665,0.35
L2.1,hull,power.concentric(10).mvn.0.01,0.7,0.7333333333333333,0.8
L2.1,hull,power.concentric(10).mvn.0.05,0.75,0.8,0.8666666666666667
L2.1,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.7166666666666667
L2.1,hull,power.concentric(2).mvn.0.01,0.5166666666666667,0.6833333333333333,0.8333333333333334
L2.1,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.43333333333333335,0.5666666666666667
L2.1,hull,power.concentric(2).mvn.0.1,0.05,0.1,0.16666666666666666
L2.1,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.5666666666666667
L2.1,hull,power.concentric(5).mvn.0.05,0.55,0.65,0.7
L2.1,hull,power.concentric(5).mvn.0.1,0.55,0.5833333333333334,0.6333333333333333
L2.1,hull,power.fig8(0.25).mvn.0.01,0.8666666666666667,0.95,1
L2.1,hull,power.fig8(0.25).mvn.0.05,0.6,0.75,0.85
L2.1,hull,power.fig8(0.25).mvn.0.1,0.13333333333333333,0.3,0.3333333333333333
L2.1,hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9166666666666666
L2.1,hull,power.fig8(0.5).mvn.0.05,0.5666666666666667,0.65,0.7166666666666667
L2.1,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.11666666666666667,0.18333333333333332
L2.1,hull,power.fig8(1.5).mvn.0.01,0.95,0.9833333333333333,1
L2.1,hull,power.fig8(1.5).mvn.0.05,0.8666666666666667,0.9,0.9333333333333333
L2.1,hull,power.fig8(1.5).mvn.0.1,0.65,0.75,0.75
L2.1,hull,power.fig8(1).mvn.0.01,0.8833333333333333,0.9166666666666666,1
L2.1,hull,power.fig8(1).mvn.0.05,0.7666666666666667,0.8,0.8833333333333333
L2.1,hull,power.fig8(1).mvn.0.1,0.08333333333333333,0.2833333333333333,0.3333333333333333
L2.1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
L2.1,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
L2.1,hull,power.fig8(5).mvn.0.1,1,1,1
L2.1,hull,power.sphere(2).mvn.0.01,1,1,1
L2.1,hull,power.sphere(2).mvn.0.05,0.6666666666666666,0.75,0.7833333333333333
L2.1,hull,power.sphere(2).mvn.0.1,0.15,0.18333333333333332,0.3
L2.1,hull,power.sphere(3).mvn.0.01,0.6333333333333333,0.6833333333333333,0.8166666666666667
L2.1,hull,power.sphere(3).mvn.0.05,0.43333333333333335,0.5333333333333333,0.6166666666666667
L2.1,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.18333333333333332,0.35
L2.1,hull,power.thomas(0.05),0,0,0
L2.1,hull,power.thomas(0.1),0,0,0.016666666666666666
L2.1,hull,power.thomas(0.15),0.1,0.13333333333333333,0.2
L2.1,hull,power.thomas(0.2),0.15,0.23333333333333334,0.3333333333333333
L2.1,hull,power.thomas(0.25),0.05,0.11666666666666667,0.15
L2.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.08333333333333333
L2.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L2.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L2.1,unbiased.hull,"null.axis(0.1,0.1)",0,0.13333333333333333,0.15
L2.1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L2.1,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
L2.1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
L2.1,unbiased.hull,"null.axis(0.1,10,10)",0.06666666666666667,0.15,0.18333333333333332
L2.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
L2.1,unbiased.hull,"null.axis(1,1,1)",0,0,0
L2.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
L2.1,unbiased.hull,"null.axis(1,1)",0,0,0
L2.1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
L2.1,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.11666666666666667
L2.1,unbiased.hull,"null.axis(10,10,10)",0,0,0
L2.1,unbiased.hull,"null.axis(10,10)",0.016666666666666666,0.13333333333333333,0.25
L2.1,unbiased.hull,null.ball(2),0,0.05,0.05
L2.1,unbiased.hull,null.ball(3),0,0.05,0.05
L2.1,unbiased.hull,null.ball(4),0,0,0
L2.1,unbiased.hull,null.ball(5),0,0,0
L2.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
L2.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
L2.1,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
L2.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.05
L2.1,unbiased.hull,"null.cross(0.1,1,1)",0,0,0.1
L2.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.06666666666666667
L2.1,unbiased.hull,"null.cross(0.1,1)",0,0,0.08333333333333333
L2.1,unbiased.hull,"null.cross(0.1,10,10)",0,0.05,0.1
L2.1,unbiased.hull,"null.cross(0.1,10)",0,0.1,0.13333333333333333
L2.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
L2.1,unbiased.hull,"null.cross(1,1,10)",0,0,0
L2.1,unbiased.hull,"null.cross(1,1)",0,0.05,0.1
L2.1,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.05
L2.1,unbiased.hull,"null.cross(1,10)",0,0.05,0.15
L2.1,unbiased.hull,"null.cross(10,10,10)",0,0,0
L2.1,unbiased.hull,"null.cross(10,10)",0,0.03333333333333333,0.08333333333333333
L2.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L2.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L2.1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L2.1,unbiased.hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.2
L2.1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L2.1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.06666666666666667,0.1
L2.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.06666666666666667,0.13333333333333333
L2.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L2.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0.08333333333333333
L2.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.05
L2.1,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.1,0.1
L2.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.16666666666666666
L2.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
L2.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
L2.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0.11666666666666667
L2.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.1
L2.1,unbiased.hull,"null.simplex(unit,3)",0,0,0
L2.1,unbiased.hull,"null.simplex(unit,4)",0,0,0
L2.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,1,1
L2.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.8,0.85,0.8833333333333333
L2.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.18333333333333332,0.26666666666666666
L2.1,unbiased.hull,power.concentric(10).mvn.0.01,0.5833333333333334,0.65,0.65
L2.1,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6333333333333333,0.7
L2.1,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
L2.1,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5166666666666667,0.6666666666666666
L2.1,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.35,0.38333333333333336
L2.1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
L2.1,unbiased.hull,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
L2.1,unbiased.hull,power.concentric(5).mvn.0.05,0.6,0.6,0.65
L2.1,unbiased.hull,power.concentric(5).mvn.0.1,0.55,0.55,0.6
L2.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.9,0.9,0.9166666666666666
L2.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.6166666666666667,0.6666666666666666,0.6833333333333333
L2.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.15,0.21666666666666667
L2.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
L2.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.5333333333333333,0.6333333333333333
L2.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.08333333333333333
L2.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.85,0.95,0.9833333333333333
L2.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.75,0.7833333333333333,0.8833333333333333
L2.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.5,0.65,0.6833333333333333
L2.1,unbiased.hull,power.fig8(1).mvn.0.01,0.8,0.9166666666666666,0.95
L2.1,unbiased.hull,power.fig8(1).mvn.0.05,0.6333333333333333,0.7833333333333333,0.8333333333333334
L2.1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.16666666666666666,0.23333333333333334
L2.1,unbiased.hull,power.fig8(5).mvn.0.01,0.95,1,1
L2.1,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
L2.1,unbiased.hull,power.fig8(5).mvn.0.1,0.9166666666666666,0.9833333333333333,1
L2.1,unbiased.hull,power.sphere(2).mvn.0.01,1,1,1
L2.1,unbiased.hull,power.sphere(2).mvn.0.05,0.55,0.6333333333333333,0.7666666666666667
L2.1,unbiased.hull,power.sphere(2).mvn.0.1,0.05,0.13333333333333333,0.21666666666666667
L2.1,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.13333333333333333,0.23333333333333334
L2.1,unbiased.hull,power.sphere(3).mvn.0.05,0,0.08333333333333333,0.15
L2.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L2.1,unbiased.hull,power.thomas(0.05),0,0,0
L2.1,unbiased.hull,power.thomas(0.1),0,0.05,0.05
L2.1,unbiased.hull,power.thomas(0.15),0.05,0.05,0.08333333333333333
L2.1,unbiased.hull,power.thomas(0.2),0.15,0.15,0.2
L2.1,unbiased.hull,power.thomas(0.25),0.08333333333333333,0.1,0.1
L2.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
L2.2,axis,"null.axis(0.1,0.1,1)",0,0,0
L2.2,axis,"null.axis(0.1,0.1,10)",0,0,0
L2.2,axis,"null.axis(0.1,0.1)",0,0,0
L2.2,axis,"null.axis(0.1,1,1)",0,0,0
L2.2,axis,"null.axis(0.1,1,10)",0,0,0
L2.2,axis,"null.axis(0.1,1)",0,0,0
L2.2,axis,"null.axis(0.1,10,10)",0,0,0
L2.2,axis,"null.axis(0.1,10)",0,0,0
L2.2,axis,"null.axis(1,1,1)",0,0,0
L2.2,axis,"null.axis(1,1,10)",0,0,0
L2.2,axis,"null.axis(1,1)",0,0,0
L2.2,axis,"null.axis(1,10,10)",0,0,0
L2.2,axis,"null.axis(1,10)",0,0,0
L2.2,axis,"null.axis(10,10,10)",0,0,0
L2.2,axis,"null.axis(10,10)",0,0,0
L2.2,axis,null.ball(2),0,0,0
L2.2,axis,null.ball(3),0,0,0
L2.2,axis,null.ball(4),0,0,0
L2.2,axis,null.ball(5),0,0,0
L2.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L2.2,axis,"null.cross(0.1,0.1,1)",0,0,0
L2.2,axis,"null.cross(0.1,0.1,10)",0,0,0
L2.2,axis,"null.cross(0.1,0.1)",0,0,0
L2.2,axis,"null.cross(0.1,1,1)",0,0,0
L2.2,axis,"null.cross(0.1,1,10)",0,0,0
L2.2,axis,"null.cross(0.1,1)",0,0,0
L2.2,axis,"null.cross(0.1,10,10)",0,0,0
L2.2,axis,"null.cross(0.1,10)",0,0,0
L2.2,axis,"null.cross(1,1,1)",0,0,0
L2.2,axis,"null.cross(1,1,10)",0,0,0
L2.2,axis,"null.cross(1,1)",0,0,0
L2.2,axis,"null.cross(1,10,10)",0,0,0
L2.2,axis,"null.cross(1,10)",0,0,0
L2.2,axis,"null.cross(10,10,10)",0,0,0
L2.2,axis,"null.cross(10,10)",0,0,0
L2.2,axis,"null.random.hull(10,5,25)",0,0,0
L2.2,axis,"null.random.hull(3,3,75)",0,0,0
L2.2,axis,"null.random.hull(4,4,25)",0,0,0
L2.2,axis,"null.random.hull(5,2,25)",0,0,0
L2.2,axis,"null.random.hull(6,4,25)",0,0,0
L2.2,axis,"null.random.hull(8,3,100)",0,0,0
L2.2,axis,"null.random.polytope(1,2,100)",0,0,0
L2.2,axis,"null.random.polytope(10,4,75)",0,0,0
L2.2,axis,"null.random.polytope(2,2,10)",0,0,0
L2.2,axis,"null.random.polytope(3,3,75)",0,0,0
L2.2,axis,"null.random.polytope(4,3,25)",0,0,0
L2.2,axis,"null.random.polytope(5,2,75)",0,0,0
L2.2,axis,"null.random.polytope(6,2,100)",0,0,0
L2.2,axis,"null.random.polytope(8,3,50)",0,0,0
L2.2,axis,"null.random.polytope(9,2,10)",0,0,0
L2.2,axis,"null.simplex(unit,2)",0,0,0
L2.2,axis,"null.simplex(unit,3)",0,0,0
L2.2,axis,"null.simplex(unit,4)",0,0,0
L2.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
L2.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
L2.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
L2.2,axis,power.concentric(10).mvn.0.01,0,0,0
L2.2,axis,power.concentric(10).mvn.0.05,0,0,0
L2.2,axis,power.concentric(10).mvn.0.1,0,0,0
L2.2,axis,power.concentric(2).mvn.0.01,0,0,0
L2.2,axis,power.concentric(2).mvn.0.05,0,0,0
L2.2,axis,power.concentric(2).mvn.0.1,0,0,0
L2.2,axis,power.concentric(5).mvn.0.01,0,0,0
L2.2,axis,power.concentric(5).mvn.0.05,0,0,0
L2.2,axis,power.concentric(5).mvn.0.1,0,0,0
L2.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
L2.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
L2.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
L2.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
L2.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
L2.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
L2.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
L2.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
L2.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
L2.2,axis,power.fig8(1).mvn.0.01,0,0,0
L2.2,axis,power.fig8(1).mvn.0.05,0,0,0
L2.2,axis,power.fig8(1).mvn.0.1,0,0,0
L2.2,axis,power.fig8(5).mvn.0.01,0,0,0
L2.2,axis,power.fig8(5).mvn.0.05,0,0,0
L2.2,axis,power.fig8(5).mvn.0.1,0,0,0
L2.2,axis,power.sphere(2).mvn.0.01,0,0,0
L2.2,axis,power.sphere(2).mvn.0.05,0,0,0
L2.2,axis,power.sphere(2).mvn.0.1,0,0,0
L2.2,axis,power.sphere(3).mvn.0.01,0,0,0
L2.2,axis,power.sphere(3).mvn.0.05,0,0,0
L2.2,axis,power.sphere(3).mvn.0.1,0,0,0
L2.2,axis,power.thomas(0.05),0,0,0
L2.2,axis,power.thomas(0.1),0,0,0
L2.2,axis,power.thomas(0.15),0,0,0
L2.2,axis,power.thomas(0.2),0,0,0
L2.2,axis,power.thomas(0.25),0,0,0
L2.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
L2.2,hull,"null.axis(0.1,0.1,1)",0,0,0
L2.2,hull,"null.axis(0.1,0.1,10)",0,0,0
L2.2,hull,"null.axis(0.1,0.1)",0,0,0
L2.2,hull,"null.axis(0.1,1,1)",0,0,0
L2.2,hull,"null.axis(0.1,1,10)",0,0,0
L2.2,hull,"null.axis(0.1,1)",0,0,0
L2.2,hull,"null.axis(0.1,10,10)",0,0,0
L2.2,hull,"null.axis(0.1,10)",0,0,0
L2.2,hull,"null.axis(1,1,1)",0,0,0
L2.2,hull,"null.axis(1,1,10)",0,0,0
L2.2,hull,"null.axis(1,1)",0,0,0
L2.2,hull,"null.axis(1,10,10)",0,0,0
L2.2,hull,"null.axis(1,10)",0,0,0
L2.2,hull,"null.axis(10,10,10)",0,0,0
L2.2,hull,"null.axis(10,10)",0,0,0
L2.2,hull,null.ball(2),0,0,0
L2.2,hull,null.ball(3),0,0,0
L2.2,hull,null.ball(4),0,0,0
L2.2,hull,null.ball(5),0,0,0
L2.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
L2.2,hull,"null.cross(0.1,0.1,1)",0,0,0
L2.2,hull,"null.cross(0.1,0.1,10)",0,0,0
L2.2,hull,"null.cross(0.1,0.1)",0,0,0
L2.2,hull,"null.cross(0.1,1,1)",0,0,0
L2.2,hull,"null.cross(0.1,1,10)",0,0,0
L2.2,hull,"null.cross(0.1,1)",0,0,0
L2.2,hull,"null.cross(0.1,10,10)",0,0,0
L2.2,hull,"null.cross(0.1,10)",0,0,0
L2.2,hull,"null.cross(1,1,1)",0,0,0
L2.2,hull,"null.cross(1,1,10)",0,0,0
L2.2,hull,"null.cross(1,1)",0,0,0
L2.2,hull,"null.cross(1,10,10)",0,0,0
L2.2,hull,"null.cross(1,10)",0,0,0
L2.2,hull,"null.cross(10,10,10)",0,0,0
L2.2,hull,"null.cross(10,10)",0,0,0
L2.2,hull,"null.random.hull(10,5,25)",0,0,0
L2.2,hull,"null.random.hull(3,3,75)",0,0,0
L2.2,hull,"null.random.hull(4,4,25)",0,0,0
L2.2,hull,"null.random.hull(5,2,25)",0,0,0
L2.2,hull,"null.random.hull(6,4,25)",0,0,0
L2.2,hull,"null.random.hull(8,3,100)",0,0,0
L2.2,hull,"null.random.polytope(1,2,100)",0,0,0
L2.2,hull,"null.random.polytope(10,4,75)",0,0,0
L2.2,hull,"null.random.polytope(2,2,10)",0,0,0
L2.2,hull,"null.random.polytope(3,3,75)",0,0,0
L2.2,hull,"null.random.polytope(4,3,25)",0,0,0
L2.2,hull,"null.random.polytope(5,2,75)",0,0,0
L2.2,hull,"null.random.polytope(6,2,100)",0,0,0
L2.2,hull,"null.random.polytope(8,3,50)",0,0,0
L2.2,hull,"null.random.polytope(9,2,10)",0,0,0
L2.2,hull,"null.simplex(unit,2)",0,0,0
L2.2,hull,"null.simplex(unit,3)",0,0,0
L2.2,hull,"null.simplex(unit,4)",0,0,0
L2.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
L2.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
L2.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
L2.2,hull,power.concentric(10).mvn.0.01,0,0,0
L2.2,hull,power.concentric(10).mvn.0.05,0,0,0
L2.2,hull,power.concentric(10).mvn.0.1,0,0,0
L2.2,hull,power.concentric(2).mvn.0.01,0,0,0
L2.2,hull,power.concentric(2).mvn.0.05,0,0,0
L2.2,hull,power.concentric(2).mvn.0.1,0,0,0
L2.2,hull,power.concentric(5).mvn.0.01,0,0,0
L2.2,hull,power.concentric(5).mvn.0.05,0,0,0
L2.2,hull,power.concentric(5).mvn.0.1,0,0,0
L2.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
L2.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
L2.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
L2.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
L2.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
L2.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
L2.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
L2.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
L2.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
L2.2,hull,power.fig8(1).mvn.0.01,0,0,0
L2.2,hull,power.fig8(1).mvn.0.05,0,0,0
L2.2,hull,power.fig8(1).mvn.0.1,0,0,0
L2.2,hull,power.fig8(5).mvn.0.01,0,0,0
L2.2,hull,power.fig8(5).mvn.0.05,0,0,0
L2.2,hull,power.fig8(5).mvn.0.1,0,0,0
L2.2,hull,power.sphere(2).mvn.0.01,0,0,0
L2.2,hull,power.sphere(2).mvn.0.05,0,0,0
L2.2,hull,power.sphere(2).mvn.0.1,0,0,0
L2.2,hull,power.sphere(3).mvn.0.01,0,0,0
L2.2,hull,power.sphere(3).mvn.0.05,0,0,0
L2.2,hull,power.sphere(3).mvn.0.1,0,0,0
L2.2,hull,power.thomas(0.05),0,0,0
L2.2,hull,power.thomas(0.1),0,0,0
L2.2,hull,power.thomas(0.15),0,0,0
L2.2,hull,power.thomas(0.2),0,0,0
L2.2,hull,power.thomas(0.25),0,0,0
L2.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
L2.2,unbiased.hull,"null.axis(1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
L2.2,unbiased.hull,"null.axis(10,10)",0,0,0
L2.2,unbiased.hull,null.ball(2),0,0,0
L2.2,unbiased.hull,null.ball(3),0,0,0
L2.2,unbiased.hull,null.ball(4),0,0,0
L2.2,unbiased.hull,null.ball(5),0,0,0
L2.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
L2.2,unbiased.hull,"null.cross(1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
L2.2,unbiased.hull,"null.cross(10,10)",0,0,0
L2.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L2.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L2.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L2.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
L2.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L2.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
L2.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
L2.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
L2.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
L2.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.thomas(0.05),0,0,0
L2.2,unbiased.hull,power.thomas(0.1),0,0,0
L2.2,unbiased.hull,power.thomas(0.15),0,0,0
L2.2,unbiased.hull,power.thomas(0.2),0,0,0
L2.2,unbiased.hull,power.thomas(0.25),0,0,0
Linf,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.05
Linf,axis,"null.axis(0.1,0.1,1)",0.05,0.15,0.15
Linf,axis,"null.axis(0.1,0.1,10)",0.05,0.06666666666666667,0.13333333333333333
Linf,axis,"null.axis(0.1,0.1)",0.05,0.05,0.08333333333333333
Linf,axis,"null.axis(0.1,1,1)",0.016666666666666666,0.08333333333333333,0.1
Linf,axis,"null.axis(0.1,1,10)",0.016666666666666666,0.11666666666666667,0.26666666666666666
Linf,axis,"null.axis(0.1,1)",0.05,0.1,0.1
Linf,axis,"null.axis(0.1,10,10)",0.06666666666666667,0.16666666666666666,0.2
Linf,axis,"null.axis(0.1,10)",0.05,0.13333333333333333,0.21666666666666667
Linf,axis,"null.axis(1,1,1)",0,0.06666666666666667,0.13333333333333333
Linf,axis,"null.axis(1,1,10)",0,0.1,0.2
Linf,axis,"null.axis(1,1)",0.08333333333333333,0.13333333333333333,0.15
Linf,axis,"null.axis(1,10,10)",0.016666666666666666,0.05,0.1
Linf,axis,"null.axis(1,10)",0.016666666666666666,0.06666666666666667,0.13333333333333333
Linf,axis,"null.axis(10,10,10)",0,0.08333333333333333,0.11666666666666667
Linf,axis,"null.axis(10,10)",0.016666666666666666,0.18333333333333332,0.3
Linf,axis,null.ball(2),0,0,0
Linf,axis,null.ball(3),0,0.016666666666666666,0.08333333333333333
Linf,axis,null.ball(4),0,0,0
Linf,axis,null.ball(5),0,0,0.016666666666666666
Linf,axis,"null.cross(0.1,0.1,0.1)",0,0,0
Linf,axis,"null.cross(0.1,0.1,1)",0.31666666666666665,0.5166666666666667,0.65
Linf,axis,"null.cross(0.1,0.1,10)",0.65,0.8,0.8
Linf,axis,"null.cross(0.1,0.1)",0,0,0.016666666666666666
Linf,axis,"null.cross(0.1,1,1)",0,0,0.016666666666666666
Linf,axis,"null.cross(0.1,1,10)",0.45,0.45,0.45
Linf,axis,"null.cross(0.1,1)",0.2,0.25,0.25
Linf,axis,"null.cross(0.1,10,10)",0.08333333333333333,0.1,0.1
Linf,axis,"null.cross(0.1,10)",0.55,0.6,0.6333333333333333
Linf,axis,"null.cross(1,1,1)",0,0,0
Linf,axis,"null.cross(1,1,10)",0.4,0.5166666666666667,0.6166666666666667
Linf,axis,"null.cross(1,1)",0,0,0
Linf,axis,"null.cross(1,10,10)",0,0.08333333333333333,0.11666666666666667
Linf,axis,"null.cross(1,10)",0.2,0.26666666666666666,0.35
Linf,axis,"null.cross(10,10,10)",0,0,0
Linf,axis,"null.cross(10,10)",0,0,0
Linf,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.016666666666666666
Linf,axis,"null.random.hull(3,3,75)",0,0.05,0.08333333333333333
Linf,axis,"null.random.hull(4,4,25)",0,0,0
Linf,axis,"null.random.hull(5,2,25)",0.05,0.05,0.05
Linf,axis,"null.random.hull(6,4,25)",0,0,0
Linf,axis,"null.random.hull(8,3,100)",0,0,0
Linf,axis,"null.random.polytope(1,2,100)",0,0,0.06666666666666667
Linf,axis,"null.random.polytope(10,4,75)",0,0,0
Linf,axis,"null.random.polytope(2,2,10)",0,0,0
Linf,axis,"null.random.polytope(3,3,75)",0,0,0
Linf,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.08333333333333333
Linf,axis,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.18333333333333332
Linf,axis,"null.random.polytope(6,2,100)",0,0.03333333333333333,0.05
Linf,axis,"null.random.polytope(8,3,50)",0,0,0
Linf,axis,"null.random.polytope(9,2,10)",0,0,0
Linf,axis,"null.simplex(unit,2)",0,0.016666666666666666,0.05
Linf,axis,"null.simplex(unit,3)",0,0,0
Linf,axis,"null.simplex(unit,4)",0,0,0
Linf,axis,power.concentric(1.25).mvn.0.01,0.9,0.95,0.95
Linf,axis,power.concentric(1.25).mvn.0.05,0.6,0.6833333333333333,0.7666666666666667
Linf,axis,power.concentric(1.25).mvn.0.1,0.35,0.4,0.45
Linf,axis,power.concentric(10).mvn.0.01,0.7833333333333333,0.95,0.9833333333333333
Linf,axis,power.concentric(10).mvn.0.05,0.75,0.9166666666666666,0.9333333333333333
Linf,axis,power.concentric(10).mvn.0.1,0.8333333333333334,0.85,0.8666666666666667
Linf,axis,power.concentric(2).mvn.0.01,0.4166666666666667,0.5166666666666667,0.6
Linf,axis,power.concentric(2).mvn.0.05,0.3,0.3,0.3
Linf,axis,power.concentric(2).mvn.0.1,0.08333333333333333,0.18333333333333332,0.3333333333333333
Linf,axis,power.concentric(5).mvn.0.01,0.75,0.7833333333333333,0.8166666666666667
Linf,axis,power.concentric(5).mvn.0.05,0.65,0.7166666666666667,0.7833333333333333
Linf,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.6,0.6
Linf,axis,power.fig8(0.25).mvn.0.01,0.7333333333333333,0.8166666666666667,0.8333333333333334
Linf,axis,power.fig8(0.25).mvn.0.05,0.4666666666666667,0.6333333333333333,0.6666666666666666
Linf,axis,power.fig8(0.25).mvn.0.1,0.3,0.4,0.43333333333333335
Linf,axis,power.fig8(0.5).mvn.0.01,0.9166666666666666,0.95,0.95
Linf,axis,power.fig8(0.5).mvn.0.05,0.5333333333333333,0.6166666666666667,0.7666666666666667
Linf,axis,power.fig8(0.5).mvn.0.1,0.26666666666666666,0.2833333333333333,0.3
Linf,axis,power.fig8(1.5).mvn.0.01,0.95,0.95,0.95
Linf,axis,power.fig8(1.5).mvn.0.05,0.5833333333333334,0.75,0.8
Linf,axis,power.fig8(1.5).mvn.0.1,0.5333333333333333,0.5833333333333334,0.6666666666666666
Linf,axis,power.fig8(1).mvn.0.01,0.7666666666666667,0.8,0.8666666666666667
Linf,axis,power.fig8(1).mvn.0.05,0.38333333333333336,0.5333333333333333,0.6166666666666667
Linf,axis,power.fig8(1).mvn.0.1,0.26666666666666666,0.43333333333333335,0.5
Linf,axis,power.fig8(5).mvn.0.01,0.95,0.95,0.95
Linf,axis,power.fig8(5).mvn.0.05,0.9166666666666666,0.95,0.95
Linf,axis,power.fig8(5).mvn.0.1,0.8,0.8333333333333334,0.9
Linf,axis,power.sphere(2).mvn.0.01,1,1,1
Linf,axis,power.sphere(2).mvn.0.05,0.5166666666666667,0.6666666666666666,0.7166666666666667
Linf,axis,power.sphere(2).mvn.0.1,0.26666666666666666,0.36666666666666664,0.36666666666666664
Linf,axis,power.sphere(3).mvn.0.01,0.11666666666666667,0.21666666666666667,0.3
Linf,axis,power.sphere(3).mvn.0.05,0.03333333333333333,0.06666666666666667,0.1
Linf,axis,power.sphere(3).mvn.0.1,0,0,0.03333333333333333
Linf,axis,power.thomas(0.05),0.8166666666666667,0.8166666666666667,0.85
Linf,axis,power.thomas(0.1),0.6166666666666667,0.7,0.7
Linf,axis,power.thomas(0.15),0.4,0.48333333333333334,0.55
Linf,axis,power.thomas(0.2),0.26666666666666666,0.3333333333333333,0.4166666666666667
Linf,axis,power.thomas(0.25),0.1,0.16666666666666666,0.38333333333333336
Linf,hull,"null.axis(0.1,0.1,0.1)",0.26666666666666666,0.5,0.6833333333333333
Linf,hull,"null.axis(0.1,0.1,1)",0.016666666666666666,0.11666666666666667,0.18333333333333332
Linf,hull,"null.axis(0.1,0.1,10)",0,0.06666666666666667,0.11666666666666667
Linf,hull,"null.axis(0.1,0.1)",0.05,0.1,0.13333333333333333
Linf,hull,"null.axis(0.1,1,1)",0.05,0.26666666666666666,0.35
Linf,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.1,0.3
Linf,hull,"null.axis(0.1,1)",0.1,0.11666666666666667,0.11666666666666667
Linf,hull,"null.axis(0.1,10,10)",0.16666666666666666,0.25,0.43333333333333335
Linf,hull,"null.axis(0.1,10)",0,0.11666666666666667,0.18333333333333332
Linf,hull,"null.axis(1,1,1)",0.23333333333333334,0.45,0.5666666666666667
Linf,hull,"null.axis(1,1,10)",0.05,0.08333333333333333,0.21666666666666667
Linf,hull,"null.axis(1,1)",0.2,0.21666666666666667,0.35
Linf,hull,"null.axis(1,10,10)",0.16666666666666666,0.2,0.26666666666666666
Linf,hull,"null.axis(1,10)",0.08333333333333333,0.11666666666666667,0.16666666666666666
Linf,hull,"null.axis(10,10,10)",0.11666666666666667,0.48333333333333334,0.65
Linf,hull,"null.axis(10,10)",0.1,0.21666666666666667,0.38333333333333336
Linf,hull,null.ball(2),0.03333333333333333,0.16666666666666666,0.25
Linf,hull,null.ball(3),0.26666666666666666,0.4166666666666667,0.55
Linf,hull,null.ball(4),0.5,0.8,0.8666666666666667
Linf,hull,null.ball(5),0.85,0.95,0.9833333333333333
Linf,hull,"null.cross(0.1,0.1,0.1)",0.25,0.45,0.7
Linf,hull,"null.cross(0.1,0.1,1)",0.21666666666666667,0.3333333333333333,0.4
Linf,hull,"null.cross(0.1,0.1,10)",0.26666666666666666,0.4666666666666667,0.55
Linf,hull,"null.cross(0.1,0.1)",0,0.05,0.15
Linf,hull,"null.cross(0.1,1,1)",0.15,0.2833333333333333,0.36666666666666664
Linf,hull,"null.cross(0.1,1,10)",0.16666666666666666,0.26666666666666666,0.43333333333333335
Linf,hull,"null.cross(0.1,1)",0.05,0.11666666666666667,0.11666666666666667
Linf,hull,"null.cross(0.1,10,10)",0.2,0.4166666666666667,0.4666666666666667
Linf,hull,"null.cross(0.1,10)",0.16666666666666666,0.36666666666666664,0.45
Linf,hull,"null.cross(1,1,1)",0.31666666666666665,0.45,0.55
Linf,hull,"null.cross(1,1,10)",0.2,0.43333333333333335,0.5833333333333334
Linf,hull,"null.cross(1,1)",0.05,0.21666666666666667,0.4
Linf,hull,"null.cross(1,10,10)",0.23333333333333334,0.3333333333333333,0.43333333333333335
Linf,hull,"null.cross(1,10)",0.06666666666666667,0.18333333333333332,0.2833333333333333
Linf,hull,"null.cross(10,10,10)",0.11666666666666667,0.36666666666666664,0.5666666666666667
Linf,hull,"null.cross(10,10)",0.08333333333333333,0.16666666666666666,0.25
Linf,hull,"null.random.hull(10,5,25)",0.8833333333333333,0.9333333333333333,0.9666666666666667
Linf,hull,"null.random.hull(3,3,75)",0.35,0.5666666666666667,0.6
Linf,hull,"null.random.hull(4,4,25)",0.7666666666666667,0.8833333333333333,0.95
Linf,hull,"null.random.hull(5,2,25)",0.1,0.16666666666666666,0.2833333333333333
Linf,hull,"null.random.hull(6,4,25)",0.6166666666666667,0.7166666666666667,0.8333333333333334
Linf,hull,"null.random.hull(8,3,100)",0.23333333333333334,0.4666666666666667,0.6333333333333333
Linf,hull,"null.random.polytope(1,2,100)",0.06666666666666667,0.13333333333333333,0.23333333333333334
Linf,hull,"null.random.polytope(10,4,75)",0.4666666666666667,0.7666666666666667,0.9
Linf,hull,"null.random.polytope(2,2,10)",0.016666666666666666,0.11666666666666667,0.21666666666666667
Linf,hull,"null.random.polytope(3,3,75)",0.21666666666666667,0.38333333333333336,0.5
Linf,hull,"null.random.polytope(4,3,25)",0.36666666666666664,0.45,0.5333333333333333
Linf,hull,"null.random.polytope(5,2,75)",0.15,0.21666666666666667,0.21666666666666667
Linf,hull,"null.random.polytope(6,2,100)",0.016666666666666666,0.08333333333333333,0.18333333333333332
Linf,hull,"null.random.polytope(8,3,50)",0.3333333333333333,0.43333333333333335,0.6833333333333333
Linf,hull,"null.random.polytope(9,2,10)",0.05,0.15,0.16666666666666666
Linf,hull,"null.simplex(unit,2)",0.06666666666666667,0.2,0.43333333333333335
Linf,hull,"null.simplex(unit,3)",0.15,0.2,0.25
Linf,hull,"null.simplex(unit,4)",0.36666666666666664,0.4666666666666667,0.6
Linf,hull,power.concentric(1.25).mvn.0.01,0.9666666666666667,1,1
Linf,hull,power.concentric(1.25).mvn.0.05,0.8,0.8333333333333334,0.85
Linf,hull,power.concentric(1.25).mvn.0.1,0.48333333333333334,0.6666666666666666,0.75
Linf,hull,power.concentric(10).mvn.0.01,1,1,1
Linf,hull,power.concentric(10).mvn.0.05,1,1,1
Linf,hull,power.concentric(10).mvn.0.1,1,1,1
Linf,hull,power.concentric(2).mvn.0.01,0.6166666666666667,0.7,0.8
Linf,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.31666666666666665,0.4
Linf,hull,power.concentric(2).mvn.0.1,0.36666666666666664,0.5833333333333334,0.7
Linf,hull,power.concentric(5).mvn.0.01,0.95,1,1
Linf,hull,power.concentric(5).mvn.0.05,0.7666666666666667,0.9,0.9333333333333333
Linf,hull,power.concentric(5).mvn.0.1,0.8166666666666667,0.9166666666666666,0.95
Linf,hull,power.fig8(0.25).mvn.0.01,0.9,0.95,0.9666666666666667
Linf,hull,power.fig8(0.25).mvn.0.05,0.7333333333333333,0.7833333333333333,0.8166666666666667
Linf,hull,power.fig8(0.25).mvn.0.1,0.4166666666666667,0.55,0.7
Linf,hull,power.fig8(0.5).mvn.0.01,0.9666666666666667,0.9666666666666667,0.9666666666666667
Linf,hull,power.fig8(0.5).mvn.0.05,0.7333333333333333,0.9666666666666667,0.9666666666666667
Linf,hull,power.fig8(0.5).mvn.0.1,0.26666666666666666,0.36666666666666664,0.5666666666666667
Linf,hull,power.fig8(1.5).mvn.0.01,0.9833333333333333,1,1
Linf,hull,power.fig8(1.5).mvn.0.05,0.7833333333333333,0.8833333333333333,0.8833333333333333
Linf,hull,power.fig8(1.5).mvn.0.1,0.6166666666666667,0.7333333333333333,0.7833333333333333
Linf,hull,power.fig8(1).mvn.0.01,0.8833333333333333,0.9333333333333333,0.95
Linf,hull,power.fig8(1).mvn.0.05,0.55,0.8,0.8833333333333333
Linf,hull,power.fig8(1).mvn.0.1,0.5,0.6666666666666666,0.7
Linf,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
Linf,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
Linf,hull,power.fig8(5).mvn.0.1,0.85,0.9333333333333333,0.9666666666666667
Linf,hull,power.sphere(2).mvn.0.01,0.9,0.9,0.9333333333333333
Linf,hull,power.sphere(2).mvn.0.05,0.7333333333333333,0.8166666666666667,0.8666666666666667
Linf,hull,power.sphere(2).mvn.0.1,0.5,0.6333333333333333,0.75
Linf,hull,power.sphere(3).mvn.0.01,0.6166666666666667,0.6833333333333333,0.8166666666666667
Linf,hull,power.sphere(3).mvn.0.05,0.45,0.7,0.8833333333333333
Linf,hull,power.sphere(3).mvn.0.1,0.5333333333333333,0.8,0.85
Linf,hull,power.thomas(0.05),0.95,0.9666666666666667,0.9833333333333333
Linf,hull,power.thomas(0.1),0.7166666666666667,0.75,0.75
Linf,hull,power.thomas(0.15),0.5666666666666667,0.65,0.6833333333333333
Linf,hull,power.thomas(0.2),0.5166666666666667,0.5666666666666667,0.6333333333333333
Linf,hull,power.thomas(0.25),0.31666666666666665,0.5,0.5833333333333334
Linf,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.05
Linf,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
Linf,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
Linf,unbiased.hull,"null.axis(0.1,0.1)",0.03333333333333333,0.05,0.06666666666666667
Linf,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
Linf,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
Linf,unbiased.hull,"null.axis(0.1,1)",0.05,0.1,0.15
Linf,unbiased.hull,"null.axis(0.1,10,10)",0,0.03333333333333333,0.11666666666666667
Linf,unbiased.hull,"null.axis(0.1,10)",0,0.016666666666666666,0.1
Linf,unbiased.hull,"null.axis(1,1,1)",0,0.03333333333333333,0.05
Linf,unbiased.hull,"null.axis(1,1,10)",0,0,0
Linf,unbiased.hull,"null.axis(1,1)",0.06666666666666667,0.2,0.21666666666666667
Linf,unbiased.hull,"null.axis(1,10,10)",0,0.016666666666666666,0.05
Linf,unbiased.hull,"null.axis(1,10)",0,0.03333333333333333,0.08333333333333333
Linf,unbiased.hull,"null.axis(10,10,10)",0.016666666666666666,0.05,0.05
Linf,unbiased.hull,"null.axis(10,10)",0.03333333333333333,0.11666666666666667,0.26666666666666666
Linf,unbiased.hull,null.ball(2),0,0,0.03333333333333333
Linf,unbiased.hull,null.ball(3),0.016666666666666666,0.05,0.08333333333333333
Linf,unbiased.hull,null.ball(4),0,0,0
Linf,unbiased.hull,null.ball(5),0,0,0
Linf,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
Linf,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.2
Linf,unbiased.hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.3,0.45
Linf,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
Linf,unbiased.hull,"null.cross(0.1,1,1)",0.016666666666666666,0.05,0.05
Linf,unbiased.hull,"null.cross(0.1,1,10)",0.03333333333333333,0.18333333333333332,0.25
Linf,unbiased.hull,"null.cross(0.1,1)",0,0.016666666666666666,0.1
Linf,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.11666666666666667,0.11666666666666667
Linf,unbiased.hull,"null.cross(0.1,10)",0.15,0.25,0.38333333333333336
Linf,unbiased.hull,"null.cross(1,1,1)",0,0.016666666666666666,0.05
Linf,unbiased.hull,"null.cross(1,1,10)",0,0.03333333333333333,0.06666666666666667
Linf,unbiased.hull,"null.cross(1,1)",0,0.05,0.11666666666666667
Linf,unbiased.hull,"null.cross(1,10,10)",0.05,0.15,0.2
Linf,unbiased.hull,"null.cross(1,10)",0.03333333333333333,0.1,0.2
Linf,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.05
Linf,unbiased.hull,"null.cross(10,10)",0,0.08333333333333333,0.11666666666666667
Linf,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
Linf,unbiased.hull,"null.random.hull(3,3,75)",0.03333333333333333,0.06666666666666667,0.11666666666666667
Linf,unbiased.hull,"null.random.hull(4,4,25)",0,0,0.016666666666666666
Linf,unbiased.hull,"null.random.hull(5,2,25)",0,0.05,0.05
Linf,unbiased.hull,"null.random.hull(6,4,25)",0,0,0.016666666666666666
Linf,unbiased.hull,"null.random.hull(8,3,100)",0,0,0.016666666666666666
Linf,unbiased.hull,"null.random.polytope(1,2,100)",0,0.1,0.11666666666666667
Linf,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
Linf,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.06666666666666667,0.11666666666666667
Linf,unbiased.hull,"null.random.polytope(3,3,75)",0,0.03333333333333333,0.05
Linf,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.11666666666666667,0.15
Linf,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.05,0.16666666666666666
Linf,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
Linf,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
Linf,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.06666666666666667
Linf,unbiased.hull,"null.simplex(unit,2)",0,0.05,0.1
Linf,unbiased.hull,"null.simplex(unit,3)",0.05,0.05,0.05
Linf,unbiased.hull,"null.simplex(unit,4)",0.05,0.05,0.06666666666666667
Linf,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
Linf,unbiased.hull,power.concentric(1.25).mvn.0.05,0.7,0.7833333333333333,0.9
Linf,unbiased.hull,power.concentric(1.25).mvn.0.1,0.26666666666666666,0.4666666666666667,0.5333333333333333
Linf,unbiased.hull,power.concentric(10).mvn.0.01,0.75,0.75,0.75
Linf,unbiased.hull,power.concentric(10).mvn.0.05,0.75,0.75,0.75
Linf,unbiased.hull,power.concentric(10).mvn.0.1,0.75,0.75,0.8
Linf,unbiased.hull,power.concentric(2).mvn.0.01,0.4166666666666667,0.4666666666666667,0.5666666666666667
Linf,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.2833333333333333,0.31666666666666665
Linf,unbiased.hull,power.concentric(2).mvn.0.1,0.18333333333333332,0.4,0.4666666666666667
Linf,unbiased.hull,power.concentric(5).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
Linf,unbiased.hull,power.concentric(5).mvn.0.05,0.6333333333333333,0.6666666666666666,0.75
Linf,unbiased.hull,power.concentric(5).mvn.0.1,0.5666666666666667,0.6,0.65
Linf,unbiased.hull,power.fig8(0.25).mvn.0.01,0.8,0.8,0.8
Linf,unbiased.hull,power.fig8(0.25).mvn.0.05,0.55,0.7,0.7333333333333333
Linf,unbiased.hull,power.fig8(0.25).mvn.0.1,0.3,0.43333333333333335,0.55
Linf,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.8833333333333333,0.9
Linf,unbiased.hull,power.fig8(0.5).mvn.0.05,0.55,0.6833333333333333,0.7333333333333333
Linf,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.3,0.36666666666666664
Linf,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8833333333333333,0.9333333333333333
Linf,unbiased.hull,power.fig8(1.5).mvn.0.05,0.55,0.6833333333333333,0.75
Linf,unbiased.hull,power.fig8(1.5).mvn.0.1,0.55,0.5833333333333334,0.65
Linf,unbiased.hull,power.fig8(1).mvn.0.01,0.65,0.7333333333333333,0.8333333333333334
Linf,unbiased.hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.55,0.6666666666666666
Linf,unbiased.hull,power.fig8(1).mvn.0.1,0.2833333333333333,0.36666666666666664,0.45
Linf,unbiased.hull,power.fig8(5).mvn.0.01,0.8166666666666667,0.85,0.85
Linf,unbiased.hull,power.fig8(5).mvn.0.05,0.9,0.9,0.9
Linf,unbiased.hull,power.fig8(5).mvn.0.1,0.8,0.8833333333333333,0.9166666666666666
Linf,unbiased.hull,power.sphere(2).mvn.0.01,0.9,0.9333333333333333,0.95
Linf,unbiased.hull,power.sphere(2).mvn.0.05,0.6833333333333333,0.8,0.8333333333333334
Linf,unbiased.hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.38333333333333336,0.5666666666666667
Linf,unbiased.hull,power.sphere(3).mvn.0.01,0.1,0.1,0.18333333333333332
Linf,unbiased.hull,power.sphere(3).mvn.0.05,0.1,0.1,0.18333333333333332
Linf,unbiased.hull,power.sphere(3).mvn.0.1,0.23333333333333334,0.3,0.3333333333333333
Linf,unbiased.hull,power.thomas(0.05),0.85,0.9,0.95
Linf,unbiased.hull,power.thomas(0.1),0.7,0.7,0.75
Linf,unbiased.hull,power.thomas(0.15),0.4166666666666667,0.48333333333333334,0.5333333333333333
Linf,unbiased.hull,power.thomas(0.2),0.31666666666666665,0.43333333333333335,0.5
Linf,unbiased.hull,power.thomas(0.25),0.16666666666666666,0.25,0.3333333333333333
Linf.0,axis,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.11666666666666667
Linf.0,axis,"null.axis(0.1,0.1,1)",0.05,0.16666666666666666,0.2
Linf.0,axis,"null.axis(0.1,0.1,10)",0.05,0.05,0.11666666666666667
Linf.0,axis,"null.axis(0.1,0.1)",0.05,0.05,0.1
Linf.0,axis,"null.axis(0.1,1,1)",0.016666666666666666,0.11666666666666667,0.15
Linf.0,axis,"null.axis(0.1,1,10)",0.016666666666666666,0.15,0.2833333333333333
Linf.0,axis,"null.axis(0.1,1)",0.05,0.1,0.1
Linf.0,axis,"null.axis(0.1,10,10)",0.15,0.15,0.2
Linf.0,axis,"null.axis(0.1,10)",0.05,0.13333333333333333,0.18333333333333332
Linf.0,axis,"null.axis(1,1,1)",0.05,0.08333333333333333,0.15
Linf.0,axis,"null.axis(1,1,10)",0,0.08333333333333333,0.15
Linf.0,axis,"null.axis(1,1)",0.1,0.13333333333333333,0.18333333333333332
Linf.0,axis,"null.axis(1,10,10)",0,0.016666666666666666,0.11666666666666667
Linf.0,axis,"null.axis(1,10)",0,0.016666666666666666,0.1
Linf.0,axis,"null.axis(10,10,10)",0,0.05,0.06666666666666667
Linf.0,axis,"null.axis(10,10)",0.016666666666666666,0.1,0.2
Linf.0,axis,null.ball(2),0,0,0.016666666666666666
Linf.0,axis,null.ball(3),0,0,0
Linf.0,axis,null.ball(4),0,0,0
Linf.0,axis,null.ball(5),0,0,0
Linf.0,axis,"null.cross(0.1,0.1,0.1)",0,0,0
Linf.0,axis,"null.cross(0.1,0.1,1)",0.4,0.6,0.6
Linf.0,axis,"null.cross(0.1,0.1,10)",0.65,0.8,0.8
Linf.0,axis,"null.cross(0.1,0.1)",0,0,0
Linf.0,axis,"null.cross(0.1,1,1)",0,0.03333333333333333,0.05
Linf.0,axis,"null.cross(0.1,1,10)",0.45,0.45,0.45
Linf.0,axis,"null.cross(0.1,1)",0.21666666666666667,0.25,0.25
Linf.0,axis,"null.cross(0.1,10,10)",0.1,0.1,0.11666666666666667
Linf.0,axis,"null.cross(0.1,10)",0.55,0.6,0.6333333333333333
Linf.0,axis,"null.cross(1,1,1)",0,0,0
Linf.0,axis,"null.cross(1,1,10)",0.4,0.55,0.6333333333333333
Linf.0,axis,"null.cross(1,1)",0,0,0
Linf.0,axis,"null.cross(1,10,10)",0.016666666666666666,0.13333333333333333,0.18333333333333332
Linf.0,axis,"null.cross(1,10)",0.2,0.3,0.35
Linf.0,axis,"null.cross(10,10,10)",0,0,0
Linf.0,axis,"null.cross(10,10)",0,0,0
Linf.0,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
Linf.0,axis,"null.random.hull(3,3,75)",0,0,0
Linf.0,axis,"null.random.hull(4,4,25)",0,0,0.016666666666666666
Linf.0,axis,"null.random.hull(5,2,25)",0,0,0.05
Linf.0,axis,"null.random.hull(6,4,25)",0,0,0
Linf.0,axis,"null.random.hull(8,3,100)",0,0,0
Linf.0,axis,"null.random.polytope(1,2,100)",0,0.06666666666666667,0.11666666666666667
Linf.0,axis,"null.random.polytope(10,4,75)",0,0,0
Linf.0,axis,"null.random.polytope(2,2,10)",0,0,0.05
Linf.0,axis,"null.random.polytope(3,3,75)",0,0,0
Linf.0,axis,"null.random.polytope(4,3,25)",0,0,0
Linf.0,axis,"null.random.polytope(5,2,75)",0,0.06666666666666667,0.1
Linf.0,axis,"null.random.polytope(6,2,100)",0,0,0
Linf.0,axis,"null.random.polytope(8,3,50)",0,0,0
Linf.0,axis,"null.random.polytope(9,2,10)",0,0,0.016666666666666666
Linf.0,axis,"null.simplex(unit,2)",0,0.05,0.06666666666666667
Linf.0,axis,"null.simplex(unit,3)",0,0,0
Linf.0,axis,"null.simplex(unit,4)",0,0,0
Linf.0,axis,power.concentric(1.25).mvn.0.01,0.05,0.05,0.05
Linf.0,axis,power.concentric(1.25).mvn.0.05,0.15,0.18333333333333332,0.2
Linf.0,axis,power.concentric(1.25).mvn.0.1,0.2,0.26666666666666666,0.3
Linf.0,axis,power.concentric(10).mvn.0.01,0.9,0.9833333333333333,1
Linf.0,axis,power.concentric(10).mvn.0.05,0.85,0.95,1
Linf.0,axis,power.concentric(10).mvn.0.1,0.85,0.8833333333333333,0.9833333333333333
Linf.0,axis,power.concentric(2).mvn.0.01,0.25,0.25,0.25
Linf.0,axis,power.concentric(2).mvn.0.05,0,0,0
Linf.0,axis,power.concentric(2).mvn.0.1,0.15,0.25,0.31666666666666665
Linf.0,axis,power.concentric(5).mvn.0.01,0.75,0.8333333333333334,0.9166666666666666
Linf.0,axis,power.concentric(5).mvn.0.05,0.65,0.7833333333333333,0.8333333333333334
Linf.0,axis,power.concentric(5).mvn.0.1,0.55,0.5833333333333334,0.6666666666666666
Linf.0,axis,power.fig8(0.25).mvn.0.01,0,0,0.05
Linf.0,axis,power.fig8(0.25).mvn.0.05,0.15,0.23333333333333334,0.25
Linf.0,axis,power.fig8(0.25).mvn.0.1,0.25,0.26666666666666666,0.3
Linf.0,axis,power.fig8(0.5).mvn.0.01,0.05,0.1,0.15
Linf.0,axis,power.fig8(0.5).mvn.0.05,0.06666666666666667,0.3333333333333333,0.4166666666666667
Linf.0,axis,power.fig8(0.5).mvn.0.1,0.2,0.21666666666666667,0.25
Linf.0,axis,power.fig8(1.5).mvn.0.01,0.1,0.11666666666666667,0.2
Linf.0,axis,power.fig8(1.5).mvn.0.05,0.05,0.1,0.1
Linf.0,axis,power.fig8(1.5).mvn.0.1,0.11666666666666667,0.15,0.16666666666666666
Linf.0,axis,power.fig8(1).mvn.0.01,0.15,0.2,0.23333333333333334
Linf.0,axis,power.fig8(1).mvn.0.05,0,0.1,0.15
Linf.0,axis,power.fig8(1).mvn.0.1,0.2,0.2,0.38333333333333336
Linf.0,axis,power.fig8(5).mvn.0.01,0.05,0.06666666666666667,0.15
Linf.0,axis,power.fig8(5).mvn.0.05,0,0.016666666666666666,0.06666666666666667
Linf.0,axis,power.fig8(5).mvn.0.1,0,0,0.016666666666666666
Linf.0,axis,power.sphere(2).mvn.0.01,0.016666666666666666,0.1,0.1
Linf.0,axis,power.sphere(2).mvn.0.05,0.1,0.16666666666666666,0.23333333333333334
Linf.0,axis,power.sphere(2).mvn.0.1,0.23333333333333334,0.31666666666666665,0.36666666666666664
Linf.0,axis,power.sphere(3).mvn.0.01,0.016666666666666666,0.05,0.05
Linf.0,axis,power.sphere(3).mvn.0.05,0.05,0.05,0.05
Linf.0,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.06666666666666667
Linf.0,axis,power.thomas(0.05),0.8166666666666667,0.9,0.95
Linf.0,axis,power.thomas(0.1),0.6333333333333333,0.7,0.7166666666666667
Linf.0,axis,power.thomas(0.15),0.35,0.5,0.55
Linf.0,axis,power.thomas(0.2),0.26666666666666666,0.38333333333333336,0.5333333333333333
Linf.0,axis,power.thomas(0.25),0.05,0.2833333333333333,0.5
Linf.0,hull,"null.axis(0.1,0.1,0.1)",0.2833333333333333,0.5666666666666667,0.6833333333333333
Linf.0,hull,"null.axis(0.1,0.1,1)",0.016666666666666666,0.13333333333333333,0.21666666666666667
Linf.0,hull,"null.axis(0.1,0.1,10)",0,0.05,0.1
Linf.0,hull,"null.axis(0.1,0.1)",0.05,0.08333333333333333,0.18333333333333332
Linf.0,hull,"null.axis(0.1,1,1)",0.03333333333333333,0.25,0.38333333333333336
Linf.0,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.08333333333333333,0.2
Linf.0,hull,"null.axis(0.1,1)",0.1,0.1,0.1
Linf.0,hull,"null.axis(0.1,10,10)",0.13333333333333333,0.25,0.4166666666666667
Linf.0,hull,"null.axis(0.1,10)",0,0.11666666666666667,0.18333333333333332
Linf.0,hull,"null.axis(1,1,1)",0.21666666666666667,0.4,0.5333333333333333
Linf.0,hull,"null.axis(1,1,10)",0.05,0.1,0.16666666666666666
Linf.0,hull,"null.axis(1,1)",0.21666666666666667,0.3333333333333333,0.43333333333333335
Linf.0,hull,"null.axis(1,10,10)",0.13333333333333333,0.18333333333333332,0.31666666666666665
Linf.0,hull,"null.axis(1,10)",0,0.016666666666666666,0.11666666666666667
Linf.0,hull,"null.axis(10,10,10)",0.21666666666666667,0.38333333333333336,0.5666666666666667
Linf.0,hull,"null.axis(10,10)",0.06666666666666667,0.16666666666666666,0.2833333333333333
Linf.0,hull,null.ball(2),0.05,0.1,0.18333333333333332
Linf.0,hull,null.ball(3),0.23333333333333334,0.38333333333333336,0.4
Linf.0,hull,null.ball(4),0.43333333333333335,0.75,0.85
Linf.0,hull,null.ball(5),0.9166666666666666,0.9833333333333333,1
Linf.0,hull,"null.cross(0.1,0.1,0.1)",0.2833333333333333,0.5166666666666667,0.65
Linf.0,hull,"null.cross(0.1,0.1,1)",0.16666666666666666,0.23333333333333334,0.36666666666666664
Linf.0,hull,"null.cross(0.1,0.1,10)",0.31666666666666665,0.5,0.5666666666666667
Linf.0,hull,"null.cross(0.1,0.1)",0,0.16666666666666666,0.26666666666666666
Linf.0,hull,"null.cross(0.1,1,1)",0.11666666666666667,0.21666666666666667,0.36666666666666664
Linf.0,hull,"null.cross(0.1,1,10)",0.18333333333333332,0.3,0.5166666666666667
Linf.0,hull,"null.cross(0.1,1)",0.05,0.11666666666666667,0.13333333333333333
Linf.0,hull,"null.cross(0.1,10,10)",0.25,0.4166666666666667,0.5333333333333333
Linf.0,hull,"null.cross(0.1,10)",0.16666666666666666,0.38333333333333336,0.48333333333333334
Linf.0,hull,"null.cross(1,1,1)",0.31666666666666665,0.5,0.6
Linf.0,hull,"null.cross(1,1,10)",0.2,0.4666666666666667,0.6333333333333333
Linf.0,hull,"null.cross(1,1)",0.05,0.18333333333333332,0.3333333333333333
Linf.0,hull,"null.cross(1,10,10)",0.3,0.45,0.5166666666666667
Linf.0,hull,"null.cross(1,10)",0.06666666666666667,0.21666666666666667,0.2833333333333333
Linf.0,hull,"null.cross(10,10,10)",0.15,0.43333333333333335,0.5833333333333334
Linf.0,hull,"null.cross(10,10)",0.03333333333333333,0.15,0.26666666666666666
Linf.0,hull,"null.random.hull(10,5,25)",0.85,0.9166666666666666,0.9833333333333333
Linf.0,hull,"null.random.hull(3,3,75)",0.2833333333333333,0.5166666666666667,0.7
Linf.0,hull,"null.random.hull(4,4,25)",0.7833333333333333,0.9,0.95
Linf.0,hull,"null.random.hull(5,2,25)",0.05,0.2,0.36666666666666664
Linf.0,hull,"null.random.hull(6,4,25)",0.65,0.8166666666666667,0.9333333333333333
Linf.0,hull,"null.random.hull(8,3,100)",0.2833333333333333,0.45,0.6333333333333333
Linf.0,hull,"null.random.polytope(1,2,100)",0.1,0.2,0.38333333333333336
Linf.0,hull,"null.random.polytope(10,4,75)",0.5,0.8333333333333334,0.9
Linf.0,hull,"null.random.polytope(2,2,10)",0.05,0.15,0.31666666666666665
Linf.0,hull,"null.random.polytope(3,3,75)",0.26666666666666666,0.45,0.5666666666666667
Linf.0,hull,"null.random.polytope(4,3,25)",0.21666666666666667,0.3333333333333333,0.5333333333333333
Linf.0,hull,"null.random.polytope(5,2,75)",0.1,0.13333333333333333,0.31666666666666665
Linf.0,hull,"null.random.polytope(6,2,100)",0.016666666666666666,0.1,0.18333333333333332
Linf.0,hull,"null.random.polytope(8,3,50)",0.25,0.5333333333333333,0.75
Linf.0,hull,"null.random.polytope(9,2,10)",0.1,0.15,0.25
Linf.0,hull,"null.simplex(unit,2)",0.1,0.25,0.43333333333333335
Linf.0,hull,"null.simplex(unit,3)",0.11666666666666667,0.21666666666666667,0.31666666666666665
Linf.0,hull,"null.simplex(unit,4)",0.36666666666666664,0.5333333333333333,0.7
Linf.0,hull,power.concentric(1.25).mvn.0.01,0.05,0.1,0.21666666666666667
Linf.0,hull,power.concentric(1.25).mvn.0.05,0.2,0.25,0.3333333333333333
Linf.0,hull,power.concentric(1.25).mvn.0.1,0.35,0.35,0.38333333333333336
Linf.0,hull,power.concentric(10).mvn.0.01,1,1,1
Linf.0,hull,power.concentric(10).mvn.0.05,1,1,1
Linf.0,hull,power.concentric(10).mvn.0.1,1,1,1
Linf.0,hull,power.concentric(2).mvn.0.01,0.26666666666666666,0.3333333333333333,0.5666666666666667
Linf.0,hull,power.concentric(2).mvn.0.05,0,0.08333333333333333,0.25
Linf.0,hull,power.concentric(2).mvn.0.1,0.43333333333333335,0.5666666666666667,0.6166666666666667
Linf.0,hull,power.concentric(5).mvn.0.01,0.95,1,1
Linf.0,hull,power.concentric(5).mvn.0.05,0.8,0.9,1
Linf.0,hull,power.concentric(5).mvn.0.1,0.9,0.9333333333333333,0.95
Linf.0,hull,power.fig8(0.25).mvn.0.01,0.11666666666666667,0.25,0.4
Linf.0,hull,power.fig8(0.25).mvn.0.05,0.35,0.43333333333333335,0.4666666666666667
Linf.0,hull,power.fig8(0.25).mvn.0.1,0.3,0.38333333333333336,0.45
Linf.0,hull,power.fig8(0.5).mvn.0.01,0.31666666666666665,0.45,0.5
Linf.0,hull,power.fig8(0.5).mvn.0.05,0.38333333333333336,0.5666666666666667,0.6166666666666667
Linf.0,hull,power.fig8(0.5).mvn.0.1,0.25,0.43333333333333335,0.5666666666666667
Linf.0,hull,power.fig8(1.5).mvn.0.01,0.16666666666666666,0.31666666666666665,0.45
Linf.0,hull,power.fig8(1.5).mvn.0.05,0.2,0.25,0.26666666666666666
Linf.0,hull,power.fig8(1.5).mvn.0.1,0.3,0.43333333333333335,0.5333333333333333
Linf.0,hull,power.fig8(1).mvn.0.01,0.15,0.3,0.45
Linf.0,hull,power.fig8(1).mvn.0.05,0.1,0.2833333333333333,0.36666666666666664
Linf.0,hull,power.fig8(1).mvn.0.1,0.5166666666666667,0.6166666666666667,0.6666666666666666
Linf.0,hull,power.fig8(5).mvn.0.01,0.25,0.38333333333333336,0.48333333333333334
Linf.0,hull,power.fig8(5).mvn.0.05,0.1,0.15,0.3
Linf.0,hull,power.fig8(5).mvn.0.1,0.06666666666666667,0.23333333333333334,0.3
Linf.0,hull,power.sphere(2).mvn.0.01,0.1,0.15,0.2
Linf.0,hull,power.sphere(2).mvn.0.05,0.3,0.3333333333333333,0.48333333333333334
Linf.0,hull,power.sphere(2).mvn.0.1,0.4,0.5333333333333333,0.6666666666666666
Linf.0,hull,power.sphere(3).mvn.0.01,0.3333333333333333,0.43333333333333335,0.48333333333333334
Linf.0,hull,power.sphere(3).mvn.0.05,0.38333333333333336,0.6333333333333333,0.8
Linf.0,hull,power.sphere(3).mvn.0.1,0.6,0.8,0.95
Linf.0,hull,power.thomas(0.05),0.95,0.9833333333333333,1
Linf.0,hull,power.thomas(0.1),0.7166666666666667,0.75,0.7833333333333333
Linf.0,hull,power.thomas(0.15),0.5333333333333333,0.65,0.75
Linf.0,hull,power.thomas(0.2),0.4666666666666667,0.5166666666666667,0.6666666666666666
Linf.0,hull,power.thomas(0.25),0.3333333333333333,0.55,0.6
Linf.0,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0.08333333333333333
Linf.0,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
Linf.0,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
Linf.0,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.05,0.06666666666666667
Linf.0,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
Linf.0,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
Linf.0,unbiased.hull,"null.axis(0.1,1)",0,0.1,0.1
Linf.0,unbiased.hull,"null.axis(0.1,10,10)",0.016666666666666666,0.06666666666666667,0.11666666666666667
Linf.0,unbiased.hull,"null.axis(0.1,10)",0,0.03333333333333333,0.1
Linf.0,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.05
Linf.0,unbiased.hull,"null.axis(1,1,10)",0,0,0
Linf.0,unbiased.hull,"null.axis(1,1)",0.06666666666666667,0.23333333333333334,0.25
Linf.0,unbiased.hull,"null.axis(1,10,10)",0,0,0
Linf.0,unbiased.hull,"null.axis(1,10)",0,0,0.016666666666666666
Linf.0,unbiased.hull,"null.axis(10,10,10)",0.05,0.05,0.05
Linf.0,unbiased.hull,"null.axis(10,10)",0,0.03333333333333333,0.08333333333333333
Linf.0,unbiased.hull,null.ball(2),0,0,0.06666666666666667
Linf.0,unbiased.hull,null.ball(3),0,0,0.016666666666666666
Linf.0,unbiased.hull,null.ball(4),0,0,0
Linf.0,unbiased.hull,null.ball(5),0,0,0
Linf.0,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
Linf.0,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.16666666666666666,0.25
Linf.0,unbiased.hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.3333333333333333,0.45
Linf.0,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
Linf.0,unbiased.hull,"null.cross(0.1,1,1)",0.016666666666666666,0.05,0.1
Linf.0,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.23333333333333334,0.26666666666666666
Linf.0,unbiased.hull,"null.cross(0.1,1)",0,0.03333333333333333,0.13333333333333333
Linf.0,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.11666666666666667,0.18333333333333332
Linf.0,unbiased.hull,"null.cross(0.1,10)",0.15,0.2833333333333333,0.45
Linf.0,unbiased.hull,"null.cross(1,1,1)",0,0.03333333333333333,0.06666666666666667
Linf.0,unbiased.hull,"null.cross(1,1,10)",0,0.03333333333333333,0.13333333333333333
Linf.0,unbiased.hull,"null.cross(1,1)",0,0.11666666666666667,0.15
Linf.0,unbiased.hull,"null.cross(1,10,10)",0.06666666666666667,0.11666666666666667,0.25
Linf.0,unbiased.hull,"null.cross(1,10)",0,0.05,0.16666666666666666
Linf.0,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.06666666666666667
Linf.0,unbiased.hull,"null.cross(10,10)",0.016666666666666666,0.08333333333333333,0.16666666666666666
Linf.0,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
Linf.0,unbiased.hull,"null.random.hull(3,3,75)",0,0.016666666666666666,0.06666666666666667
Linf.0,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
Linf.0,unbiased.hull,"null.random.hull(5,2,25)",0,0,0.08333333333333333
Linf.0,unbiased.hull,"null.random.hull(6,4,25)",0,0.016666666666666666,0.05
Linf.0,unbiased.hull,"null.random.hull(8,3,100)",0,0,0.016666666666666666
Linf.0,unbiased.hull,"null.random.polytope(1,2,100)",0.1,0.1,0.15
Linf.0,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
Linf.0,unbiased.hull,"null.random.polytope(2,2,10)",0.06666666666666667,0.1,0.11666666666666667
Linf.0,unbiased.hull,"null.random.polytope(3,3,75)",0,0.05,0.1
Linf.0,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0.03333333333333333
Linf.0,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.06666666666666667,0.13333333333333333
Linf.0,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
Linf.0,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
Linf.0,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.11666666666666667
Linf.0,unbiased.hull,"null.simplex(unit,2)",0,0.06666666666666667,0.13333333333333333
Linf.0,unbiased.hull,"null.simplex(unit,3)",0.05,0.05,0.05
Linf.0,unbiased.hull,"null.simplex(unit,4)",0.05,0.06666666666666667,0.1
Linf.0,unbiased.hull,power.concentric(1.25).mvn.0.01,0.05,0.06666666666666667,0.08333333333333333
Linf.0,unbiased.hull,power.concentric(1.25).mvn.0.05,0.2,0.2,0.3
Linf.0,unbiased.hull,power.concentric(1.25).mvn.0.1,0.3,0.31666666666666665,0.35
Linf.0,unbiased.hull,power.concentric(10).mvn.0.01,0.7,0.75,0.75
Linf.0,unbiased.hull,power.concentric(10).mvn.0.05,0.75,0.75,0.75
Linf.0,unbiased.hull,power.concentric(10).mvn.0.1,0.7,0.75,0.8
Linf.0,unbiased.hull,power.concentric(2).mvn.0.01,0.25,0.2833333333333333,0.3
Linf.0,unbiased.hull,power.concentric(2).mvn.0.05,0,0.1,0.21666666666666667
Linf.0,unbiased.hull,power.concentric(2).mvn.0.1,0.18333333333333332,0.3333333333333333,0.4
Linf.0,unbiased.hull,power.concentric(5).mvn.0.01,0.7166666666666667,0.75,0.75
Linf.0,unbiased.hull,power.concentric(5).mvn.0.05,0.65,0.7,0.75
Linf.0,unbiased.hull,power.concentric(5).mvn.0.1,0.6,0.65,0.7666666666666667
Linf.0,unbiased.hull,power.fig8(0.25).mvn.0.01,0.016666666666666666,0.1,0.1
Linf.0,unbiased.hull,power.fig8(0.25).mvn.0.05,0.25,0.26666666666666666,0.3
Linf.0,unbiased.hull,power.fig8(0.25).mvn.0.1,0.25,0.3,0.36666666666666664
Linf.0,unbiased.hull,power.fig8(0.5).mvn.0.01,0.11666666666666667,0.23333333333333334,0.31666666666666665
Linf.0,unbiased.hull,power.fig8(0.5).mvn.0.05,0.3,0.31666666666666665,0.4
Linf.0,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.2833333333333333,0.38333333333333336
Linf.0,unbiased.hull,power.fig8(1.5).mvn.0.01,0.06666666666666667,0.15,0.2
Linf.0,unbiased.hull,power.fig8(1.5).mvn.0.05,0.15,0.15,0.15
Linf.0,unbiased.hull,power.fig8(1.5).mvn.0.1,0.15,0.2,0.23333333333333334
Linf.0,unbiased.hull,power.fig8(1).mvn.0.01,0.016666666666666666,0.1,0.16666666666666666
Linf.0,unbiased.hull,power.fig8(1).mvn.0.05,0.15,0.15,0.18333333333333332
Linf.0,unbiased.hull,power.fig8(1).mvn.0.1,0.2,0.2833333333333333,0.45
Linf.0,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0.05
Linf.0,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
Linf.0,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0.016666666666666666
Linf.0,unbiased.hull,power.sphere(2).mvn.0.01,0.05,0.06666666666666667,0.11666666666666667
Linf.0,unbiased.hull,power.sphere(2).mvn.0.05,0.21666666666666667,0.2833333333333333,0.35
Linf.0,unbiased.hull,power.sphere(2).mvn.0.1,0.25,0.36666666666666664,0.5
Linf.0,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
Linf.0,unbiased.hull,power.sphere(3).mvn.0.05,0.11666666666666667,0.18333333333333332,0.23333333333333334
Linf.0,unbiased.hull,power.sphere(3).mvn.0.1,0.25,0.3333333333333333,0.3333333333333333
Linf.0,unbiased.hull,power.thomas(0.05),0.9,0.9166666666666666,1
Linf.0,unbiased.hull,power.thomas(0.1),0.7,0.7,0.75
Linf.0,unbiased.hull,power.thomas(0.15),0.4166666666666667,0.5166666666666667,0.5833333333333334
Linf.0,unbiased.hull,power.thomas(0.2),0.3,0.43333333333333335,0.48333333333333334
Linf.0,unbiased.hull,power.thomas(0.25),0.21666666666666667,0.25,0.4
Linf.1,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.13333333333333333
Linf.1,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
Linf.1,axis,"null.axis(0.1,0.1,10)",0.016666666666666666,0.03333333333333333,0.05
Linf.1,axis,"null.axis(0.1,0.1)",0,0.05,0.1
Linf.1,axis,"null.axis(0.1,1,1)",0,0,0.016666666666666666
Linf.1,axis,"null.axis(0.1,1,10)",0,0.11666666666666667,0.15
Linf.1,axis,"null.axis(0.1,1)",0,0,0
Linf.1,axis,"null.axis(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.1
Linf.1,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.05
Linf.1,axis,"null.axis(1,1,1)",0,0.1,0.11666666666666667
Linf.1,axis,"null.axis(1,1,10)",0.016666666666666666,0.1,0.15
Linf.1,axis,"null.axis(1,1)",0,0,0.05
Linf.1,axis,"null.axis(1,10,10)",0.016666666666666666,0.1,0.1
Linf.1,axis,"null.axis(1,10)",0.05,0.05,0.1
Linf.1,axis,"null.axis(10,10,10)",0,0.03333333333333333,0.18333333333333332
Linf.1,axis,"null.axis(10,10)",0.06666666666666667,0.2,0.3333333333333333
Linf.1,axis,null.ball(2),0,0,0.03333333333333333
Linf.1,axis,null.ball(3),0,0.06666666666666667,0.11666666666666667
Linf.1,axis,null.ball(4),0,0,0.05
Linf.1,axis,null.ball(5),0,0.016666666666666666,0.05
Linf.1,axis,"null.cross(0.1,0.1,0.1)",0,0,0.05
Linf.1,axis,"null.cross(0.1,0.1,1)",0,0.05,0.05
Linf.1,axis,"null.cross(0.1,0.1,10)",0,0,0
Linf.1,axis,"null.cross(0.1,0.1)",0,0.05,0.05
Linf.1,axis,"null.cross(0.1,1,1)",0,0,0
Linf.1,axis,"null.cross(0.1,1,10)",0,0,0
Linf.1,axis,"null.cross(0.1,1)",0,0,0
Linf.1,axis,"null.cross(0.1,10,10)",0,0,0
Linf.1,axis,"null.cross(0.1,10)",0,0,0
Linf.1,axis,"null.cross(1,1,1)",0,0,0
Linf.1,axis,"null.cross(1,1,10)",0,0,0
Linf.1,axis,"null.cross(1,1)",0,0,0
Linf.1,axis,"null.cross(1,10,10)",0,0,0
Linf.1,axis,"null.cross(1,10)",0,0,0.05
Linf.1,axis,"null.cross(10,10,10)",0,0,0
Linf.1,axis,"null.cross(10,10)",0,0,0.05
Linf.1,axis,"null.random.hull(10,5,25)",0,0,0
Linf.1,axis,"null.random.hull(3,3,75)",0,0.06666666666666667,0.1
Linf.1,axis,"null.random.hull(4,4,25)",0,0,0.016666666666666666
Linf.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.13333333333333333
Linf.1,axis,"null.random.hull(6,4,25)",0,0,0
Linf.1,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.03333333333333333
Linf.1,axis,"null.random.polytope(1,2,100)",0,0,0
Linf.1,axis,"null.random.polytope(10,4,75)",0,0,0
Linf.1,axis,"null.random.polytope(2,2,10)",0,0,0.016666666666666666
Linf.1,axis,"null.random.polytope(3,3,75)",0,0,0
Linf.1,axis,"null.random.polytope(4,3,25)",0.05,0.1,0.11666666666666667
Linf.1,axis,"null.random.polytope(5,2,75)",0.06666666666666667,0.11666666666666667,0.13333333333333333
Linf.1,axis,"null.random.polytope(6,2,100)",0.016666666666666666,0.05,0.05
Linf.1,axis,"null.random.polytope(8,3,50)",0,0,0.06666666666666667
Linf.1,axis,"null.random.polytope(9,2,10)",0,0,0
Linf.1,axis,"null.simplex(unit,2)",0,0,0
Linf.1,axis,"null.simplex(unit,3)",0,0,0
Linf.1,axis,"null.simplex(unit,4)",0,0,0
Linf.1,axis,power.concentric(1.25).mvn.0.01,0.9,0.95,0.95
Linf.1,axis,power.concentric(1.25).mvn.0.05,0.65,0.7333333333333333,0.8333333333333334
Linf.1,axis,power.concentric(1.25).mvn.0.1,0.35,0.48333333333333334,0.6166666666666667
Linf.1,axis,power.concentric(10).mvn.0.01,0.6,0.6333333333333333,0.6666666666666666
Linf.1,axis,power.concentric(10).mvn.0.05,0.6,0.65,0.75
Linf.1,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
Linf.1,axis,power.concentric(2).mvn.0.01,0.4666666666666667,0.65,0.7
Linf.1,axis,power.concentric(2).mvn.0.05,0.3,0.3,0.3333333333333333
Linf.1,axis,power.concentric(2).mvn.0.1,0,0.06666666666666667,0.21666666666666667
Linf.1,axis,power.concentric(5).mvn.0.01,0.5,0.5166666666666667,0.55
Linf.1,axis,power.concentric(5).mvn.0.05,0.5333333333333333,0.6,0.6666666666666666
Linf.1,axis,power.concentric(5).mvn.0.1,0.48333333333333334,0.5166666666666667,0.55
Linf.1,axis,power.fig8(0.25).mvn.0.01,0.7666666666666667,0.85,0.85
Linf.1,axis,power.fig8(0.25).mvn.0.05,0.5,0.65,0.6666666666666666
Linf.1,axis,power.fig8(0.25).mvn.0.1,0.2,0.31666666666666665,0.48333333333333334
Linf.1,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
Linf.1,axis,power.fig8(0.5).mvn.0.05,0.55,0.55,0.7
Linf.1,axis,power.fig8(0.5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.3333333333333333
Linf.1,axis,power.fig8(1.5).mvn.0.01,0.85,0.8666666666666667,0.8666666666666667
Linf.1,axis,power.fig8(1.5).mvn.0.05,0.75,0.75,0.8
Linf.1,axis,power.fig8(1.5).mvn.0.1,0.55,0.65,0.6833333333333333
Linf.1,axis,power.fig8(1).mvn.0.01,0.7833333333333333,0.8,0.8166666666666667
Linf.1,axis,power.fig8(1).mvn.0.05,0.4666666666666667,0.6333333333333333,0.7333333333333333
Linf.1,axis,power.fig8(1).mvn.0.1,0.23333333333333334,0.36666666666666664,0.36666666666666664
Linf.1,axis,power.fig8(5).mvn.0.01,0.9166666666666666,0.95,0.95
Linf.1,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
Linf.1,axis,power.fig8(5).mvn.0.1,0.8666666666666667,0.9,0.95
Linf.1,axis,power.sphere(2).mvn.0.01,1,1,1
Linf.1,axis,power.sphere(2).mvn.0.05,0.5666666666666667,0.7,0.7166666666666667
Linf.1,axis,power.sphere(2).mvn.0.1,0.11666666666666667,0.16666666666666666,0.26666666666666666
Linf.1,axis,power.sphere(3).mvn.0.01,0.11666666666666667,0.23333333333333334,0.4
Linf.1,axis,power.sphere(3).mvn.0.05,0.05,0.05,0.06666666666666667
Linf.1,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.05
Linf.1,axis,power.thomas(0.05),0,0,0.05
Linf.1,axis,power.thomas(0.1),0.11666666666666667,0.16666666666666666,0.2
Linf.1,axis,power.thomas(0.15),0.1,0.13333333333333333,0.15
Linf.1,axis,power.thomas(0.2),0.15,0.21666666666666667,0.21666666666666667
Linf.1,axis,power.thomas(0.25),0.05,0.05,0.05
Linf.1,hull,"null.axis(0.1,0.1,0.1)",0.05,0.25,0.4166666666666667
Linf.1,hull,"null.axis(0.1,0.1,1)",0,0.03333333333333333,0.13333333333333333
Linf.1,hull,"null.axis(0.1,0.1,10)",0,0.016666666666666666,0.03333333333333333
Linf.1,hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.1
Linf.1,hull,"null.axis(0.1,1,1)",0.016666666666666666,0.05,0.05
Linf.1,hull,"null.axis(0.1,1,10)",0.03333333333333333,0.15,0.25
Linf.1,hull,"null.axis(0.1,1)",0.016666666666666666,0.016666666666666666,0.05
Linf.1,hull,"null.axis(0.1,10,10)",0.05,0.11666666666666667,0.2
Linf.1,hull,"null.axis(0.1,10)",0,0,0.05
Linf.1,hull,"null.axis(1,1,1)",0.1,0.25,0.45
Linf.1,hull,"null.axis(1,1,10)",0,0.1,0.18333333333333332
Linf.1,hull,"null.axis(1,1)",0,0.05,0.13333333333333333
Linf.1,hull,"null.axis(1,10,10)",0.05,0.1,0.11666666666666667
Linf.1,hull,"null.axis(1,10)",0.1,0.11666666666666667,0.11666666666666667
Linf.1,hull,"null.axis(10,10,10)",0.11666666666666667,0.3,0.48333333333333334
Linf.1,hull,"null.axis(10,10)",0.13333333333333333,0.25,0.35
Linf.1,hull,null.ball(2),0.06666666666666667,0.15,0.2
Linf.1,hull,null.ball(3),0.1,0.31666666666666665,0.5166666666666667
Linf.1,hull,null.ball(4),0.3333333333333333,0.65,0.7833333333333333
Linf.1,hull,null.ball(5),0.5666666666666667,0.8333333333333334,0.9666666666666667
Linf.1,hull,"null.cross(0.1,0.1,0.1)",0.06666666666666667,0.21666666666666667,0.35
Linf.1,hull,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.2833333333333333
Linf.1,hull,"null.cross(0.1,0.1,10)",0,0,0.05
Linf.1,hull,"null.cross(0.1,0.1)",0,0.016666666666666666,0.08333333333333333
Linf.1,hull,"null.cross(0.1,1,1)",0.15,0.23333333333333334,0.31666666666666665
Linf.1,hull,"null.cross(0.1,1,10)",0,0,0.05
Linf.1,hull,"null.cross(0.1,1)",0,0,0.05
Linf.1,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.18333333333333332
Linf.1,hull,"null.cross(0.1,10)",0,0,0
Linf.1,hull,"null.cross(1,1,1)",0.11666666666666667,0.18333333333333332,0.2833333333333333
Linf.1,hull,"null.cross(1,1,10)",0,0.08333333333333333,0.15
Linf.1,hull,"null.cross(1,1)",0,0.13333333333333333,0.15
Linf.1,hull,"null.cross(1,10,10)",0.05,0.1,0.16666666666666666
Linf.1,hull,"null.cross(1,10)",0,0.016666666666666666,0.1
Linf.1,hull,"null.cross(10,10,10)",0.1,0.16666666666666666,0.31666666666666665
Linf.1,hull,"null.cross(10,10)",0.05,0.11666666666666667,0.15
Linf.1,hull,"null.random.hull(10,5,25)",0.48333333333333334,0.8,0.85
Linf.1,hull,"null.random.hull(3,3,75)",0.1,0.23333333333333334,0.31666666666666665
Linf.1,hull,"null.random.hull(4,4,25)",0.35,0.45,0.5333333333333333
Linf.1,hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.13333333333333333
Linf.1,hull,"null.random.hull(6,4,25)",0.1,0.3,0.43333333333333335
Linf.1,hull,"null.random.hull(8,3,100)",0.13333333333333333,0.25,0.38333333333333336
Linf.1,hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
Linf.1,hull,"null.random.polytope(10,4,75)",0.1,0.23333333333333334,0.4666666666666667
Linf.1,hull,"null.random.polytope(2,2,10)",0.03333333333333333,0.05,0.1
Linf.1,hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.13333333333333333
Linf.1,hull,"null.random.polytope(4,3,25)",0.18333333333333332,0.25,0.31666666666666665
Linf.1,hull,"null.random.polytope(5,2,75)",0.06666666666666667,0.1,0.15
Linf.1,hull,"null.random.polytope(6,2,100)",0.05,0.08333333333333333,0.11666666666666667
Linf.1,hull,"null.random.polytope(8,3,50)",0.1,0.16666666666666666,0.23333333333333334
Linf.1,hull,"null.random.polytope(9,2,10)",0.05,0.08333333333333333,0.16666666666666666
Linf.1,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
Linf.1,hull,"null.simplex(unit,3)",0.06666666666666667,0.08333333333333333,0.1
Linf.1,hull,"null.simplex(unit,4)",0.05,0.05,0.18333333333333332
Linf.1,hull,power.concentric(1.25).mvn.0.01,1,1,1
Linf.1,hull,power.concentric(1.25).mvn.0.05,0.85,0.85,0.85
Linf.1,hull,power.concentric(1.25).mvn.0.1,0.4666666666666667,0.6333333333333333,0.7
Linf.1,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7333333333333333,0.7833333333333333
Linf.1,hull,power.concentric(10).mvn.0.05,0.7,0.8,0.8
Linf.1,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.6666666666666666
Linf.1,hull,power.concentric(2).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
Linf.1,hull,power.concentric(2).mvn.0.05,0.36666666666666664,0.36666666666666664,0.4
Linf.1,hull,power.concentric(2).mvn.0.1,0.06666666666666667,0.23333333333333334,0.38333333333333336
Linf.1,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.55
Linf.1,hull,power.concentric(5).mvn.0.05,0.6,0.6666666666666666,0.7
Linf.1,hull,power.concentric(5).mvn.0.1,0.55,0.6,0.6666666666666666
Linf.1,hull,power.fig8(0.25).mvn.0.01,0.9,0.95,1
Linf.1,hull,power.fig8(0.25).mvn.0.05,0.7,0.7,0.8
Linf.1,hull,power.fig8(0.25).mvn.0.1,0.31666666666666665,0.48333333333333334,0.6666666666666666
Linf.1,hull,power.fig8(0.5).mvn.0.01,0.8666666666666667,0.8666666666666667,0.8833333333333333
Linf.1,hull,power.fig8(0.5).mvn.0.05,0.6833333333333333,0.7166666666666667,0.7166666666666667
Linf.1,hull,power.fig8(0.5).mvn.0.1,0.3,0.36666666666666664,0.5666666666666667
Linf.1,hull,power.fig8(1.5).mvn.0.01,0.9,0.9333333333333333,0.95
Linf.1,hull,power.fig8(1.5).mvn.0.05,0.8,0.8333333333333334,0.8333333333333334
Linf.1,hull,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.6833333333333333,0.7
Linf.1,hull,power.fig8(1).mvn.0.01,0.8333333333333334,0.8833333333333333,0.9
Linf.1,hull,power.fig8(1).mvn.0.05,0.6166666666666667,0.7333333333333333,0.7666666666666667
Linf.1,hull,power.fig8(1).mvn.0.1,0.35,0.36666666666666664,0.4166666666666667
Linf.1,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9,0.9
Linf.1,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
Linf.1,hull,power.fig8(5).mvn.0.1,0.8333333333333334,0.8666666666666667,0.8833333333333333
Linf.1,hull,power.sphere(2).mvn.0.01,0.85,0.85,0.85
Linf.1,hull,power.sphere(2).mvn.0.05,0.7166666666666667,0.7833333333333333,0.8
Linf.1,hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.5333333333333333,0.5833333333333334
Linf.1,hull,power.sphere(3).mvn.0.01,0.5833333333333334,0.7666666666666667,0.95
Linf.1,hull,power.sphere(3).mvn.0.05,0.3333333333333333,0.4166666666666667,0.45
Linf.1,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.2,0.31666666666666665
Linf.1,hull,power.thomas(0.05),0,0.05,0.05
Linf.1,hull,power.thomas(0.1),0.1,0.18333333333333332,0.23333333333333334
Linf.1,hull,power.thomas(0.15),0.15,0.16666666666666666,0.23333333333333334
Linf.1,hull,power.thomas(0.2),0.15,0.25,0.25
Linf.1,hull,power.thomas(0.25),0.05,0.06666666666666667,0.1
Linf.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.05
Linf.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
Linf.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
Linf.1,unbiased.hull,"null.axis(0.1,0.1)",0,0.03333333333333333,0.1
Linf.1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
Linf.1,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
Linf.1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.08333333333333333
Linf.1,unbiased.hull,"null.axis(0.1,10,10)",0,0,0.08333333333333333
Linf.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
Linf.1,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.05
Linf.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
Linf.1,unbiased.hull,"null.axis(1,1)",0,0,0.08333333333333333
Linf.1,unbiased.hull,"null.axis(1,10,10)",0,0.06666666666666667,0.1
Linf.1,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.15
Linf.1,unbiased.hull,"null.axis(10,10,10)",0,0,0.016666666666666666
Linf.1,unbiased.hull,"null.axis(10,10)",0.06666666666666667,0.2,0.3
Linf.1,unbiased.hull,null.ball(2),0,0.016666666666666666,0.1
Linf.1,unbiased.hull,null.ball(3),0.05,0.1,0.1
Linf.1,unbiased.hull,null.ball(4),0,0,0
Linf.1,unbiased.hull,null.ball(5),0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.05
Linf.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.1
Linf.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,1)",0,0,0.05
Linf.1,unbiased.hull,"null.cross(0.1,10,10)",0,0,0.05
Linf.1,unbiased.hull,"null.cross(0.1,10)",0,0,0.016666666666666666
Linf.1,unbiased.hull,"null.cross(1,1,1)",0,0,0.03333333333333333
Linf.1,unbiased.hull,"null.cross(1,1,10)",0,0,0.016666666666666666
Linf.1,unbiased.hull,"null.cross(1,1)",0,0.016666666666666666,0.08333333333333333
Linf.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
Linf.1,unbiased.hull,"null.cross(1,10)",0.03333333333333333,0.08333333333333333,0.13333333333333333
Linf.1,unbiased.hull,"null.cross(10,10,10)",0,0,0.016666666666666666
Linf.1,unbiased.hull,"null.cross(10,10)",0,0.06666666666666667,0.08333333333333333
Linf.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
Linf.1,unbiased.hull,"null.random.hull(3,3,75)",0.06666666666666667,0.1,0.1
Linf.1,unbiased.hull,"null.random.hull(4,4,25)",0,0.016666666666666666,0.05
Linf.1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.05,0.1
Linf.1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
Linf.1,unbiased.hull,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
Linf.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
Linf.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
Linf.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.05
Linf.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
Linf.1,unbiased.hull,"null.random.polytope(4,3,25)",0.1,0.15,0.15
Linf.1,unbiased.hull,"null.random.polytope(5,2,75)",0.016666666666666666,0.05,0.16666666666666666
Linf.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
Linf.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0.03333333333333333,0.05
Linf.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.05
Linf.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.06666666666666667
Linf.1,unbiased.hull,"null.simplex(unit,3)",0,0,0
Linf.1,unbiased.hull,"null.simplex(unit,4)",0,0,0
Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.7,0.9,0.9166666666666666
Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.31666666666666665,0.4666666666666667,0.5333333333333333
Linf.1,unbiased.hull,power.concentric(10).mvn.0.01,0.55,0.6,0.65
Linf.1,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6166666666666667,0.65
Linf.1,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
Linf.1,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5333333333333333,0.7
Linf.1,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.31666666666666665,0.38333333333333336
Linf.1,unbiased.hull,power.concentric(2).mvn.0.1,0.08333333333333333,0.23333333333333334,0.3333333333333333
Linf.1,unbiased.hull,power.concentric(5).mvn.0.01,0.5166666666666667,0.55,0.55
Linf.1,unbiased.hull,power.concentric(5).mvn.0.05,0.5,0.5666666666666667,0.6333333333333333
Linf.1,unbiased.hull,power.concentric(5).mvn.0.1,0.45,0.5,0.5833333333333334
Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.8,0.8,0.85
Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.7,0.7166666666666667,0.75
Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.25,0.48333333333333334,0.55
Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.8333333333333334,0.8333333333333334
Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.5333333333333333,0.6833333333333333,0.7
Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.3333333333333333,0.36666666666666664
Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8333333333333334,0.85
Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.55,0.75,0.75
Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.55,0.65,0.7
Linf.1,unbiased.hull,power.fig8(1).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
Linf.1,unbiased.hull,power.fig8(1).mvn.0.05,0.43333333333333335,0.6666666666666666,0.8
Linf.1,unbiased.hull,power.fig8(1).mvn.0.1,0.26666666666666666,0.36666666666666664,0.36666666666666664
Linf.1,unbiased.hull,power.fig8(5).mvn.0.01,0.85,0.85,0.8833333333333333
Linf.1,unbiased.hull,power.fig8(5).mvn.0.05,0.9,0.9,0.9
Linf.1,unbiased.hull,power.fig8(5).mvn.0.1,0.85,0.8833333333333333,0.9666666666666667
Linf.1,unbiased.hull,power.sphere(2).mvn.0.01,0.9,0.9333333333333333,0.95
Linf.1,unbiased.hull,power.sphere(2).mvn.0.05,0.6833333333333333,0.8,0.8
Linf.1,unbiased.hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.36666666666666664,0.4666666666666667
Linf.1,unbiased.hull,power.sphere(3).mvn.0.01,0.1,0.16666666666666666,0.21666666666666667
Linf.1,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0.03333333333333333
Linf.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
Linf.1,unbiased.hull,power.thomas(0.05),0,0.05,0.08333333333333333
Linf.1,unbiased.hull,power.thomas(0.1),0.1,0.13333333333333333,0.15
Linf.1,unbiased.hull,power.thomas(0.15),0.05,0.11666666666666667,0.15
Linf.1,unbiased.hull,power.thomas(0.2),0.15,0.25,0.25
Linf.1,unbiased.hull,power.thomas(0.25),0.05,0.05,0.05
Linf.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
Linf.2,axis,"null.axis(0.1,0.1,1)",0,0,0
Linf.2,axis,"null.axis(0.1,0.1,10)",0,0,0
Linf.2,axis,"null.axis(0.1,0.1)",0,0,0
Linf.2,axis,"null.axis(0.1,1,1)",0,0,0
Linf.2,axis,"null.axis(0.1,1,10)",0,0,0
Linf.2,axis,"null.axis(0.1,1)",0,0,0
Linf.2,axis,"null.axis(0.1,10,10)",0,0,0
Linf.2,axis,"null.axis(0.1,10)",0,0,0
Linf.2,axis,"null.axis(1,1,1)",0,0,0
Linf.2,axis,"null.axis(1,1,10)",0,0,0
Linf.2,axis,"null.axis(1,1)",0,0,0
Linf.2,axis,"null.axis(1,10,10)",0,0,0
Linf.2,axis,"null.axis(1,10)",0,0,0
Linf.2,axis,"null.axis(10,10,10)",0,0,0
Linf.2,axis,"null.axis(10,10)",0,0,0
Linf.2,axis,null.ball(2),0,0,0
Linf.2,axis,null.ball(3),0,0,0
Linf.2,axis,null.ball(4),0,0,0
Linf.2,axis,null.ball(5),0,0,0
Linf.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
Linf.2,axis,"null.cross(0.1,0.1,1)",0,0,0
Linf.2,axis,"null.cross(0.1,0.1,10)",0,0,0
Linf.2,axis,"null.cross(0.1,0.1)",0,0,0
Linf.2,axis,"null.cross(0.1,1,1)",0,0,0
Linf.2,axis,"null.cross(0.1,1,10)",0,0,0
Linf.2,axis,"null.cross(0.1,1)",0,0,0
Linf.2,axis,"null.cross(0.1,10,10)",0,0,0
Linf.2,axis,"null.cross(0.1,10)",0,0,0
Linf.2,axis,"null.cross(1,1,1)",0,0,0
Linf.2,axis,"null.cross(1,1,10)",0,0,0
Linf.2,axis,"null.cross(1,1)",0,0,0
Linf.2,axis,"null.cross(1,10,10)",0,0,0
Linf.2,axis,"null.cross(1,10)",0,0,0
Linf.2,axis,"null.cross(10,10,10)",0,0,0
Linf.2,axis,"null.cross(10,10)",0,0,0
Linf.2,axis,"null.random.hull(10,5,25)",0,0,0
Linf.2,axis,"null.random.hull(3,3,75)",0,0,0
Linf.2,axis,"null.random.hull(4,4,25)",0,0,0
Linf.2,axis,"null.random.hull(5,2,25)",0,0,0
Linf.2,axis,"null.random.hull(6,4,25)",0,0,0
Linf.2,axis,"null.random.hull(8,3,100)",0,0,0
Linf.2,axis,"null.random.polytope(1,2,100)",0,0,0
Linf.2,axis,"null.random.polytope(10,4,75)",0,0,0
Linf.2,axis,"null.random.polytope(2,2,10)",0,0,0
Linf.2,axis,"null.random.polytope(3,3,75)",0,0,0
Linf.2,axis,"null.random.polytope(4,3,25)",0,0,0
Linf.2,axis,"null.random.polytope(5,2,75)",0,0,0
Linf.2,axis,"null.random.polytope(6,2,100)",0,0,0
Linf.2,axis,"null.random.polytope(8,3,50)",0,0,0
Linf.2,axis,"null.random.polytope(9,2,10)",0,0,0
Linf.2,axis,"null.simplex(unit,2)",0,0,0
Linf.2,axis,"null.simplex(unit,3)",0,0,0
Linf.2,axis,"null.simplex(unit,4)",0,0,0
Linf.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
Linf.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
Linf.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
Linf.2,axis,power.concentric(10).mvn.0.01,0,0,0
Linf.2,axis,power.concentric(10).mvn.0.05,0,0,0
Linf.2,axis,power.concentric(10).mvn.0.1,0,0,0
Linf.2,axis,power.concentric(2).mvn.0.01,0,0,0
Linf.2,axis,power.concentric(2).mvn.0.05,0,0,0
Linf.2,axis,power.concentric(2).mvn.0.1,0,0,0
Linf.2,axis,power.concentric(5).mvn.0.01,0,0,0
Linf.2,axis,power.concentric(5).mvn.0.05,0,0,0
Linf.2,axis,power.concentric(5).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(1).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(1).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(1).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(5).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(5).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(5).mvn.0.1,0,0,0
Linf.2,axis,power.sphere(2).mvn.0.01,0,0,0
Linf.2,axis,power.sphere(2).mvn.0.05,0,0,0
Linf.2,axis,power.sphere(2).mvn.0.1,0,0,0
Linf.2,axis,power.sphere(3).mvn.0.01,0,0,0
Linf.2,axis,power.sphere(3).mvn.0.05,0,0,0
Linf.2,axis,power.sphere(3).mvn.0.1,0,0,0
Linf.2,axis,power.thomas(0.05),0,0,0
Linf.2,axis,power.thomas(0.1),0,0,0
Linf.2,axis,power.thomas(0.15),0,0,0
Linf.2,axis,power.thomas(0.2),0,0,0
Linf.2,axis,power.thomas(0.25),0,0,0
Linf.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
Linf.2,hull,"null.axis(0.1,0.1,1)",0,0,0
Linf.2,hull,"null.axis(0.1,0.1,10)",0,0,0
Linf.2,hull,"null.axis(0.1,0.1)",0,0,0
Linf.2,hull,"null.axis(0.1,1,1)",0,0,0
Linf.2,hull,"null.axis(0.1,1,10)",0,0,0
Linf.2,hull,"null.axis(0.1,1)",0,0,0
Linf.2,hull,"null.axis(0.1,10,10)",0,0,0
Linf.2,hull,"null.axis(0.1,10)",0,0,0
Linf.2,hull,"null.axis(1,1,1)",0,0,0
Linf.2,hull,"null.axis(1,1,10)",0,0,0
Linf.2,hull,"null.axis(1,1)",0,0,0
Linf.2,hull,"null.axis(1,10,10)",0,0,0
Linf.2,hull,"null.axis(1,10)",0,0,0
Linf.2,hull,"null.axis(10,10,10)",0,0,0
Linf.2,hull,"null.axis(10,10)",0,0,0
Linf.2,hull,null.ball(2),0,0,0
Linf.2,hull,null.ball(3),0,0,0
Linf.2,hull,null.ball(4),0,0,0
Linf.2,hull,null.ball(5),0,0,0
Linf.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
Linf.2,hull,"null.cross(0.1,0.1,1)",0,0,0
Linf.2,hull,"null.cross(0.1,0.1,10)",0,0,0
Linf.2,hull,"null.cross(0.1,0.1)",0,0,0
Linf.2,hull,"null.cross(0.1,1,1)",0,0,0
Linf.2,hull,"null.cross(0.1,1,10)",0,0,0
Linf.2,hull,"null.cross(0.1,1)",0,0,0
Linf.2,hull,"null.cross(0.1,10,10)",0,0,0
Linf.2,hull,"null.cross(0.1,10)",0,0,0
Linf.2,hull,"null.cross(1,1,1)",0,0,0
Linf.2,hull,"null.cross(1,1,10)",0,0,0
Linf.2,hull,"null.cross(1,1)",0,0,0
Linf.2,hull,"null.cross(1,10,10)",0,0,0
Linf.2,hull,"null.cross(1,10)",0,0,0
Linf.2,hull,"null.cross(10,10,10)",0,0,0
Linf.2,hull,"null.cross(10,10)",0,0,0
Linf.2,hull,"null.random.hull(10,5,25)",0,0,0
Linf.2,hull,"null.random.hull(3,3,75)",0,0,0
Linf.2,hull,"null.random.hull(4,4,25)",0,0,0
Linf.2,hull,"null.random.hull(5,2,25)",0,0,0
Linf.2,hull,"null.random.hull(6,4,25)",0,0,0
Linf.2,hull,"null.random.hull(8,3,100)",0,0,0
Linf.2,hull,"null.random.polytope(1,2,100)",0,0,0
Linf.2,hull,"null.random.polytope(10,4,75)",0,0,0
Linf.2,hull,"null.random.polytope(2,2,10)",0,0,0
Linf.2,hull,"null.random.polytope(3,3,75)",0,0,0
Linf.2,hull,"null.random.polytope(4,3,25)",0,0,0
Linf.2,hull,"null.random.polytope(5,2,75)",0,0,0
Linf.2,hull,"null.random.polytope(6,2,100)",0,0,0
Linf.2,hull,"null.random.polytope(8,3,50)",0,0,0
Linf.2,hull,"null.random.polytope(9,2,10)",0,0,0
Linf.2,hull,"null.simplex(unit,2)",0,0,0
Linf.2,hull,"null.simplex(unit,3)",0,0,0
Linf.2,hull,"null.simplex(unit,4)",0,0,0
Linf.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
Linf.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
Linf.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
Linf.2,hull,power.concentric(10).mvn.0.01,0,0,0
Linf.2,hull,power.concentric(10).mvn.0.05,0,0,0
Linf.2,hull,power.concentric(10).mvn.0.1,0,0,0
Linf.2,hull,power.concentric(2).mvn.0.01,0,0,0
Linf.2,hull,power.concentric(2).mvn.0.05,0,0,0
Linf.2,hull,power.concentric(2).mvn.0.1,0,0,0
Linf.2,hull,power.concentric(5).mvn.0.01,0,0,0
Linf.2,hull,power.concentric(5).mvn.0.05,0,0,0
Linf.2,hull,power.concentric(5).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(1).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(1).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(1).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(5).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(5).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(5).mvn.0.1,0,0,0
Linf.2,hull,power.sphere(2).mvn.0.01,0,0,0
Linf.2,hull,power.sphere(2).mvn.0.05,0,0,0
Linf.2,hull,power.sphere(2).mvn.0.1,0,0,0
Linf.2,hull,power.sphere(3).mvn.0.01,0,0,0
Linf.2,hull,power.sphere(3).mvn.0.05,0,0,0
Linf.2,hull,power.sphere(3).mvn.0.1,0,0,0
Linf.2,hull,power.thomas(0.05),0,0,0
Linf.2,hull,power.thomas(0.1),0,0,0
Linf.2,hull,power.thomas(0.15),0,0,0
Linf.2,hull,power.thomas(0.2),0,0,0
Linf.2,hull,power.thomas(0.25),0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(10,10)",0,0,0
Linf.2,unbiased.hull,null.ball(2),0,0,0
Linf.2,unbiased.hull,null.ball(3),0,0,0
Linf.2,unbiased.hull,null.ball(4),0,0,0
Linf.2,unbiased.hull,null.ball(5),0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(10,10)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
Linf.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
Linf.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
Linf.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.thomas(0.05),0,0,0
Linf.2,unbiased.hull,power.thomas(0.1),0,0,0
Linf.2,unbiased.hull,power.thomas(0.15),0,0,0
Linf.2,unbiased.hull,power.thomas(0.2),0,0,0
Linf.2,unbiased.hull,power.thomas(0.25),0,0,0
pi.L1,axis,"null.axis(0.1,0.1,0.1)",0.06666666666666667,0.16666666666666666,0.21666666666666667
pi.L1,axis,"null.axis(0.1,0.1,1)",0,0.05,0.15
pi.L1,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.L1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.11666666666666667
pi.L1,axis,"null.axis(0.1,1,1)",0,0.03333333333333333,0.15
pi.L1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
pi.L1,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.1
pi.L1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.13333333333333333
pi.L1,axis,"null.axis(0.1,10)",0.016666666666666666,0.05,0.1
pi.L1,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.1
pi.L1,axis,"null.axis(1,1,10)",0,0,0
pi.L1,axis,"null.axis(1,1)",0,0,0.016666666666666666
pi.L1,axis,"null.axis(1,10,10)",0.05,0.05,0.05
pi.L1,axis,"null.axis(1,10)",0,0.016666666666666666,0.08333333333333333
pi.L1,axis,"null.axis(10,10,10)",0,0,0
pi.L1,axis,"null.axis(10,10)",0,0,0
pi.L1,axis,null.ball(2),0,0,0
pi.L1,axis,null.ball(3),0.05,0.05,0.05
pi.L1,axis,null.ball(4),0,0,0
pi.L1,axis,null.ball(5),0,0.016666666666666666,0.05
pi.L1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L1,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.L1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
pi.L1,axis,"null.cross(0.1,0.1)",0,0,0.05
pi.L1,axis,"null.cross(0.1,1,1)",0,0,0
pi.L1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
pi.L1,axis,"null.cross(0.1,1)",0,0.016666666666666666,0.05
pi.L1,axis,"null.cross(0.1,10,10)",0,0,0.05
pi.L1,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
pi.L1,axis,"null.cross(1,1,1)",0,0,0
pi.L1,axis,"null.cross(1,1,10)",0,0,0
pi.L1,axis,"null.cross(1,1)",0,0,0
pi.L1,axis,"null.cross(1,10,10)",0,0,0
pi.L1,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
pi.L1,axis,"null.cross(10,10,10)",0,0,0.03333333333333333
pi.L1,axis,"null.cross(10,10)",0,0,0.03333333333333333
pi.L1,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
pi.L1,axis,"null.random.hull(3,3,75)",0,0,0
pi.L1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
pi.L1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
pi.L1,axis,"null.random.hull(6,4,25)",0,0,0
pi.L1,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
pi.L1,axis,"null.random.polytope(1,2,100)",0,0,0.05
pi.L1,axis,"null.random.polytope(10,4,75)",0,0,0
pi.L1,axis,"null.random.polytope(2,2,10)",0,0,0
pi.L1,axis,"null.random.polytope(3,3,75)",0,0,0
pi.L1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.06666666666666667,0.11666666666666667
pi.L1,axis,"null.random.polytope(5,2,75)",0,0.05,0.1
pi.L1,axis,"null.random.polytope(6,2,100)",0,0,0.05
pi.L1,axis,"null.random.polytope(8,3,50)",0,0,0
pi.L1,axis,"null.random.polytope(9,2,10)",0,0.05,0.05
pi.L1,axis,"null.simplex(unit,2)",0,0,0
pi.L1,axis,"null.simplex(unit,3)",0,0,0
pi.L1,axis,"null.simplex(unit,4)",0,0,0
pi.L1,axis,power.concentric(1.25).mvn.0.01,0.6166666666666667,0.65,0.6666666666666666
pi.L1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.31666666666666665,0.38333333333333336
pi.L1,axis,power.concentric(1.25).mvn.0.1,0.05,0.1,0.15
pi.L1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6166666666666667
pi.L1,axis,power.concentric(10).mvn.0.05,0.25,0.36666666666666664,0.55
pi.L1,axis,power.concentric(10).mvn.0.1,0.3,0.38333333333333336,0.4
pi.L1,axis,power.concentric(2).mvn.0.01,0.2,0.2,0.3
pi.L1,axis,power.concentric(2).mvn.0.05,0,0.1,0.16666666666666666
pi.L1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
pi.L1,axis,power.concentric(5).mvn.0.01,0.25,0.25,0.3
pi.L1,axis,power.concentric(5).mvn.0.05,0.1,0.15,0.23333333333333334
pi.L1,axis,power.concentric(5).mvn.0.1,0.06666666666666667,0.13333333333333333,0.21666666666666667
pi.L1,axis,power.fig8(0.25).mvn.0.01,0.65,0.6666666666666666,0.7
pi.L1,axis,power.fig8(0.25).mvn.0.05,0.1,0.1,0.16666666666666666
pi.L1,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
pi.L1,axis,power.fig8(0.5).mvn.0.01,0.6,0.65,0.65
pi.L1,axis,power.fig8(0.5).mvn.0.05,0.1,0.16666666666666666,0.3
pi.L1,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.05
pi.L1,axis,power.fig8(1.5).mvn.0.01,0.7,0.75,0.7833333333333333
pi.L1,axis,power.fig8(1.5).mvn.0.05,0.4166666666666667,0.5,0.55
pi.L1,axis,power.fig8(1.5).mvn.0.1,0.18333333333333332,0.26666666666666666,0.35
pi.L1,axis,power.fig8(1).mvn.0.01,0.65,0.6833333333333333,0.7166666666666667
pi.L1,axis,power.fig8(1).mvn.0.05,0.31666666666666665,0.4,0.4166666666666667
pi.L1,axis,power.fig8(1).mvn.0.1,0,0.06666666666666667,0.16666666666666666
pi.L1,axis,power.fig8(5).mvn.0.01,1,1,1
pi.L1,axis,power.fig8(5).mvn.0.05,0.7,0.7,0.7
pi.L1,axis,power.fig8(5).mvn.0.1,0.75,0.75,0.75
pi.L1,axis,power.sphere(2).mvn.0.01,0.75,0.75,0.75
pi.L1,axis,power.sphere(2).mvn.0.05,0.1,0.16666666666666666,0.2
pi.L1,axis,power.sphere(2).mvn.0.1,0,0,0
pi.L1,axis,power.sphere(3).mvn.0.01,0.25,0.38333333333333336,0.5333333333333333
pi.L1,axis,power.sphere(3).mvn.0.05,0.1,0.15,0.15
pi.L1,axis,power.sphere(3).mvn.0.1,0,0,0.016666666666666666
pi.L1,axis,power.thomas(0.05),0,0,0
pi.L1,axis,power.thomas(0.1),0,0,0
pi.L1,axis,power.thomas(0.15),0,0.016666666666666666,0.016666666666666666
pi.L1,axis,power.thomas(0.2),0.05,0.08333333333333333,0.15
pi.L1,axis,power.thomas(0.25),0.1,0.1,0.11666666666666667
pi.L1,hull,"null.axis(0.1,0.1,0.1)",0.18333333333333332,0.38333333333333336,0.43333333333333335
pi.L1,hull,"null.axis(0.1,0.1,1)",0.1,0.16666666666666666,0.3
pi.L1,hull,"null.axis(0.1,0.1,10)",0,0.05,0.13333333333333333
pi.L1,hull,"null.axis(0.1,0.1)",0.05,0.1,0.18333333333333332
pi.L1,hull,"null.axis(0.1,1,1)",0.05,0.15,0.23333333333333334
pi.L1,hull,"null.axis(0.1,1,10)",0,0,0.03333333333333333
pi.L1,hull,"null.axis(0.1,1)",0.05,0.05,0.13333333333333333
pi.L1,hull,"null.axis(0.1,10,10)",0.16666666666666666,0.3,0.38333333333333336
pi.L1,hull,"null.axis(0.1,10)",0.05,0.06666666666666667,0.1
pi.L1,hull,"null.axis(1,1,1)",0.05,0.21666666666666667,0.31666666666666665
pi.L1,hull,"null.axis(1,1,10)",0,0.05,0.1
pi.L1,hull,"null.axis(1,1)",0,0.05,0.1
pi.L1,hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.13333333333333333
pi.L1,hull,"null.axis(1,10)",0,0.08333333333333333,0.2
pi.L1,hull,"null.axis(10,10,10)",0,0.16666666666666666,0.31666666666666665
pi.L1,hull,"null.axis(10,10)",0.05,0.08333333333333333,0.18333333333333332
pi.L1,hull,null.ball(2),0,0.11666666666666667,0.2
pi.L1,hull,null.ball(3),0.2,0.4,0.48333333333333334
pi.L1,hull,null.ball(4),0.45,0.6333333333333333,0.8333333333333334
pi.L1,hull,null.ball(5),0.75,0.9,0.9833333333333333
pi.L1,hull,"null.cross(0.1,0.1,0.1)",0.1,0.25,0.35
pi.L1,hull,"null.cross(0.1,0.1,1)",0.05,0.23333333333333334,0.38333333333333336
pi.L1,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.21666666666666667,0.23333333333333334
pi.L1,hull,"null.cross(0.1,0.1)",0,0.13333333333333333,0.16666666666666666
pi.L1,hull,"null.cross(0.1,1,1)",0.13333333333333333,0.2833333333333333,0.38333333333333336
pi.L1,hull,"null.cross(0.1,1,10)",0.06666666666666667,0.11666666666666667,0.25
pi.L1,hull,"null.cross(0.1,1)",0,0.1,0.16666666666666666
pi.L1,hull,"null.cross(0.1,10,10)",0.06666666666666667,0.26666666666666666,0.4
pi.L1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
pi.L1,hull,"null.cross(1,1,1)",0.016666666666666666,0.16666666666666666,0.2833333333333333
pi.L1,hull,"null.cross(1,1,10)",0,0.1,0.18333333333333332
pi.L1,hull,"null.cross(1,1)",0.05,0.06666666666666667,0.13333333333333333
pi.L1,hull,"null.cross(1,10,10)",0.05,0.25,0.35
pi.L1,hull,"null.cross(1,10)",0,0.016666666666666666,0.15
pi.L1,hull,"null.cross(10,10,10)",0.15,0.26666666666666666,0.3333333333333333
pi.L1,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.11666666666666667
pi.L1,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.9,0.9666666666666667
pi.L1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.16666666666666666,0.38333333333333336
pi.L1,hull,"null.random.hull(4,4,25)",0.6333333333333333,0.7666666666666667,0.8666666666666667
pi.L1,hull,"null.random.hull(5,2,25)",0.1,0.16666666666666666,0.18333333333333332
pi.L1,hull,"null.random.hull(6,4,25)",0.35,0.5166666666666667,0.6666666666666666
pi.L1,hull,"null.random.hull(8,3,100)",0.2,0.4,0.55
pi.L1,hull,"null.random.polytope(1,2,100)",0.03333333333333333,0.1,0.23333333333333334
pi.L1,hull,"null.random.polytope(10,4,75)",0.3,0.4166666666666667,0.55
pi.L1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.08333333333333333
pi.L1,hull,"null.random.polytope(3,3,75)",0.15,0.26666666666666666,0.31666666666666665
pi.L1,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4166666666666667
pi.L1,hull,"null.random.polytope(5,2,75)",0.11666666666666667,0.21666666666666667,0.3333333333333333
pi.L1,hull,"null.random.polytope(6,2,100)",0,0.13333333333333333,0.16666666666666666
pi.L1,hull,"null.random.polytope(8,3,50)",0.25,0.38333333333333336,0.5666666666666667
pi.L1,hull,"null.random.polytope(9,2,10)",0.06666666666666667,0.13333333333333333,0.21666666666666667
pi.L1,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
pi.L1,hull,"null.simplex(unit,3)",0.05,0.18333333333333332,0.3
pi.L1,hull,"null.simplex(unit,4)",0.26666666666666666,0.4,0.55
pi.L1,hull,power.concentric(1.25).mvn.0.01,0.6,0.7333333333333333,0.75
pi.L1,hull,power.concentric(1.25).mvn.0.05,0.31666666666666665,0.45,0.5666666666666667
pi.L1,hull,power.concentric(1.25).mvn.0.1,0,0.2,0.25
pi.L1,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7166666666666667,0.75
pi.L1,hull,power.concentric(10).mvn.0.05,0.35,0.4666666666666667,0.5333333333333333
pi.L1,hull,power.concentric(10).mvn.0.1,0.35,0.4,0.4166666666666667
pi.L1,hull,power.concentric(2).mvn.0.01,0.16666666666666666,0.4166666666666667,0.5833333333333334
pi.L1,hull,power.concentric(2).mvn.0.05,0.08333333333333333,0.23333333333333334,0.4
pi.L1,hull,power.concentric(2).mvn.0.1,0.05,0.05,0.1
pi.L1,hull,power.concentric(5).mvn.0.01,0.3,0.4,0.4
pi.L1,hull,power.concentric(5).mvn.0.05,0.15,0.3,0.38333333333333336
pi.L1,hull,power.concentric(5).mvn.0.1,0.25,0.25,0.3333333333333333
pi.L1,hull,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7166666666666667
pi.L1,hull,power.fig8(0.25).mvn.0.05,0.2,0.25,0.3
pi.L1,hull,power.fig8(0.25).mvn.0.1,0.1,0.13333333333333333,0.16666666666666666
pi.L1,hull,power.fig8(0.5).mvn.0.01,0.7,0.75,0.75
pi.L1,hull,power.fig8(0.5).mvn.0.05,0.25,0.35,0.4
pi.L1,hull,power.fig8(0.5).mvn.0.1,0,0.05,0.1
pi.L1,hull,power.fig8(1.5).mvn.0.01,0.8,0.9333333333333333,0.95
pi.L1,hull,power.fig8(1.5).mvn.0.05,0.5,0.65,0.65
pi.L1,hull,power.fig8(1.5).mvn.0.1,0.2,0.3,0.38333333333333336
pi.L1,hull,power.fig8(1).mvn.0.01,0.65,0.7,0.9
pi.L1,hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.5166666666666667,0.5833333333333334
pi.L1,hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.18333333333333332,0.23333333333333334
pi.L1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
pi.L1,hull,power.fig8(5).mvn.0.05,0.7166666666666667,0.8333333333333334,0.8666666666666667
pi.L1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
pi.L1,hull,power.sphere(2).mvn.0.01,0.75,0.75,0.75
pi.L1,hull,power.sphere(2).mvn.0.05,0.13333333333333333,0.26666666666666666,0.31666666666666665
pi.L1,hull,power.sphere(2).mvn.0.1,0,0,0.08333333333333333
pi.L1,hull,power.sphere(3).mvn.0.01,0.5333333333333333,0.6166666666666667,0.75
pi.L1,hull,power.sphere(3).mvn.0.05,0.45,0.4666666666666667,0.5833333333333334
pi.L1,hull,power.sphere(3).mvn.0.1,0.016666666666666666,0.13333333333333333,0.3
pi.L1,hull,power.thomas(0.05),0,0,0
pi.L1,hull,power.thomas(0.1),0,0,0
pi.L1,hull,power.thomas(0.15),0,0,0.03333333333333333
pi.L1,hull,power.thomas(0.2),0.16666666666666666,0.2,0.23333333333333334
pi.L1,hull,power.thomas(0.25),0.1,0.15,0.18333333333333332
pi.L1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.11666666666666667
pi.L1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L1,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.11666666666666667
pi.L1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0.05
pi.L1,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
pi.L1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
pi.L1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.06666666666666667,0.2
pi.L1,unbiased.hull,"null.axis(0.1,10)",0,0.016666666666666666,0.05
pi.L1,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.L1,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L1,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
pi.L1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.05,0.06666666666666667
pi.L1,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.L1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.1
pi.L1,unbiased.hull,null.ball(2),0,0,0.05
pi.L1,unbiased.hull,null.ball(3),0,0.05,0.05
pi.L1,unbiased.hull,null.ball(4),0,0,0
pi.L1,unbiased.hull,null.ball(5),0,0,0
pi.L1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.05
pi.L1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
pi.L1,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
pi.L1,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
pi.L1,unbiased.hull,"null.cross(0.1,1,1)",0,0.03333333333333333,0.11666666666666667
pi.L1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.1,0.11666666666666667
pi.L1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
pi.L1,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.06666666666666667,0.13333333333333333
pi.L1,unbiased.hull,"null.cross(0.1,10)",0,0.13333333333333333,0.2
pi.L1,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L1,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.L1,unbiased.hull,"null.cross(1,1)",0,0.05,0.08333333333333333
pi.L1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
pi.L1,unbiased.hull,"null.cross(1,10)",0,0,0.08333333333333333
pi.L1,unbiased.hull,"null.cross(10,10,10)",0,0,0.06666666666666667
pi.L1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
pi.L1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.L1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.L1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.1,0.13333333333333333
pi.L1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.L1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.1
pi.L1,unbiased.hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.08333333333333333,0.15
pi.L1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.L1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.05,0.1
pi.L1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.05,0.05
pi.L1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.06666666666666667,0.15
pi.L1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.13333333333333333
pi.L1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
pi.L1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0.05
pi.L1,unbiased.hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.016666666666666666,0.08333333333333333
pi.L1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.05
pi.L1,unbiased.hull,"null.simplex(unit,3)",0,0.03333333333333333,0.05
pi.L1,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.L1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.5666666666666667,0.6833333333333333,0.7166666666666667
pi.L1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.31666666666666665,0.4
pi.L1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.11666666666666667,0.18333333333333332
pi.L1,unbiased.hull,power.concentric(10).mvn.0.01,0.4166666666666667,0.5,0.5666666666666667
pi.L1,unbiased.hull,power.concentric(10).mvn.0.05,0.21666666666666667,0.3,0.4
pi.L1,unbiased.hull,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.4
pi.L1,unbiased.hull,power.concentric(2).mvn.0.01,0.2,0.25,0.3333333333333333
pi.L1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.13333333333333333,0.3333333333333333
pi.L1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
pi.L1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.3,0.38333333333333336
pi.L1,unbiased.hull,power.concentric(5).mvn.0.05,0.1,0.2,0.25
pi.L1,unbiased.hull,power.concentric(5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.26666666666666666
pi.L1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.5166666666666667,0.6333333333333333,0.65
pi.L1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.15,0.16666666666666666,0.25
pi.L1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
pi.L1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.7,0.7333333333333333,0.75
pi.L1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.1,0.25
pi.L1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.06666666666666667
pi.L1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8,0.9166666666666666
pi.L1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.5,0.5666666666666667,0.6666666666666666
pi.L1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.1,0.23333333333333334,0.2833333333333333
pi.L1,unbiased.hull,power.fig8(1).mvn.0.01,0.6,0.6666666666666666,0.7166666666666667
pi.L1,unbiased.hull,power.fig8(1).mvn.0.05,0.36666666666666664,0.45,0.5166666666666667
pi.L1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.03333333333333333,0.1
pi.L1,unbiased.hull,power.fig8(5).mvn.0.01,0.9,0.9833333333333333,0.9833333333333333
pi.L1,unbiased.hull,power.fig8(5).mvn.0.05,0.7,0.7333333333333333,0.8166666666666667
pi.L1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.75,0.75
pi.L1,unbiased.hull,power.sphere(2).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
pi.L1,unbiased.hull,power.sphere(2).mvn.0.05,0.1,0.18333333333333332,0.2833333333333333
pi.L1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.03333333333333333
pi.L1,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.21666666666666667,0.25
pi.L1,unbiased.hull,power.sphere(3).mvn.0.05,0.03333333333333333,0.1,0.18333333333333332
pi.L1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.05,0.06666666666666667
pi.L1,unbiased.hull,power.thomas(0.05),0,0,0
pi.L1,unbiased.hull,power.thomas(0.1),0,0,0
pi.L1,unbiased.hull,power.thomas(0.15),0,0,0
pi.L1,unbiased.hull,power.thomas(0.2),0.05,0.1,0.15
pi.L1,unbiased.hull,power.thomas(0.25),0.05,0.06666666666666667,0.11666666666666667
pi.L1.1,axis,"null.axis(0.1,0.1,0.1)",0.06666666666666667,0.18333333333333332,0.3
pi.L1.1,axis,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.1
pi.L1.1,axis,"null.axis(0.1,0.1,10)",0,0,0.05
pi.L1.1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.08333333333333333
pi.L1.1,axis,"null.axis(0.1,1,1)",0,0.03333333333333333,0.08333333333333333
pi.L1.1,axis,"null.axis(0.1,1,10)",0,0,0
pi.L1.1,axis,"null.axis(0.1,1)",0,0.03333333333333333,0.13333333333333333
pi.L1.1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.15
pi.L1.1,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.1
pi.L1.1,axis,"null.axis(1,1,1)",0.016666666666666666,0.05,0.1
pi.L1.1,axis,"null.axis(1,1,10)",0,0,0
pi.L1.1,axis,"null.axis(1,1)",0,0,0.016666666666666666
pi.L1.1,axis,"null.axis(1,10,10)",0.016666666666666666,0.016666666666666666,0.06666666666666667
pi.L1.1,axis,"null.axis(1,10)",0,0,0.05
pi.L1.1,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.06666666666666667
pi.L1.1,axis,"null.axis(10,10)",0,0,0.05
pi.L1.1,axis,null.ball(2),0,0,0.03333333333333333
pi.L1.1,axis,null.ball(3),0.05,0.05,0.11666666666666667
pi.L1.1,axis,null.ball(4),0,0,0.15
pi.L1.1,axis,null.ball(5),0.1,0.13333333333333333,0.18333333333333332
pi.L1.1,axis,"null.cross(0.1,0.1,0.1)",0,0.08333333333333333,0.13333333333333333
pi.L1.1,axis,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.16666666666666666
pi.L1.1,axis,"null.cross(0.1,0.1,10)",0.06666666666666667,0.21666666666666667,0.25
pi.L1.1,axis,"null.cross(0.1,0.1)",0,0,0.03333333333333333
pi.L1.1,axis,"null.cross(0.1,1,1)",0.1,0.15,0.15
pi.L1.1,axis,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.1
pi.L1.1,axis,"null.cross(0.1,1)",0.016666666666666666,0.05,0.06666666666666667
pi.L1.1,axis,"null.cross(0.1,10,10)",0,0.05,0.1
pi.L1.1,axis,"null.cross(0.1,10)",0.1,0.13333333333333333,0.16666666666666666
pi.L1.1,axis,"null.cross(1,1,1)",0,0,0
pi.L1.1,axis,"null.cross(1,1,10)",0.016666666666666666,0.05,0.05
pi.L1.1,axis,"null.cross(1,1)",0,0,0.03333333333333333
pi.L1.1,axis,"null.cross(1,10,10)",0.016666666666666666,0.08333333333333333,0.15
pi.L1.1,axis,"null.cross(1,10)",0.08333333333333333,0.1,0.13333333333333333
pi.L1.1,axis,"null.cross(10,10,10)",0,0.08333333333333333,0.1
pi.L1.1,axis,"null.cross(10,10)",0,0,0.05
pi.L1.1,axis,"null.random.hull(10,5,25)",0,0.06666666666666667,0.13333333333333333
pi.L1.1,axis,"null.random.hull(3,3,75)",0,0,0
pi.L1.1,axis,"null.random.hull(4,4,25)",0.06666666666666667,0.1,0.11666666666666667
pi.L1.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.11666666666666667
pi.L1.1,axis,"null.random.hull(6,4,25)",0.05,0.05,0.05
pi.L1.1,axis,"null.random.hull(8,3,100)",0.1,0.11666666666666667,0.15
pi.L1.1,axis,"null.random.polytope(1,2,100)",0.05,0.05,0.05
pi.L1.1,axis,"null.random.polytope(10,4,75)",0,0.016666666666666666,0.11666666666666667
pi.L1.1,axis,"null.random.polytope(2,2,10)",0.016666666666666666,0.05,0.15
pi.L1.1,axis,"null.random.polytope(3,3,75)",0,0.1,0.15
pi.L1.1,axis,"null.random.polytope(4,3,25)",0.16666666666666666,0.2,0.2
pi.L1.1,axis,"null.random.polytope(5,2,75)",0,0.13333333333333333,0.21666666666666667
pi.L1.1,axis,"null.random.polytope(6,2,100)",0,0,0.05
pi.L1.1,axis,"null.random.polytope(8,3,50)",0,0.1,0.25
pi.L1.1,axis,"null.random.polytope(9,2,10)",0,0.06666666666666667,0.06666666666666667
pi.L1.1,axis,"null.simplex(unit,2)",0,0,0.05
pi.L1.1,axis,"null.simplex(unit,3)",0.05,0.05,0.05
pi.L1.1,axis,"null.simplex(unit,4)",0,0.016666666666666666,0.06666666666666667
pi.L1.1,axis,power.concentric(1.25).mvn.0.01,0.7,0.8666666666666667,0.9
pi.L1.1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.35,0.4
pi.L1.1,axis,power.concentric(1.25).mvn.0.1,0.05,0.15,0.23333333333333334
pi.L1.1,axis,power.concentric(10).mvn.0.01,0.5,0.5666666666666667,0.6
pi.L1.1,axis,power.concentric(10).mvn.0.05,0.15,0.2,0.36666666666666664
pi.L1.1,axis,power.concentric(10).mvn.0.1,0.16666666666666666,0.3,0.35
pi.L1.1,axis,power.concentric(2).mvn.0.01,0.05,0.08333333333333333,0.16666666666666666
pi.L1.1,axis,power.concentric(2).mvn.0.05,0,0.16666666666666666,0.25
pi.L1.1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.1
pi.L1.1,axis,power.concentric(5).mvn.0.01,0.3,0.3,0.3
pi.L1.1,axis,power.concentric(5).mvn.0.05,0.05,0.08333333333333333,0.11666666666666667
pi.L1.1,axis,power.concentric(5).mvn.0.1,0,0.08333333333333333,0.1
pi.L1.1,axis,power.fig8(0.25).mvn.0.01,0.5,0.5166666666666667,0.5833333333333334
pi.L1.1,axis,power.fig8(0.25).mvn.0.05,0.1,0.23333333333333334,0.3
pi.L1.1,axis,power.fig8(0.25).mvn.0.1,0.06666666666666667,0.11666666666666667,0.15
pi.L1.1,axis,power.fig8(0.5).mvn.0.01,0.7,0.8166666666666667,0.9
pi.L1.1,axis,power.fig8(0.5).mvn.0.05,0.16666666666666666,0.2833333333333333,0.3333333333333333
pi.L1.1,axis,power.fig8(0.5).mvn.0.1,0,0.08333333333333333,0.15
pi.L1.1,axis,power.fig8(1.5).mvn.0.01,0.8,0.8833333333333333,0.9
pi.L1.1,axis,power.fig8(1.5).mvn.0.05,0.36666666666666664,0.5,0.6
pi.L1.1,axis,power.fig8(1.5).mvn.0.1,0.11666666666666667,0.2,0.2
pi.L1.1,axis,power.fig8(1).mvn.0.01,0.75,0.7833333333333333,0.8
pi.L1.1,axis,power.fig8(1).mvn.0.05,0.15,0.3,0.4166666666666667
pi.L1.1,axis,power.fig8(1).mvn.0.1,0,0.05,0.16666666666666666
pi.L1.1,axis,power.fig8(5).mvn.0.01,0.8833333333333333,1,1
pi.L1.1,axis,power.fig8(5).mvn.0.05,0.9,0.95,0.95
pi.L1.1,axis,power.fig8(5).mvn.0.1,0.7166666666666667,0.75,0.8333333333333334
pi.L1.1,axis,power.sphere(2).mvn.0.01,0.7,0.8333333333333334,0.85
pi.L1.1,axis,power.sphere(2).mvn.0.05,0.1,0.25,0.3333333333333333
pi.L1.1,axis,power.sphere(2).mvn.0.1,0,0,0.016666666666666666
pi.L1.1,axis,power.sphere(3).mvn.0.01,0.4,0.45,0.5833333333333334
pi.L1.1,axis,power.sphere(3).mvn.0.05,0.15,0.26666666666666666,0.36666666666666664
pi.L1.1,axis,power.sphere(3).mvn.0.1,0,0,0.05
pi.L1.1,axis,power.thomas(0.05),0,0,0
pi.L1.1,axis,power.thomas(0.1),0,0,0.03333333333333333
pi.L1.1,axis,power.thomas(0.15),0,0,0.03333333333333333
pi.L1.1,axis,power.thomas(0.2),0.016666666666666666,0.05,0.06666666666666667
pi.L1.1,axis,power.thomas(0.25),0,0,0.016666666666666666
pi.L1.1,hull,"null.axis(0.1,0.1,0.1)",0.016666666666666666,0.15,0.2833333333333333
pi.L1.1,hull,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.L1.1,hull,"null.axis(0.1,0.1,10)",0,0.03333333333333333,0.05
pi.L1.1,hull,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
pi.L1.1,hull,"null.axis(0.1,1,1)",0.05,0.06666666666666667,0.11666666666666667
pi.L1.1,hull,"null.axis(0.1,1,10)",0,0,0
pi.L1.1,hull,"null.axis(0.1,1)",0.05,0.05,0.05
pi.L1.1,hull,"null.axis(0.1,10,10)",0.05,0.08333333333333333,0.16666666666666666
pi.L1.1,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
pi.L1.1,hull,"null.axis(1,1,1)",0.05,0.05,0.05
pi.L1.1,hull,"null.axis(1,1,10)",0,0,0
pi.L1.1,hull,"null.axis(1,1)",0,0,0.05
pi.L1.1,hull,"null.axis(1,10,10)",0,0.05,0.06666666666666667
pi.L1.1,hull,"null.axis(1,10)",0,0.06666666666666667,0.15
pi.L1.1,hull,"null.axis(10,10,10)",0,0.03333333333333333,0.05
pi.L1.1,hull,"null.axis(10,10)",0,0.03333333333333333,0.15
pi.L1.1,hull,null.ball(2),0,0.05,0.08333333333333333
pi.L1.1,hull,null.ball(3),0,0.1,0.11666666666666667
pi.L1.1,hull,null.ball(4),0,0,0.016666666666666666
pi.L1.1,hull,null.ball(5),0.05,0.13333333333333333,0.16666666666666666
pi.L1.1,hull,"null.cross(0.1,0.1,0.1)",0,0.05,0.08333333333333333
pi.L1.1,hull,"null.cross(0.1,0.1,1)",0.05,0.1,0.18333333333333332
pi.L1.1,hull,"null.cross(0.1,0.1,10)",0.05,0.06666666666666667,0.16666666666666666
pi.L1.1,hull,"null.cross(0.1,0.1)",0,0,0.016666666666666666
pi.L1.1,hull,"null.cross(0.1,1,1)",0.016666666666666666,0.05,0.18333333333333332
pi.L1.1,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.1
pi.L1.1,hull,"null.cross(0.1,1)",0,0.05,0.1
pi.L1.1,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.05,0.1
pi.L1.1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
pi.L1.1,hull,"null.cross(1,1,1)",0,0,0
pi.L1.1,hull,"null.cross(1,1,10)",0,0,0.05
pi.L1.1,hull,"null.cross(1,1)",0,0.016666666666666666,0.08333333333333333
pi.L1.1,hull,"null.cross(1,10,10)",0,0.05,0.13333333333333333
pi.L1.1,hull,"null.cross(1,10)",0,0,0.11666666666666667
pi.L1.1,hull,"null.cross(10,10,10)",0,0.016666666666666666,0.05
pi.L1.1,hull,"null.cross(10,10)",0.05,0.06666666666666667,0.11666666666666667
pi.L1.1,hull,"null.random.hull(10,5,25)",0.05,0.1,0.1
pi.L1.1,hull,"null.random.hull(3,3,75)",0,0,0
pi.L1.1,hull,"null.random.hull(4,4,25)",0.05,0.06666666666666667,0.11666666666666667
pi.L1.1,hull,"null.random.hull(5,2,25)",0.016666666666666666,0.05,0.11666666666666667
pi.L1.1,hull,"null.random.hull(6,4,25)",0.05,0.05,0.05
pi.L1.1,hull,"null.random.hull(8,3,100)",0.1,0.13333333333333333,0.18333333333333332
pi.L1.1,hull,"null.random.polytope(1,2,100)",0,0.05,0.1
pi.L1.1,hull,"null.random.polytope(10,4,75)",0.03333333333333333,0.13333333333333333,0.15
pi.L1.1,hull,"null.random.polytope(2,2,10)",0,0.05,0.13333333333333333
pi.L1.1,hull,"null.random.polytope(3,3,75)",0,0.06666666666666667,0.11666666666666667
pi.L1.1,hull,"null.random.polytope(4,3,25)",0.1,0.16666666666666666,0.23333333333333334
pi.L1.1,hull,"null.random.polytope(5,2,75)",0.1,0.15,0.23333333333333334
pi.L1.1,hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
pi.L1.1,hull,"null.random.polytope(8,3,50)",0.05,0.1,0.25
pi.L1.1,hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.1
pi.L1.1,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.05
pi.L1.1,hull,"null.simplex(unit,3)",0.05,0.05,0.1
pi.L1.1,hull,"null.simplex(unit,4)",0,0.03333333333333333,0.16666666666666666
pi.L1.1,hull,power.concentric(1.25).mvn.0.01,0.6166666666666667,0.8833333333333333,0.95
pi.L1.1,hull,power.concentric(1.25).mvn.0.05,0.26666666666666666,0.38333333333333336,0.4666666666666667
pi.L1.1,hull,power.concentric(1.25).mvn.0.1,0,0.16666666666666666,0.2
pi.L1.1,hull,power.concentric(10).mvn.0.01,0.55,0.6,0.65
pi.L1.1,hull,power.concentric(10).mvn.0.05,0.1,0.26666666666666666,0.4
pi.L1.1,hull,power.concentric(10).mvn.0.1,0.2,0.31666666666666665,0.35
pi.L1.1,hull,power.concentric(2).mvn.0.01,0.06666666666666667,0.1,0.11666666666666667
pi.L1.1,hull,power.concentric(2).mvn.0.05,0,0.016666666666666666,0.1
pi.L1.1,hull,power.concentric(2).mvn.0.1,0.05,0.05,0.05
pi.L1.1,hull,power.concentric(5).mvn.0.01,0.25,0.26666666666666666,0.3
pi.L1.1,hull,power.concentric(5).mvn.0.05,0,0.05,0.1
pi.L1.1,hull,power.concentric(5).mvn.0.1,0.05,0.1,0.1
pi.L1.1,hull,power.fig8(0.25).mvn.0.01,0.36666666666666664,0.5,0.5833333333333334
pi.L1.1,hull,power.fig8(0.25).mvn.0.05,0.05,0.15,0.23333333333333334
pi.L1.1,hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.1
pi.L1.1,hull,power.fig8(0.5).mvn.0.01,0.6666666666666666,0.7833333333333333,0.8166666666666667
pi.L1.1,hull,power.fig8(0.5).mvn.0.05,0.11666666666666667,0.18333333333333332,0.3333333333333333
pi.L1.1,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.08333333333333333,0.1
pi.L1.1,hull,power.fig8(1.5).mvn.0.01,0.8,0.8666666666666667,0.9
pi.L1.1,hull,power.fig8(1.5).mvn.0.05,0.25,0.5333333333333333,0.5833333333333334
pi.L1.1,hull,power.fig8(1.5).mvn.0.1,0.1,0.2,0.21666666666666667
pi.L1.1,hull,power.fig8(1).mvn.0.01,0.75,0.8,0.8
pi.L1.1,hull,power.fig8(1).mvn.0.05,0.2,0.3,0.4666666666666667
pi.L1.1,hull,power.fig8(1).mvn.0.1,0,0.08333333333333333,0.16666666666666666
pi.L1.1,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9333333333333333,1
pi.L1.1,hull,power.fig8(5).mvn.0.05,0.8833333333333333,0.95,0.95
pi.L1.1,hull,power.fig8(5).mvn.0.1,0.75,0.7666666666666667,0.8333333333333334
pi.L1.1,hull,power.sphere(2).mvn.0.01,0.8,0.8,0.8
pi.L1.1,hull,power.sphere(2).mvn.0.05,0.2,0.23333333333333334,0.31666666666666665
pi.L1.1,hull,power.sphere(2).mvn.0.1,0,0,0.016666666666666666
pi.L1.1,hull,power.sphere(3).mvn.0.01,0.2,0.48333333333333334,0.5833333333333334
pi.L1.1,hull,power.sphere(3).mvn.0.05,0.11666666666666667,0.18333333333333332,0.36666666666666664
pi.L1.1,hull,power.sphere(3).mvn.0.1,0,0.05,0.08333333333333333
pi.L1.1,hull,power.thomas(0.05),0,0,0.05
pi.L1.1,hull,power.thomas(0.1),0,0,0.06666666666666667
pi.L1.1,hull,power.thomas(0.15),0,0.016666666666666666,0.05
pi.L1.1,hull,power.thomas(0.2),0,0.05,0.06666666666666667
pi.L1.1,hull,power.thomas(0.25),0,0,0
pi.L1.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0.05,0.15,0.25
pi.L1.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.L1.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L1.1,unbiased.hull,"null.axis(0.1,0.1)",0,0.05,0.1
pi.L1.1,unbiased.hull,"null.axis(0.1,1,1)",0.05,0.11666666666666667,0.23333333333333334
pi.L1.1,unbiased.hull,"null.axis(0.1,1,10)",0.2,0.3,0.36666666666666664
pi.L1.1,unbiased.hull,"null.axis(0.1,1)",0,0.05,0.1
pi.L1.1,unbiased.hull,"null.axis(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.45
pi.L1.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L1.1,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.06666666666666667
pi.L1.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L1.1,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L1.1,unbiased.hull,"null.axis(1,10,10)",0.1,0.16666666666666666,0.2
pi.L1.1,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.1
pi.L1.1,unbiased.hull,"null.axis(10,10,10)",0,0.06666666666666667,0.11666666666666667
pi.L1.1,unbiased.hull,"null.axis(10,10)",0.016666666666666666,0.06666666666666667,0.15
pi.L1.1,unbiased.hull,null.ball(2),0,0.06666666666666667,0.1
pi.L1.1,unbiased.hull,null.ball(3),0.05,0.1,0.16666666666666666
pi.L1.1,unbiased.hull,null.ball(4),0,0,0.05
pi.L1.1,unbiased.hull,null.ball(5),0.016666666666666666,0.1,0.13333333333333333
pi.L1.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.1
pi.L1.1,unbiased.hull,"null.cross(0.1,0.1,1)",0.05,0.05,0.11666666666666667
pi.L1.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0.06666666666666667,0.15
pi.L1.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.L1.1,unbiased.hull,"null.cross(0.1,1,1)",0,0.1,0.15
pi.L1.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.08333333333333333
pi.L1.1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.06666666666666667,0.1
pi.L1.1,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.06666666666666667,0.13333333333333333
pi.L1.1,unbiased.hull,"null.cross(0.1,10)",0.05,0.15,0.16666666666666666
pi.L1.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L1.1,unbiased.hull,"null.cross(1,1,10)",0,0.03333333333333333,0.05
pi.L1.1,unbiased.hull,"null.cross(1,1)",0,0.03333333333333333,0.13333333333333333
pi.L1.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.1
pi.L1.1,unbiased.hull,"null.cross(1,10)",0,0.08333333333333333,0.15
pi.L1.1,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.11666666666666667
pi.L1.1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.08333333333333333
pi.L1.1,unbiased.hull,"null.random.hull(10,5,25)",0,0.06666666666666667,0.1
pi.L1.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L1.1,unbiased.hull,"null.random.hull(4,4,25)",0.016666666666666666,0.05,0.08333333333333333
pi.L1.1,unbiased.hull,"null.random.hull(5,2,25)",0,0.06666666666666667,0.13333333333333333
pi.L1.1,unbiased.hull,"null.random.hull(6,4,25)",0.05,0.05,0.06666666666666667
pi.L1.1,unbiased.hull,"null.random.hull(8,3,100)",0.1,0.15,0.16666666666666666
pi.L1.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.05,0.13333333333333333
pi.L1.1,unbiased.hull,"null.random.polytope(10,4,75)",0.03333333333333333,0.1,0.11666666666666667
pi.L1.1,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.05,0.13333333333333333
pi.L1.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.13333333333333333,0.15
pi.L1.1,unbiased.hull,"null.random.polytope(4,3,25)",0.11666666666666667,0.2,0.3
pi.L1.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.06666666666666667,0.13333333333333333
pi.L1.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.08333333333333333
pi.L1.1,unbiased.hull,"null.random.polytope(8,3,50)",0.06666666666666667,0.16666666666666666,0.21666666666666667
pi.L1.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.08333333333333333
pi.L1.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.06666666666666667
pi.L1.1,unbiased.hull,"null.simplex(unit,3)",0.016666666666666666,0.05,0.1
pi.L1.1,unbiased.hull,"null.simplex(unit,4)",0,0.06666666666666667,0.21666666666666667
pi.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.6333333333333333,0.8833333333333333,0.9666666666666667
pi.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.3333333333333333,0.38333333333333336
pi.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.1,0.13333333333333333
pi.L1.1,unbiased.hull,power.concentric(10).mvn.0.01,0.4666666666666667,0.6,0.6
pi.L1.1,unbiased.hull,power.concentric(10).mvn.0.05,0.11666666666666667,0.23333333333333334,0.3
pi.L1.1,unbiased.hull,power.concentric(10).mvn.0.1,0.25,0.26666666666666666,0.31666666666666665
pi.L1.1,unbiased.hull,power.concentric(2).mvn.0.01,0.05,0.1,0.15
pi.L1.1,unbiased.hull,power.concentric(2).mvn.0.05,0,0.15,0.26666666666666666
pi.L1.1,unbiased.hull,power.concentric(2).mvn.0.1,0,0.03333333333333333,0.06666666666666667
pi.L1.1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.25,0.26666666666666666
pi.L1.1,unbiased.hull,power.concentric(5).mvn.0.05,0.05,0.05,0.11666666666666667
pi.L1.1,unbiased.hull,power.concentric(5).mvn.0.1,0.016666666666666666,0.1,0.1
pi.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.4,0.55,0.6
pi.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.1,0.13333333333333333,0.2833333333333333
pi.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.06666666666666667,0.15
pi.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.6833333333333333,0.7833333333333333,0.8666666666666667
pi.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.06666666666666667,0.2
pi.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.08333333333333333,0.13333333333333333
pi.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.85,0.8833333333333333
pi.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.4166666666666667,0.5333333333333333,0.65
pi.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.08333333333333333,0.2,0.21666666666666667
pi.L1.1,unbiased.hull,power.fig8(1).mvn.0.01,0.7,0.8166666666666667,0.8666666666666667
pi.L1.1,unbiased.hull,power.fig8(1).mvn.0.05,0.16666666666666666,0.35,0.4666666666666667
pi.L1.1,unbiased.hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.06666666666666667,0.15
pi.L1.1,unbiased.hull,power.fig8(5).mvn.0.01,0.9166666666666666,0.9666666666666667,1
pi.L1.1,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.L1.1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.8166666666666667,0.8833333333333333
pi.L1.1,unbiased.hull,power.sphere(2).mvn.0.01,0.7,0.7666666666666667,0.8
pi.L1.1,unbiased.hull,power.sphere(2).mvn.0.05,0.21666666666666667,0.25,0.26666666666666666
pi.L1.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.05
pi.L1.1,unbiased.hull,power.sphere(3).mvn.0.01,0.48333333333333334,0.5333333333333333,0.6
pi.L1.1,unbiased.hull,power.sphere(3).mvn.0.05,0.15,0.2833333333333333,0.38333333333333336
pi.L1.1,unbiased.hull,power.sphere(3).mvn.0.1,0.05,0.05,0.1
pi.L1.1,unbiased.hull,power.thomas(0.05),0,0,0
pi.L1.1,unbiased.hull,power.thomas(0.1),0,0,0
pi.L1.1,unbiased.hull,power.thomas(0.15),0,0.016666666666666666,0.05
pi.L1.1,unbiased.hull,power.thomas(0.2),0.05,0.05,0.08333333333333333
pi.L1.1,unbiased.hull,power.thomas(0.25),0,0,0
pi.L1.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,0.1,1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.L1.2,axis,"null.axis(0.1,0.1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,1,1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,1,10)",0,0,0
pi.L1.2,axis,"null.axis(0.1,1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,10,10)",0,0,0
pi.L1.2,axis,"null.axis(0.1,10)",0,0,0
pi.L1.2,axis,"null.axis(1,1,1)",0,0,0
pi.L1.2,axis,"null.axis(1,1,10)",0,0,0
pi.L1.2,axis,"null.axis(1,1)",0,0,0
pi.L1.2,axis,"null.axis(1,10,10)",0,0,0
pi.L1.2,axis,"null.axis(1,10)",0,0,0
pi.L1.2,axis,"null.axis(10,10,10)",0,0,0
pi.L1.2,axis,"null.axis(10,10)",0,0,0
pi.L1.2,axis,null.ball(2),0,0,0
pi.L1.2,axis,null.ball(3),0,0,0
pi.L1.2,axis,null.ball(4),0,0,0
pi.L1.2,axis,null.ball(5),0,0,0
pi.L1.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.L1.2,axis,"null.cross(0.1,0.1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,1,1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,1,10)",0,0,0
pi.L1.2,axis,"null.cross(0.1,1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,10,10)",0,0,0
pi.L1.2,axis,"null.cross(0.1,10)",0,0,0
pi.L1.2,axis,"null.cross(1,1,1)",0,0,0
pi.L1.2,axis,"null.cross(1,1,10)",0,0,0
pi.L1.2,axis,"null.cross(1,1)",0,0,0
pi.L1.2,axis,"null.cross(1,10,10)",0,0,0
pi.L1.2,axis,"null.cross(1,10)",0,0,0
pi.L1.2,axis,"null.cross(10,10,10)",0,0,0
pi.L1.2,axis,"null.cross(10,10)",0,0,0
pi.L1.2,axis,"null.random.hull(10,5,25)",0,0,0
pi.L1.2,axis,"null.random.hull(3,3,75)",0,0,0
pi.L1.2,axis,"null.random.hull(4,4,25)",0,0,0
pi.L1.2,axis,"null.random.hull(5,2,25)",0,0,0
pi.L1.2,axis,"null.random.hull(6,4,25)",0,0,0
pi.L1.2,axis,"null.random.hull(8,3,100)",0,0,0
pi.L1.2,axis,"null.random.polytope(1,2,100)",0,0,0
pi.L1.2,axis,"null.random.polytope(10,4,75)",0,0,0
pi.L1.2,axis,"null.random.polytope(2,2,10)",0,0,0
pi.L1.2,axis,"null.random.polytope(3,3,75)",0,0,0
pi.L1.2,axis,"null.random.polytope(4,3,25)",0,0,0
pi.L1.2,axis,"null.random.polytope(5,2,75)",0,0,0
pi.L1.2,axis,"null.random.polytope(6,2,100)",0,0,0
pi.L1.2,axis,"null.random.polytope(8,3,50)",0,0,0
pi.L1.2,axis,"null.random.polytope(9,2,10)",0,0,0
pi.L1.2,axis,"null.simplex(unit,2)",0,0,0
pi.L1.2,axis,"null.simplex(unit,3)",0,0,0
pi.L1.2,axis,"null.simplex(unit,4)",0,0,0
pi.L1.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
pi.L1.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
pi.L1.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
pi.L1.2,axis,power.concentric(10).mvn.0.01,0,0,0
pi.L1.2,axis,power.concentric(10).mvn.0.05,0,0,0
pi.L1.2,axis,power.concentric(10).mvn.0.1,0,0,0
pi.L1.2,axis,power.concentric(2).mvn.0.01,0,0,0
pi.L1.2,axis,power.concentric(2).mvn.0.05,0,0,0
pi.L1.2,axis,power.concentric(2).mvn.0.1,0,0,0
pi.L1.2,axis,power.concentric(5).mvn.0.01,0,0,0
pi.L1.2,axis,power.concentric(5).mvn.0.05,0,0,0
pi.L1.2,axis,power.concentric(5).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(1).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(1).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(1).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(5).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(5).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(5).mvn.0.1,0,0,0
pi.L1.2,axis,power.sphere(2).mvn.0.01,0,0,0
pi.L1.2,axis,power.sphere(2).mvn.0.05,0,0,0
pi.L1.2,axis,power.sphere(2).mvn.0.1,0,0,0
pi.L1.2,axis,power.sphere(3).mvn.0.01,0,0,0
pi.L1.2,axis,power.sphere(3).mvn.0.05,0,0,0
pi.L1.2,axis,power.sphere(3).mvn.0.1,0,0,0
pi.L1.2,axis,power.thomas(0.05),0,0,0
pi.L1.2,axis,power.thomas(0.1),0,0,0
pi.L1.2,axis,power.thomas(0.15),0,0,0
pi.L1.2,axis,power.thomas(0.2),0,0,0
pi.L1.2,axis,power.thomas(0.25),0,0,0
pi.L1.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L1.2,hull,"null.axis(0.1,0.1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,1,1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,1,10)",0,0,0
pi.L1.2,hull,"null.axis(0.1,1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,10,10)",0,0,0
pi.L1.2,hull,"null.axis(0.1,10)",0,0,0
pi.L1.2,hull,"null.axis(1,1,1)",0,0,0
pi.L1.2,hull,"null.axis(1,1,10)",0,0,0
pi.L1.2,hull,"null.axis(1,1)",0,0,0
pi.L1.2,hull,"null.axis(1,10,10)",0,0,0
pi.L1.2,hull,"null.axis(1,10)",0,0,0
pi.L1.2,hull,"null.axis(10,10,10)",0,0,0
pi.L1.2,hull,"null.axis(10,10)",0,0,0
pi.L1.2,hull,null.ball(2),0,0,0
pi.L1.2,hull,null.ball(3),0,0,0
pi.L1.2,hull,null.ball(4),0,0,0
pi.L1.2,hull,null.ball(5),0,0,0
pi.L1.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,0.1,1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,0.1,10)",0,0,0
pi.L1.2,hull,"null.cross(0.1,0.1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,1,1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,1,10)",0,0,0
pi.L1.2,hull,"null.cross(0.1,1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,10,10)",0,0,0
pi.L1.2,hull,"null.cross(0.1,10)",0,0,0
pi.L1.2,hull,"null.cross(1,1,1)",0,0,0
pi.L1.2,hull,"null.cross(1,1,10)",0,0,0
pi.L1.2,hull,"null.cross(1,1)",0,0,0
pi.L1.2,hull,"null.cross(1,10,10)",0,0,0
pi.L1.2,hull,"null.cross(1,10)",0,0,0
pi.L1.2,hull,"null.cross(10,10,10)",0,0,0
pi.L1.2,hull,"null.cross(10,10)",0,0,0
pi.L1.2,hull,"null.random.hull(10,5,25)",0,0,0
pi.L1.2,hull,"null.random.hull(3,3,75)",0,0,0
pi.L1.2,hull,"null.random.hull(4,4,25)",0,0,0
pi.L1.2,hull,"null.random.hull(5,2,25)",0,0,0
pi.L1.2,hull,"null.random.hull(6,4,25)",0,0,0
pi.L1.2,hull,"null.random.hull(8,3,100)",0,0,0
pi.L1.2,hull,"null.random.polytope(1,2,100)",0,0,0
pi.L1.2,hull,"null.random.polytope(10,4,75)",0,0,0
pi.L1.2,hull,"null.random.polytope(2,2,10)",0,0,0
pi.L1.2,hull,"null.random.polytope(3,3,75)",0,0,0
pi.L1.2,hull,"null.random.polytope(4,3,25)",0,0,0
pi.L1.2,hull,"null.random.polytope(5,2,75)",0,0,0
pi.L1.2,hull,"null.random.polytope(6,2,100)",0,0,0
pi.L1.2,hull,"null.random.polytope(8,3,50)",0,0,0
pi.L1.2,hull,"null.random.polytope(9,2,10)",0,0,0
pi.L1.2,hull,"null.simplex(unit,2)",0,0,0
pi.L1.2,hull,"null.simplex(unit,3)",0,0,0
pi.L1.2,hull,"null.simplex(unit,4)",0,0,0
pi.L1.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.L1.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.L1.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.L1.2,hull,power.concentric(10).mvn.0.01,0,0,0
pi.L1.2,hull,power.concentric(10).mvn.0.05,0,0,0
pi.L1.2,hull,power.concentric(10).mvn.0.1,0,0,0
pi.L1.2,hull,power.concentric(2).mvn.0.01,0,0,0
pi.L1.2,hull,power.concentric(2).mvn.0.05,0,0,0
pi.L1.2,hull,power.concentric(2).mvn.0.1,0,0,0
pi.L1.2,hull,power.concentric(5).mvn.0.01,0,0,0
pi.L1.2,hull,power.concentric(5).mvn.0.05,0,0,0
pi.L1.2,hull,power.concentric(5).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(1).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(1).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(1).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(5).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(5).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(5).mvn.0.1,0,0,0
pi.L1.2,hull,power.sphere(2).mvn.0.01,0,0,0
pi.L1.2,hull,power.sphere(2).mvn.0.05,0,0,0
pi.L1.2,hull,power.sphere(2).mvn.0.1,0,0,0
pi.L1.2,hull,power.sphere(3).mvn.0.01,0,0,0
pi.L1.2,hull,power.sphere(3).mvn.0.05,0,0,0
pi.L1.2,hull,power.sphere(3).mvn.0.1,0,0,0
pi.L1.2,hull,power.thomas(0.05),0,0,0
pi.L1.2,hull,power.thomas(0.1),0,0,0
pi.L1.2,hull,power.thomas(0.15),0,0,0
pi.L1.2,hull,power.thomas(0.2),0,0,0
pi.L1.2,hull,power.thomas(0.25),0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(10,10)",0,0,0
pi.L1.2,unbiased.hull,null.ball(2),0,0,0
pi.L1.2,unbiased.hull,null.ball(3),0,0,0
pi.L1.2,unbiased.hull,null.ball(4),0,0,0
pi.L1.2,unbiased.hull,null.ball(5),0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
pi.L1.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
pi.L1.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.L1.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.05),0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.1),0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.15),0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.2),0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.25),0,0,0
pi.L2,axis,"null.axis(0.1,0.1,0.1)",0.11666666666666667,0.25,0.26666666666666666
pi.L2,axis,"null.axis(0.1,0.1,1)",0,0.06666666666666667,0.18333333333333332
pi.L2,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.L2,axis,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
pi.L2,axis,"null.axis(0.1,1,1)",0,0.016666666666666666,0.13333333333333333
pi.L2,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
pi.L2,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.11666666666666667
pi.L2,axis,"null.axis(0.1,10,10)",0.15,0.15,0.18333333333333332
pi.L2,axis,"null.axis(0.1,10)",0.016666666666666666,0.016666666666666666,0.1
pi.L2,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
pi.L2,axis,"null.axis(1,1,10)",0,0,0
pi.L2,axis,"null.axis(1,1)",0,0,0.03333333333333333
pi.L2,axis,"null.axis(1,10,10)",0.05,0.05,0.05
pi.L2,axis,"null.axis(1,10)",0,0.05,0.08333333333333333
pi.L2,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.05
pi.L2,axis,"null.axis(10,10)",0,0.03333333333333333,0.11666666666666667
pi.L2,axis,null.ball(2),0,0,0
pi.L2,axis,null.ball(3),0.05,0.05,0.1
pi.L2,axis,null.ball(4),0,0,0
pi.L2,axis,null.ball(5),0,0,0.06666666666666667
pi.L2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L2,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.L2,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
pi.L2,axis,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
pi.L2,axis,"null.cross(0.1,1,1)",0,0,0.03333333333333333
pi.L2,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
pi.L2,axis,"null.cross(0.1,1)",0,0,0.03333333333333333
pi.L2,axis,"null.cross(0.1,10,10)",0,0,0
pi.L2,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
pi.L2,axis,"null.cross(1,1,1)",0,0,0
pi.L2,axis,"null.cross(1,1,10)",0,0,0
pi.L2,axis,"null.cross(1,1)",0,0,0
pi.L2,axis,"null.cross(1,10,10)",0,0,0
pi.L2,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
pi.L2,axis,"null.cross(10,10,10)",0,0,0
pi.L2,axis,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
pi.L2,axis,"null.random.hull(10,5,25)",0,0.05,0.05
pi.L2,axis,"null.random.hull(3,3,75)",0,0,0
pi.L2,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
pi.L2,axis,"null.random.hull(5,2,25)",0.05,0.05,0.1
pi.L2,axis,"null.random.hull(6,4,25)",0,0,0
pi.L2,axis,"null.random.hull(8,3,100)",0.05,0.05,0.05
pi.L2,axis,"null.random.polytope(1,2,100)",0,0,0
pi.L2,axis,"null.random.polytope(10,4,75)",0,0,0
pi.L2,axis,"null.random.polytope(2,2,10)",0,0,0
pi.L2,axis,"null.random.polytope(3,3,75)",0,0,0
pi.L2,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.13333333333333333
pi.L2,axis,"null.random.polytope(5,2,75)",0,0.03333333333333333,0.13333333333333333
pi.L2,axis,"null.random.polytope(6,2,100)",0,0,0.05
pi.L2,axis,"null.random.polytope(8,3,50)",0,0,0
pi.L2,axis,"null.random.polytope(9,2,10)",0,0,0
pi.L2,axis,"null.simplex(unit,2)",0,0,0
pi.L2,axis,"null.simplex(unit,3)",0,0,0
pi.L2,axis,"null.simplex(unit,4)",0,0,0
pi.L2,axis,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
pi.L2,axis,power.concentric(1.25).mvn.0.05,0.5333333333333333,0.6166666666666667,0.8166666666666667
pi.L2,axis,power.concentric(1.25).mvn.0.1,0.05,0.13333333333333333,0.23333333333333334
pi.L2,axis,power.concentric(10).mvn.0.01,0.65,0.65,0.6833333333333333
pi.L2,axis,power.concentric(10).mvn.0.05,0.7,0.7333333333333333,0.7666666666666667
pi.L2,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
pi.L2,axis,power.concentric(2).mvn.0.01,0.5,0.55,0.6666666666666666
pi.L2,axis,power.concentric(2).mvn.0.05,0.25,0.26666666666666666,0.3
pi.L2,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.1
pi.L2,axis,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
pi.L2,axis,power.concentric(5).mvn.0.05,0.55,0.6166666666666667,0.65
pi.L2,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.5333333333333333,0.6
pi.L2,axis,power.fig8(0.25).mvn.0.01,0.9,0.95,0.95
pi.L2,axis,power.fig8(0.25).mvn.0.05,0.5,0.5333333333333333,0.55
pi.L2,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.16666666666666666
pi.L2,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
pi.L2,axis,power.fig8(0.5).mvn.0.05,0.4166666666666667,0.55,0.6166666666666667
pi.L2,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.08333333333333333
pi.L2,axis,power.fig8(1.5).mvn.0.01,0.85,0.9333333333333333,0.95
pi.L2,axis,power.fig8(1.5).mvn.0.05,0.85,0.85,0.85
pi.L2,axis,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.65,0.65
pi.L2,axis,power.fig8(1).mvn.0.01,0.85,0.9166666666666666,0.95
pi.L2,axis,power.fig8(1).mvn.0.05,0.6166666666666667,0.7,0.7
pi.L2,axis,power.fig8(1).mvn.0.1,0.03333333333333333,0.11666666666666667,0.18333333333333332
pi.L2,axis,power.fig8(5).mvn.0.01,1,1,1
pi.L2,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.L2,axis,power.fig8(5).mvn.0.1,1,1,1
pi.L2,axis,power.sphere(2).mvn.0.01,1,1,1
pi.L2,axis,power.sphere(2).mvn.0.05,0.4,0.5166666666666667,0.5833333333333334
pi.L2,axis,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.08333333333333333
pi.L2,axis,power.sphere(3).mvn.0.01,0.18333333333333332,0.38333333333333336,0.5666666666666667
pi.L2,axis,power.sphere(3).mvn.0.05,0.08333333333333333,0.1,0.13333333333333333
pi.L2,axis,power.sphere(3).mvn.0.1,0,0,0.05
pi.L2,axis,power.thomas(0.05),0,0,0
pi.L2,axis,power.thomas(0.1),0,0,0.016666666666666666
pi.L2,axis,power.thomas(0.15),0.05,0.1,0.15
pi.L2,axis,power.thomas(0.2),0.15,0.15,0.2
pi.L2,axis,power.thomas(0.25),0.1,0.15,0.15
pi.L2,hull,"null.axis(0.1,0.1,0.1)",0,0.31666666666666665,0.48333333333333334
pi.L2,hull,"null.axis(0.1,0.1,1)",0.05,0.21666666666666667,0.35
pi.L2,hull,"null.axis(0.1,0.1,10)",0,0.05,0.1
pi.L2,hull,"null.axis(0.1,0.1)",0.1,0.16666666666666666,0.18333333333333332
pi.L2,hull,"null.axis(0.1,1,1)",0.06666666666666667,0.11666666666666667,0.15
pi.L2,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.1,0.15
pi.L2,hull,"null.axis(0.1,1)",0.05,0.05,0.1
pi.L2,hull,"null.axis(0.1,10,10)",0.11666666666666667,0.2,0.3333333333333333
pi.L2,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
pi.L2,hull,"null.axis(1,1,1)",0.15,0.26666666666666666,0.38333333333333336
pi.L2,hull,"null.axis(1,1,10)",0,0.08333333333333333,0.18333333333333332
pi.L2,hull,"null.axis(1,1)",0,0.03333333333333333,0.13333333333333333
pi.L2,hull,"null.axis(1,10,10)",0.05,0.15,0.2
pi.L2,hull,"null.axis(1,10)",0,0.13333333333333333,0.16666666666666666
pi.L2,hull,"null.axis(10,10,10)",0.06666666666666667,0.23333333333333334,0.4
pi.L2,hull,"null.axis(10,10)",0.06666666666666667,0.16666666666666666,0.25
pi.L2,hull,null.ball(2),0,0.016666666666666666,0.15
pi.L2,hull,null.ball(3),0.25,0.43333333333333335,0.55
pi.L2,hull,null.ball(4),0.5166666666666667,0.7166666666666667,0.8833333333333333
pi.L2,hull,null.ball(5),0.8,0.9166666666666666,0.9833333333333333
pi.L2,hull,"null.cross(0.1,0.1,0.1)",0.2,0.26666666666666666,0.38333333333333336
pi.L2,hull,"null.cross(0.1,0.1,1)",0.1,0.2833333333333333,0.45
pi.L2,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.18333333333333332,0.21666666666666667
pi.L2,hull,"null.cross(0.1,0.1)",0.05,0.16666666666666666,0.21666666666666667
pi.L2,hull,"null.cross(0.1,1,1)",0.11666666666666667,0.16666666666666666,0.3
pi.L2,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.18333333333333332
pi.L2,hull,"null.cross(0.1,1)",0,0.016666666666666666,0.11666666666666667
pi.L2,hull,"null.cross(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.38333333333333336
pi.L2,hull,"null.cross(0.1,10)",0.05,0.05,0.06666666666666667
pi.L2,hull,"null.cross(1,1,1)",0.06666666666666667,0.16666666666666666,0.2833333333333333
pi.L2,hull,"null.cross(1,1,10)",0.016666666666666666,0.1,0.2
pi.L2,hull,"null.cross(1,1)",0.05,0.13333333333333333,0.16666666666666666
pi.L2,hull,"null.cross(1,10,10)",0.1,0.23333333333333334,0.3333333333333333
pi.L2,hull,"null.cross(1,10)",0,0.03333333333333333,0.15
pi.L2,hull,"null.cross(10,10,10)",0.16666666666666666,0.26666666666666666,0.36666666666666664
pi.L2,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.1
pi.L2,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.8833333333333333,1
pi.L2,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.26666666666666666,0.48333333333333334
pi.L2,hull,"null.random.hull(4,4,25)",0.5666666666666667,0.8333333333333334,0.8666666666666667
pi.L2,hull,"null.random.hull(5,2,25)",0.1,0.13333333333333333,0.16666666666666666
pi.L2,hull,"null.random.hull(6,4,25)",0.4,0.5333333333333333,0.6666666666666666
pi.L2,hull,"null.random.hull(8,3,100)",0.16666666666666666,0.35,0.5
pi.L2,hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.1,0.18333333333333332
pi.L2,hull,"null.random.polytope(10,4,75)",0.26666666666666666,0.48333333333333334,0.6333333333333333
pi.L2,hull,"null.random.polytope(2,2,10)",0,0,0.05
pi.L2,hull,"null.random.polytope(3,3,75)",0.11666666666666667,0.26666666666666666,0.31666666666666665
pi.L2,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4
pi.L2,hull,"null.random.polytope(5,2,75)",0.2,0.21666666666666667,0.2833333333333333
pi.L2,hull,"null.random.polytope(6,2,100)",0,0.08333333333333333,0.11666666666666667
pi.L2,hull,"null.random.polytope(8,3,50)",0.25,0.4666666666666667,0.5166666666666667
pi.L2,hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.06666666666666667,0.23333333333333334
pi.L2,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.18333333333333332
pi.L2,hull,"null.simplex(unit,3)",0.05,0.13333333333333333,0.3
pi.L2,hull,"null.simplex(unit,4)",0.25,0.35,0.5833333333333334
pi.L2,hull,power.concentric(1.25).mvn.0.01,0.95,1,1
pi.L2,hull,power.concentric(1.25).mvn.0.05,0.85,0.9333333333333333,0.95
pi.L2,hull,power.concentric(1.25).mvn.0.1,0.1,0.31666666666666665,0.35
pi.L2,hull,power.concentric(10).mvn.0.01,0.7,0.7333333333333333,0.8
pi.L2,hull,power.concentric(10).mvn.0.05,0.75,0.8,0.8666666666666667
pi.L2,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.7166666666666667
pi.L2,hull,power.concentric(2).mvn.0.01,0.5166666666666667,0.6833333333333333,0.8333333333333334
pi.L2,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.43333333333333335,0.5666666666666667
pi.L2,hull,power.concentric(2).mvn.0.1,0.05,0.1,0.16666666666666666
pi.L2,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.5666666666666667
pi.L2,hull,power.concentric(5).mvn.0.05,0.55,0.65,0.7
pi.L2,hull,power.concentric(5).mvn.0.1,0.55,0.5833333333333334,0.6333333333333333
pi.L2,hull,power.fig8(0.25).mvn.0.01,0.8666666666666667,0.95,1
pi.L2,hull,power.fig8(0.25).mvn.0.05,0.6,0.75,0.85
pi.L2,hull,power.fig8(0.25).mvn.0.1,0.13333333333333333,0.3,0.3333333333333333
pi.L2,hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9166666666666666
pi.L2,hull,power.fig8(0.5).mvn.0.05,0.5666666666666667,0.65,0.7166666666666667
pi.L2,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.11666666666666667,0.18333333333333332
pi.L2,hull,power.fig8(1.5).mvn.0.01,0.95,0.9833333333333333,1
pi.L2,hull,power.fig8(1.5).mvn.0.05,0.8666666666666667,0.9,0.9333333333333333
pi.L2,hull,power.fig8(1.5).mvn.0.1,0.65,0.75,0.75
pi.L2,hull,power.fig8(1).mvn.0.01,0.8833333333333333,0.9166666666666666,1
pi.L2,hull,power.fig8(1).mvn.0.05,0.7666666666666667,0.8,0.8833333333333333
pi.L2,hull,power.fig8(1).mvn.0.1,0.08333333333333333,0.2833333333333333,0.3333333333333333
pi.L2,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
pi.L2,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
pi.L2,hull,power.fig8(5).mvn.0.1,1,1,1
pi.L2,hull,power.sphere(2).mvn.0.01,1,1,1
pi.L2,hull,power.sphere(2).mvn.0.05,0.6666666666666666,0.75,0.7833333333333333
pi.L2,hull,power.sphere(2).mvn.0.1,0.15,0.18333333333333332,0.3
pi.L2,hull,power.sphere(3).mvn.0.01,0.6333333333333333,0.6833333333333333,0.8166666666666667
pi.L2,hull,power.sphere(3).mvn.0.05,0.43333333333333335,0.5333333333333333,0.6166666666666667
pi.L2,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.18333333333333332,0.35
pi.L2,hull,power.thomas(0.05),0,0,0
pi.L2,hull,power.thomas(0.1),0,0,0.016666666666666666
pi.L2,hull,power.thomas(0.15),0.1,0.13333333333333333,0.2
pi.L2,hull,power.thomas(0.2),0.15,0.23333333333333334,0.3333333333333333
pi.L2,hull,power.thomas(0.25),0.05,0.11666666666666667,0.15
pi.L2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.08333333333333333
pi.L2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L2,unbiased.hull,"null.axis(0.1,0.1)",0,0.13333333333333333,0.15
pi.L2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.L2,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
pi.L2,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
pi.L2,unbiased.hull,"null.axis(0.1,10,10)",0.06666666666666667,0.15,0.18333333333333332
pi.L2,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L2,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.L2,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L2,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L2,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
pi.L2,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.11666666666666667
pi.L2,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.L2,unbiased.hull,"null.axis(10,10)",0.016666666666666666,0.13333333333333333,0.25
pi.L2,unbiased.hull,null.ball(2),0,0.05,0.05
pi.L2,unbiased.hull,null.ball(3),0,0.05,0.05
pi.L2,unbiased.hull,null.ball(4),0,0,0
pi.L2,unbiased.hull,null.ball(5),0,0,0
pi.L2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
pi.L2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
pi.L2,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
pi.L2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.05
pi.L2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0.1
pi.L2,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.06666666666666667
pi.L2,unbiased.hull,"null.cross(0.1,1)",0,0,0.08333333333333333
pi.L2,unbiased.hull,"null.cross(0.1,10,10)",0,0.05,0.1
pi.L2,unbiased.hull,"null.cross(0.1,10)",0,0.1,0.13333333333333333
pi.L2,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L2,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.L2,unbiased.hull,"null.cross(1,1)",0,0.05,0.1
pi.L2,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.05
pi.L2,unbiased.hull,"null.cross(1,10)",0,0.05,0.15
pi.L2,unbiased.hull,"null.cross(10,10,10)",0,0,0
pi.L2,unbiased.hull,"null.cross(10,10)",0,0.03333333333333333,0.08333333333333333
pi.L2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.L2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.L2,unbiased.hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.2
pi.L2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.L2,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.06666666666666667,0.1
pi.L2,unbiased.hull,"null.random.polytope(1,2,100)",0,0.06666666666666667,0.13333333333333333
pi.L2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.L2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0.08333333333333333
pi.L2,unbiased.hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.05
pi.L2,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.1,0.1
pi.L2,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.16666666666666666
pi.L2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
pi.L2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
pi.L2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0.11666666666666667
pi.L2,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.1
pi.L2,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.L2,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.L2,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,1,1
pi.L2,unbiased.hull,power.concentric(1.25).mvn.0.05,0.8,0.85,0.8833333333333333
pi.L2,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.18333333333333332,0.26666666666666666
pi.L2,unbiased.hull,power.concentric(10).mvn.0.01,0.5833333333333334,0.65,0.65
pi.L2,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6333333333333333,0.7
pi.L2,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
pi.L2,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5166666666666667,0.6666666666666666
pi.L2,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.35,0.38333333333333336
pi.L2,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
pi.L2,unbiased.hull,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
pi.L2,unbiased.hull,power.concentric(5).mvn.0.05,0.6,0.6,0.65
pi.L2,unbiased.hull,power.concentric(5).mvn.0.1,0.55,0.55,0.6
pi.L2,unbiased.hull,power.fig8(0.25).mvn.0.01,0.9,0.9,0.9166666666666666
pi.L2,unbiased.hull,power.fig8(0.25).mvn.0.05,0.6166666666666667,0.6666666666666666,0.6833333333333333
pi.L2,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.15,0.21666666666666667
pi.L2,unbiased.hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
pi.L2,unbiased.hull,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.5333333333333333,0.6333333333333333
pi.L2,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.08333333333333333
pi.L2,unbiased.hull,power.fig8(1.5).mvn.0.01,0.85,0.95,0.9833333333333333
pi.L2,unbiased.hull,power.fig8(1.5).mvn.0.05,0.75,0.7833333333333333,0.8833333333333333
pi.L2,unbiased.hull,power.fig8(1.5).mvn.0.1,0.5,0.65,0.6833333333333333
pi.L2,unbiased.hull,power.fig8(1).mvn.0.01,0.8,0.9166666666666666,0.95
pi.L2,unbiased.hull,power.fig8(1).mvn.0.05,0.6333333333333333,0.7833333333333333,0.8333333333333334
pi.L2,unbiased.hull,power.fig8(1).mvn.0.1,0,0.16666666666666666,0.23333333333333334
pi.L2,unbiased.hull,power.fig8(5).mvn.0.01,0.95,1,1
pi.L2,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.L2,unbiased.hull,power.fig8(5).mvn.0.1,0.9166666666666666,0.9833333333333333,1
pi.L2,unbiased.hull,power.sphere(2).mvn.0.01,1,1,1
pi.L2,unbiased.hull,power.sphere(2).mvn.0.05,0.55,0.6333333333333333,0.7666666666666667
pi.L2,unbiased.hull,power.sphere(2).mvn.0.1,0.05,0.13333333333333333,0.21666666666666667
pi.L2,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.13333333333333333,0.23333333333333334
pi.L2,unbiased.hull,power.sphere(3).mvn.0.05,0,0.08333333333333333,0.15
pi.L2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.L2,unbiased.hull,power.thomas(0.05),0,0,0
pi.L2,unbiased.hull,power.thomas(0.1),0,0.05,0.05
pi.L2,unbiased.hull,power.thomas(0.15),0.05,0.05,0.08333333333333333
pi.L2,unbiased.hull,power.thomas(0.2),0.15,0.15,0.2
pi.L2,unbiased.hull,power.thomas(0.25),0.08333333333333333,0.1,0.1
pi.L2.1,axis,"null.axis(0.1,0.1,0.1)",0.1,0.15,0.25
pi.L2.1,axis,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.1
pi.L2.1,axis,"null.axis(0.1,0.1,10)",0,0,0.06666666666666667
pi.L2.1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.08333333333333333
pi.L2.1,axis,"null.axis(0.1,1,1)",0,0.016666666666666666,0.13333333333333333
pi.L2.1,axis,"null.axis(0.1,1,10)",0,0,0
pi.L2.1,axis,"null.axis(0.1,1)",0,0.03333333333333333,0.13333333333333333
pi.L2.1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.11666666666666667
pi.L2.1,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.1
pi.L2.1,axis,"null.axis(1,1,1)",0.016666666666666666,0.05,0.11666666666666667
pi.L2.1,axis,"null.axis(1,1,10)",0,0,0
pi.L2.1,axis,"null.axis(1,1)",0,0,0
pi.L2.1,axis,"null.axis(1,10,10)",0.016666666666666666,0.016666666666666666,0.06666666666666667
pi.L2.1,axis,"null.axis(1,10)",0,0.016666666666666666,0.06666666666666667
pi.L2.1,axis,"null.axis(10,10,10)",0,0.03333333333333333,0.08333333333333333
pi.L2.1,axis,"null.axis(10,10)",0,0.05,0.06666666666666667
pi.L2.1,axis,null.ball(2),0,0.016666666666666666,0.06666666666666667
pi.L2.1,axis,null.ball(3),0.05,0.06666666666666667,0.18333333333333332
pi.L2.1,axis,null.ball(4),0,0,0.05
pi.L2.1,axis,null.ball(5),0.1,0.13333333333333333,0.16666666666666666
pi.L2.1,axis,"null.cross(0.1,0.1,0.1)",0,0.06666666666666667,0.13333333333333333
pi.L2.1,axis,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.15
pi.L2.1,axis,"null.cross(0.1,0.1,10)",0.06666666666666667,0.18333333333333332,0.23333333333333334
pi.L2.1,axis,"null.cross(0.1,0.1)",0,0,0.03333333333333333
pi.L2.1,axis,"null.cross(0.1,1,1)",0.1,0.13333333333333333,0.15
pi.L2.1,axis,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.1
pi.L2.1,axis,"null.cross(0.1,1)",0.016666666666666666,0.05,0.06666666666666667
pi.L2.1,axis,"null.cross(0.1,10,10)",0,0.03333333333333333,0.08333333333333333
pi.L2.1,axis,"null.cross(0.1,10)",0.1,0.13333333333333333,0.16666666666666666
pi.L2.1,axis,"null.cross(1,1,1)",0,0,0
pi.L2.1,axis,"null.cross(1,1,10)",0.016666666666666666,0.05,0.05
pi.L2.1,axis,"null.cross(1,1)",0,0,0.03333333333333333
pi.L2.1,axis,"null.cross(1,10,10)",0.016666666666666666,0.1,0.15
pi.L2.1,axis,"null.cross(1,10)",0.05,0.06666666666666667,0.11666666666666667
pi.L2.1,axis,"null.cross(10,10,10)",0,0.05,0.1
pi.L2.1,axis,"null.cross(10,10)",0,0.03333333333333333,0.06666666666666667
pi.L2.1,axis,"null.random.hull(10,5,25)",0,0.11666666666666667,0.15
pi.L2.1,axis,"null.random.hull(3,3,75)",0,0,0
pi.L2.1,axis,"null.random.hull(4,4,25)",0.05,0.1,0.15
pi.L2.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.11666666666666667
pi.L2.1,axis,"null.random.hull(6,4,25)",0.05,0.05,0.05
pi.L2.1,axis,"null.random.hull(8,3,100)",0.1,0.15,0.15
pi.L2.1,axis,"null.random.polytope(1,2,100)",0.05,0.05,0.05
pi.L2.1,axis,"null.random.polytope(10,4,75)",0,0.06666666666666667,0.13333333333333333
pi.L2.1,axis,"null.random.polytope(2,2,10)",0.016666666666666666,0.06666666666666667,0.11666666666666667
pi.L2.1,axis,"null.random.polytope(3,3,75)",0,0.06666666666666667,0.15
pi.L2.1,axis,"null.random.polytope(4,3,25)",0.16666666666666666,0.2,0.21666666666666667
pi.L2.1,axis,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.26666666666666666
pi.L2.1,axis,"null.random.polytope(6,2,100)",0,0,0.03333333333333333
pi.L2.1,axis,"null.random.polytope(8,3,50)",0.05,0.1,0.23333333333333334
pi.L2.1,axis,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.1
pi.L2.1,axis,"null.simplex(unit,2)",0,0,0.016666666666666666
pi.L2.1,axis,"null.simplex(unit,3)",0.016666666666666666,0.03333333333333333,0.05
pi.L2.1,axis,"null.simplex(unit,4)",0,0.016666666666666666,0.06666666666666667
pi.L2.1,axis,power.concentric(1.25).mvn.0.01,0.85,0.8833333333333333,0.9333333333333333
pi.L2.1,axis,power.concentric(1.25).mvn.0.05,0.3333333333333333,0.6333333333333333,0.7833333333333333
pi.L2.1,axis,power.concentric(1.25).mvn.0.1,0.05,0.18333333333333332,0.25
pi.L2.1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6
pi.L2.1,axis,power.concentric(10).mvn.0.05,0.5,0.5666666666666667,0.6666666666666666
pi.L2.1,axis,power.concentric(10).mvn.0.1,0.5,0.5833333333333334,0.6166666666666667
pi.L2.1,axis,power.concentric(2).mvn.0.01,0.25,0.4,0.45
pi.L2.1,axis,power.concentric(2).mvn.0.05,0.1,0.2833333333333333,0.35
pi.L2.1,axis,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
pi.L2.1,axis,power.concentric(5).mvn.0.01,0.45,0.45,0.45
pi.L2.1,axis,power.concentric(5).mvn.0.05,0.25,0.3333333333333333,0.45
pi.L2.1,axis,power.concentric(5).mvn.0.1,0.15,0.21666666666666667,0.31666666666666665
pi.L2.1,axis,power.fig8(0.25).mvn.0.01,0.75,0.7666666666666667,0.8
pi.L2.1,axis,power.fig8(0.25).mvn.0.05,0.3,0.45,0.5666666666666667
pi.L2.1,axis,power.fig8(0.25).mvn.0.1,0.06666666666666667,0.11666666666666667,0.16666666666666666
pi.L2.1,axis,power.fig8(0.5).mvn.0.01,0.8,0.85,0.9
pi.L2.1,axis,power.fig8(0.5).mvn.0.05,0.21666666666666667,0.3333333333333333,0.4
pi.L2.1,axis,power.fig8(0.5).mvn.0.1,0,0.08333333333333333,0.15
pi.L2.1,axis,power.fig8(1.5).mvn.0.01,0.8,0.8833333333333333,0.9166666666666666
pi.L2.1,axis,power.fig8(1.5).mvn.0.05,0.6166666666666667,0.7333333333333333,0.7666666666666667
pi.L2.1,axis,power.fig8(1.5).mvn.0.1,0.36666666666666664,0.45,0.5
pi.L2.1,axis,power.fig8(1).mvn.0.01,0.8,0.8333333333333334,0.85
pi.L2.1,axis,power.fig8(1).mvn.0.05,0.38333333333333336,0.5166666666666667,0.65
pi.L2.1,axis,power.fig8(1).mvn.0.1,0.016666666666666666,0.16666666666666666,0.25
pi.L2.1,axis,power.fig8(5).mvn.0.01,0.8666666666666667,0.9833333333333333,1
pi.L2.1,axis,power.fig8(5).mvn.0.05,0.9166666666666666,0.95,0.95
pi.L2.1,axis,power.fig8(5).mvn.0.1,0.8166666666666667,0.8333333333333334,0.9166666666666666
pi.L2.1,axis,power.sphere(2).mvn.0.01,0.95,1,1
pi.L2.1,axis,power.sphere(2).mvn.0.05,0.3,0.4166666666666667,0.5333333333333333
pi.L2.1,axis,power.sphere(2).mvn.0.1,0,0,0.05
pi.L2.1,axis,power.sphere(3).mvn.0.01,0.35,0.45,0.5833333333333334
pi.L2.1,axis,power.sphere(3).mvn.0.05,0.15,0.25,0.38333333333333336
pi.L2.1,axis,power.sphere(3).mvn.0.1,0,0,0.05
pi.L2.1,axis,power.thomas(0.05),0,0,0
pi.L2.1,axis,power.thomas(0.1),0,0,0.03333333333333333
pi.L2.1,axis,power.thomas(0.15),0,0,0.05
pi.L2.1,axis,power.thomas(0.2),0.016666666666666666,0.05,0.05
pi.L2.1,axis,power.thomas(0.25),0,0,0.016666666666666666
pi.L2.1,hull,"null.axis(0.1,0.1,0.1)",0,0.1,0.26666666666666666
pi.L2.1,hull,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.L2.1,hull,"null.axis(0.1,0.1,10)",0,0.03333333333333333,0.05
pi.L2.1,hull,"null.axis(0.1,0.1)",0,0.06666666666666667,0.1
pi.L2.1,hull,"null.axis(0.1,1,1)",0.05,0.08333333333333333,0.13333333333333333
pi.L2.1,hull,"null.axis(0.1,1,10)",0,0,0
pi.L2.1,hull,"null.axis(0.1,1)",0.05,0.05,0.06666666666666667
pi.L2.1,hull,"null.axis(0.1,10,10)",0.05,0.1,0.15
pi.L2.1,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
pi.L2.1,hull,"null.axis(1,1,1)",0.05,0.05,0.05
pi.L2.1,hull,"null.axis(1,1,10)",0,0,0
pi.L2.1,hull,"null.axis(1,1)",0,0,0.06666666666666667
pi.L2.1,hull,"null.axis(1,10,10)",0,0.016666666666666666,0.08333333333333333
pi.L2.1,hull,"null.axis(1,10)",0,0.03333333333333333,0.18333333333333332
pi.L2.1,hull,"null.axis(10,10,10)",0,0.03333333333333333,0.05
pi.L2.1,hull,"null.axis(10,10)",0,0.1,0.18333333333333332
pi.L2.1,hull,null.ball(2),0,0.016666666666666666,0.1
pi.L2.1,hull,null.ball(3),0,0.1,0.21666666666666667
pi.L2.1,hull,null.ball(4),0,0,0.016666666666666666
pi.L2.1,hull,null.ball(5),0.05,0.15,0.16666666666666666
pi.L2.1,hull,"null.cross(0.1,0.1,0.1)",0,0.05,0.08333333333333333
pi.L2.1,hull,"null.cross(0.1,0.1,1)",0.05,0.1,0.18333333333333332
pi.L2.1,hull,"null.cross(0.1,0.1,10)",0.05,0.06666666666666667,0.13333333333333333
pi.L2.1,hull,"null.cross(0.1,0.1)",0,0,0.016666666666666666
pi.L2.1,hull,"null.cross(0.1,1,1)",0,0.06666666666666667,0.13333333333333333
pi.L2.1,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.1
pi.L2.1,hull,"null.cross(0.1,1)",0,0.05,0.1
pi.L2.1,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.05,0.08333333333333333
pi.L2.1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
pi.L2.1,hull,"null.cross(1,1,1)",0,0,0
pi.L2.1,hull,"null.cross(1,1,10)",0,0,0.05
pi.L2.1,hull,"null.cross(1,1)",0,0.05,0.11666666666666667
pi.L2.1,hull,"null.cross(1,10,10)",0,0.1,0.13333333333333333
pi.L2.1,hull,"null.cross(1,10)",0,0.016666666666666666,0.06666666666666667
pi.L2.1,hull,"null.cross(10,10,10)",0,0.016666666666666666,0.06666666666666667
pi.L2.1,hull,"null.cross(10,10)",0.05,0.06666666666666667,0.1
pi.L2.1,hull,"null.random.hull(10,5,25)",0.05,0.1,0.11666666666666667
pi.L2.1,hull,"null.random.hull(3,3,75)",0,0,0
pi.L2.1,hull,"null.random.hull(4,4,25)",0.05,0.1,0.11666666666666667
pi.L2.1,hull,"null.random.hull(5,2,25)",0.016666666666666666,0.06666666666666667,0.1
pi.L2.1,hull,"null.random.hull(6,4,25)",0.05,0.05,0.05
pi.L2.1,hull,"null.random.hull(8,3,100)",0.1,0.11666666666666667,0.16666666666666666
pi.L2.1,hull,"null.random.polytope(1,2,100)",0,0.08333333333333333,0.1
pi.L2.1,hull,"null.random.polytope(10,4,75)",0.016666666666666666,0.13333333333333333,0.15
pi.L2.1,hull,"null.random.polytope(2,2,10)",0,0.05,0.1
pi.L2.1,hull,"null.random.polytope(3,3,75)",0.05,0.05,0.1
pi.L2.1,hull,"null.random.polytope(4,3,25)",0.1,0.16666666666666666,0.23333333333333334
pi.L2.1,hull,"null.random.polytope(5,2,75)",0.11666666666666667,0.18333333333333332,0.25
pi.L2.1,hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
pi.L2.1,hull,"null.random.polytope(8,3,50)",0,0.06666666666666667,0.18333333333333332
pi.L2.1,hull,"null.random.polytope(9,2,10)",0,0.03333333333333333,0.1
pi.L2.1,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.05
pi.L2.1,hull,"null.simplex(unit,3)",0.05,0.05,0.05
pi.L2.1,hull,"null.simplex(unit,4)",0,0.016666666666666666,0.16666666666666666
pi.L2.1,hull,power.concentric(1.25).mvn.0.01,0.8666666666666667,0.95,0.95
pi.L2.1,hull,power.concentric(1.25).mvn.0.05,0.45,0.6833333333333333,0.7666666666666667
pi.L2.1,hull,power.concentric(1.25).mvn.0.1,0,0.13333333333333333,0.21666666666666667
pi.L2.1,hull,power.concentric(10).mvn.0.01,0.6,0.65,0.6666666666666666
pi.L2.1,hull,power.concentric(10).mvn.0.05,0.4166666666666667,0.5833333333333334,0.65
pi.L2.1,hull,power.concentric(10).mvn.0.1,0.5,0.5666666666666667,0.6
pi.L2.1,hull,power.concentric(2).mvn.0.01,0.21666666666666667,0.38333333333333336,0.4
pi.L2.1,hull,power.concentric(2).mvn.0.05,0.15,0.2,0.25
pi.L2.1,hull,power.concentric(2).mvn.0.1,0.05,0.06666666666666667,0.06666666666666667
pi.L2.1,hull,power.concentric(5).mvn.0.01,0.45,0.45,0.4666666666666667
pi.L2.1,hull,power.concentric(5).mvn.0.05,0.21666666666666667,0.4,0.5333333333333333
pi.L2.1,hull,power.concentric(5).mvn.0.1,0.1,0.18333333333333332,0.23333333333333334
pi.L2.1,hull,power.fig8(0.25).mvn.0.01,0.7,0.7666666666666667,0.8
pi.L2.1,hull,power.fig8(0.25).mvn.0.05,0.21666666666666667,0.36666666666666664,0.5166666666666667
pi.L2.1,hull,power.fig8(0.25).mvn.0.1,0.05,0.11666666666666667,0.15
pi.L2.1,hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.85,0.8666666666666667
pi.L2.1,hull,power.fig8(0.5).mvn.0.05,0.25,0.36666666666666664,0.48333333333333334
pi.L2.1,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.08333333333333333,0.1
pi.L2.1,hull,power.fig8(1.5).mvn.0.01,0.8,0.8666666666666667,0.95
pi.L2.1,hull,power.fig8(1.5).mvn.0.05,0.5833333333333334,0.7333333333333333,0.7833333333333333
pi.L2.1,hull,power.fig8(1.5).mvn.0.1,0.2,0.4666666666666667,0.5
pi.L2.1,hull,power.fig8(1).mvn.0.01,0.8,0.8166666666666667,0.85
pi.L2.1,hull,power.fig8(1).mvn.0.05,0.43333333333333335,0.65,0.7
pi.L2.1,hull,power.fig8(1).mvn.0.1,0.05,0.16666666666666666,0.25
pi.L2.1,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9333333333333333,1
pi.L2.1,hull,power.fig8(5).mvn.0.05,0.8833333333333333,0.95,0.95
pi.L2.1,hull,power.fig8(5).mvn.0.1,0.85,0.8666666666666667,0.9
pi.L2.1,hull,power.sphere(2).mvn.0.01,1,1,1
pi.L2.1,hull,power.sphere(2).mvn.0.05,0.3,0.43333333333333335,0.6
pi.L2.1,hull,power.sphere(2).mvn.0.1,0,0,0.05
pi.L2.1,hull,power.sphere(3).mvn.0.01,0.2,0.43333333333333335,0.5833333333333334
pi.L2.1,hull,power.sphere(3).mvn.0.05,0.13333333333333333,0.25,0.35
pi.L2.1,hull,power.sphere(3).mvn.0.1,0,0.05,0.08333333333333333
pi.L2.1,hull,power.thomas(0.05),0,0,0.05
pi.L2.1,hull,power.thomas(0.1),0,0,0.05
pi.L2.1,hull,power.thomas(0.15),0,0.05,0.06666666666666667
pi.L2.1,hull,power.thomas(0.2),0,0.05,0.06666666666666667
pi.L2.1,hull,power.thomas(0.25),0,0,0
pi.L2.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0.05,0.16666666666666666,0.25
pi.L2.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.L2.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L2.1,unbiased.hull,"null.axis(0.1,0.1)",0,0.016666666666666666,0.13333333333333333
pi.L2.1,unbiased.hull,"null.axis(0.1,1,1)",0.05,0.18333333333333332,0.2
pi.L2.1,unbiased.hull,"null.axis(0.1,1,10)",0.2,0.3,0.36666666666666664
pi.L2.1,unbiased.hull,"null.axis(0.1,1)",0,0.06666666666666667,0.1
pi.L2.1,unbiased.hull,"null.axis(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.4166666666666667
pi.L2.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L2.1,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.06666666666666667
pi.L2.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L2.1,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L2.1,unbiased.hull,"null.axis(1,10,10)",0.1,0.15,0.2
pi.L2.1,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.1
pi.L2.1,unbiased.hull,"null.axis(10,10,10)",0,0.05,0.11666666666666667
pi.L2.1,unbiased.hull,"null.axis(10,10)",0.06666666666666667,0.1,0.25
pi.L2.1,unbiased.hull,null.ball(2),0,0.05,0.1
pi.L2.1,unbiased.hull,null.ball(3),0.05,0.05,0.15
pi.L2.1,unbiased.hull,null.ball(4),0,0,0.03333333333333333
pi.L2.1,unbiased.hull,null.ball(5),0.016666666666666666,0.1,0.13333333333333333
pi.L2.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.1
pi.L2.1,unbiased.hull,"null.cross(0.1,0.1,1)",0.05,0.05,0.11666666666666667
pi.L2.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0.06666666666666667,0.16666666666666666
pi.L2.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.016666666666666666
pi.L2.1,unbiased.hull,"null.cross(0.1,1,1)",0,0.05,0.15
pi.L2.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.05
pi.L2.1,unbiased.hull,"null.cross(0.1,1)",0,0.05,0.1
pi.L2.1,unbiased.hull,"null.cross(0.1,10,10)",0.016666666666666666,0.06666666666666667,0.13333333333333333
pi.L2.1,unbiased.hull,"null.cross(0.1,10)",0.05,0.15,0.16666666666666666
pi.L2.1,unbiased.hull,"null.cross(1,1,1)",0,0,0.016666666666666666
pi.L2.1,unbiased.hull,"null.cross(1,1,10)",0,0.016666666666666666,0.05
pi.L2.1,unbiased.hull,"null.cross(1,1)",0,0.05,0.15
pi.L2.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.1
pi.L2.1,unbiased.hull,"null.cross(1,10)",0,0.06666666666666667,0.18333333333333332
pi.L2.1,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.11666666666666667
pi.L2.1,unbiased.hull,"null.cross(10,10)",0.05,0.05,0.06666666666666667
pi.L2.1,unbiased.hull,"null.random.hull(10,5,25)",0,0.06666666666666667,0.1
pi.L2.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L2.1,unbiased.hull,"null.random.hull(4,4,25)",0.016666666666666666,0.05,0.08333333333333333
pi.L2.1,unbiased.hull,"null.random.hull(5,2,25)",0.06666666666666667,0.06666666666666667,0.18333333333333332
pi.L2.1,unbiased.hull,"null.random.hull(6,4,25)",0.05,0.05,0.06666666666666667
pi.L2.1,unbiased.hull,"null.random.hull(8,3,100)",0.1,0.15,0.15
pi.L2.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.05,0.1
pi.L2.1,unbiased.hull,"null.random.polytope(10,4,75)",0.03333333333333333,0.11666666666666667,0.13333333333333333
pi.L2.1,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.06666666666666667,0.08333333333333333
pi.L2.1,unbiased.hull,"null.random.polytope(3,3,75)",0.016666666666666666,0.08333333333333333,0.15
pi.L2.1,unbiased.hull,"null.random.polytope(4,3,25)",0.11666666666666667,0.2,0.3
pi.L2.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.2
pi.L2.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
pi.L2.1,unbiased.hull,"null.random.polytope(8,3,50)",0.016666666666666666,0.16666666666666666,0.18333333333333332
pi.L2.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.03333333333333333,0.15
pi.L2.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.06666666666666667
pi.L2.1,unbiased.hull,"null.simplex(unit,3)",0.016666666666666666,0.05,0.05
pi.L2.1,unbiased.hull,"null.simplex(unit,4)",0,0.1,0.23333333333333334
pi.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.8166666666666667,0.9333333333333333,0.9833333333333333
pi.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.35,0.5666666666666667,0.8
pi.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.13333333333333333,0.2
pi.L2.1,unbiased.hull,power.concentric(10).mvn.0.01,0.5666666666666667,0.6,0.6333333333333333
pi.L2.1,unbiased.hull,power.concentric(10).mvn.0.05,0.4166666666666667,0.6,0.6
pi.L2.1,unbiased.hull,power.concentric(10).mvn.0.1,0.5,0.5833333333333334,0.6166666666666667
pi.L2.1,unbiased.hull,power.concentric(2).mvn.0.01,0.21666666666666667,0.3333333333333333,0.43333333333333335
pi.L2.1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.23333333333333334,0.31666666666666665
pi.L2.1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.11666666666666667
pi.L2.1,unbiased.hull,power.concentric(5).mvn.0.01,0.36666666666666664,0.45,0.45
pi.L2.1,unbiased.hull,power.concentric(5).mvn.0.05,0.2,0.35,0.48333333333333334
pi.L2.1,unbiased.hull,power.concentric(5).mvn.0.1,0.11666666666666667,0.25,0.25
pi.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.7,0.7666666666666667,0.8
pi.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.3,0.4666666666666667,0.6166666666666667
pi.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.15,0.2
pi.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.85,0.8833333333333333
pi.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.15,0.18333333333333332,0.3333333333333333
pi.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.08333333333333333,0.16666666666666666
pi.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.75,0.8333333333333334,0.8833333333333333
pi.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.7,0.7333333333333333,0.8166666666666667
pi.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.25,0.4,0.5
pi.L2.1,unbiased.hull,power.fig8(1).mvn.0.01,0.75,0.85,0.8666666666666667
pi.L2.1,unbiased.hull,power.fig8(1).mvn.0.05,0.38333333333333336,0.6166666666666667,0.7166666666666667
pi.L2.1,unbiased.hull,power.fig8(1).mvn.0.1,0.05,0.08333333333333333,0.2
pi.L2.1,unbiased.hull,power.fig8(5).mvn.0.01,0.9166666666666666,0.95,1
pi.L2.1,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.L2.1,unbiased.hull,power.fig8(5).mvn.0.1,0.8,0.8833333333333333,0.9833333333333333
pi.L2.1,unbiased.hull,power.sphere(2).mvn.0.01,0.95,1,1
pi.L2.1,unbiased.hull,power.sphere(2).mvn.0.05,0.35,0.43333333333333335,0.5833333333333334
pi.L2.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.15
pi.L2.1,unbiased.hull,power.sphere(3).mvn.0.01,0.48333333333333334,0.5333333333333333,0.6
pi.L2.1,unbiased.hull,power.sphere(3).mvn.0.05,0.15,0.25,0.38333333333333336
pi.L2.1,unbiased.hull,power.sphere(3).mvn.0.1,0.05,0.05,0.1
pi.L2.1,unbiased.hull,power.thomas(0.05),0,0,0
pi.L2.1,unbiased.hull,power.thomas(0.1),0,0,0
pi.L2.1,unbiased.hull,power.thomas(0.15),0,0,0.03333333333333333
pi.L2.1,unbiased.hull,power.thomas(0.2),0,0.03333333333333333,0.06666666666666667
pi.L2.1,unbiased.hull,power.thomas(0.25),0,0,0.016666666666666666
pi.L2.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,0.1,1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.L2.2,axis,"null.axis(0.1,0.1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,1,1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,1,10)",0,0,0
pi.L2.2,axis,"null.axis(0.1,1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,10,10)",0,0,0
pi.L2.2,axis,"null.axis(0.1,10)",0,0,0
pi.L2.2,axis,"null.axis(1,1,1)",0,0,0
pi.L2.2,axis,"null.axis(1,1,10)",0,0,0
pi.L2.2,axis,"null.axis(1,1)",0,0,0
pi.L2.2,axis,"null.axis(1,10,10)",0,0,0
pi.L2.2,axis,"null.axis(1,10)",0,0,0
pi.L2.2,axis,"null.axis(10,10,10)",0,0,0
pi.L2.2,axis,"null.axis(10,10)",0,0,0
pi.L2.2,axis,null.ball(2),0,0,0
pi.L2.2,axis,null.ball(3),0,0,0
pi.L2.2,axis,null.ball(4),0,0,0
pi.L2.2,axis,null.ball(5),0,0,0
pi.L2.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.L2.2,axis,"null.cross(0.1,0.1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,1,1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,1,10)",0,0,0
pi.L2.2,axis,"null.cross(0.1,1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,10,10)",0,0,0
pi.L2.2,axis,"null.cross(0.1,10)",0,0,0
pi.L2.2,axis,"null.cross(1,1,1)",0,0,0
pi.L2.2,axis,"null.cross(1,1,10)",0,0,0
pi.L2.2,axis,"null.cross(1,1)",0,0,0
pi.L2.2,axis,"null.cross(1,10,10)",0,0,0
pi.L2.2,axis,"null.cross(1,10)",0,0,0
pi.L2.2,axis,"null.cross(10,10,10)",0,0,0
pi.L2.2,axis,"null.cross(10,10)",0,0,0
pi.L2.2,axis,"null.random.hull(10,5,25)",0,0,0
pi.L2.2,axis,"null.random.hull(3,3,75)",0,0,0
pi.L2.2,axis,"null.random.hull(4,4,25)",0,0,0
pi.L2.2,axis,"null.random.hull(5,2,25)",0,0,0
pi.L2.2,axis,"null.random.hull(6,4,25)",0,0,0
pi.L2.2,axis,"null.random.hull(8,3,100)",0,0,0
pi.L2.2,axis,"null.random.polytope(1,2,100)",0,0,0
pi.L2.2,axis,"null.random.polytope(10,4,75)",0,0,0
pi.L2.2,axis,"null.random.polytope(2,2,10)",0,0,0
pi.L2.2,axis,"null.random.polytope(3,3,75)",0,0,0
pi.L2.2,axis,"null.random.polytope(4,3,25)",0,0,0
pi.L2.2,axis,"null.random.polytope(5,2,75)",0,0,0
pi.L2.2,axis,"null.random.polytope(6,2,100)",0,0,0
pi.L2.2,axis,"null.random.polytope(8,3,50)",0,0,0
pi.L2.2,axis,"null.random.polytope(9,2,10)",0,0,0
pi.L2.2,axis,"null.simplex(unit,2)",0,0,0
pi.L2.2,axis,"null.simplex(unit,3)",0,0,0
pi.L2.2,axis,"null.simplex(unit,4)",0,0,0
pi.L2.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
pi.L2.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
pi.L2.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
pi.L2.2,axis,power.concentric(10).mvn.0.01,0,0,0
pi.L2.2,axis,power.concentric(10).mvn.0.05,0,0,0
pi.L2.2,axis,power.concentric(10).mvn.0.1,0,0,0
pi.L2.2,axis,power.concentric(2).mvn.0.01,0,0,0
pi.L2.2,axis,power.concentric(2).mvn.0.05,0,0,0
pi.L2.2,axis,power.concentric(2).mvn.0.1,0,0,0
pi.L2.2,axis,power.concentric(5).mvn.0.01,0,0,0
pi.L2.2,axis,power.concentric(5).mvn.0.05,0,0,0
pi.L2.2,axis,power.concentric(5).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(1).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(1).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(1).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(5).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(5).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(5).mvn.0.1,0,0,0
pi.L2.2,axis,power.sphere(2).mvn.0.01,0,0,0
pi.L2.2,axis,power.sphere(2).mvn.0.05,0,0,0
pi.L2.2,axis,power.sphere(2).mvn.0.1,0,0,0
pi.L2.2,axis,power.sphere(3).mvn.0.01,0,0,0
pi.L2.2,axis,power.sphere(3).mvn.0.05,0,0,0
pi.L2.2,axis,power.sphere(3).mvn.0.1,0,0,0
pi.L2.2,axis,power.thomas(0.05),0,0,0
pi.L2.2,axis,power.thomas(0.1),0,0,0
pi.L2.2,axis,power.thomas(0.15),0,0,0
pi.L2.2,axis,power.thomas(0.2),0,0,0
pi.L2.2,axis,power.thomas(0.25),0,0,0
pi.L2.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L2.2,hull,"null.axis(0.1,0.1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,1,1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,1,10)",0,0,0
pi.L2.2,hull,"null.axis(0.1,1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,10,10)",0,0,0
pi.L2.2,hull,"null.axis(0.1,10)",0,0,0
pi.L2.2,hull,"null.axis(1,1,1)",0,0,0
pi.L2.2,hull,"null.axis(1,1,10)",0,0,0
pi.L2.2,hull,"null.axis(1,1)",0,0,0
pi.L2.2,hull,"null.axis(1,10,10)",0,0,0
pi.L2.2,hull,"null.axis(1,10)",0,0,0
pi.L2.2,hull,"null.axis(10,10,10)",0,0,0
pi.L2.2,hull,"null.axis(10,10)",0,0,0
pi.L2.2,hull,null.ball(2),0,0,0
pi.L2.2,hull,null.ball(3),0,0,0
pi.L2.2,hull,null.ball(4),0,0,0
pi.L2.2,hull,null.ball(5),0,0,0
pi.L2.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,0.1,1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,0.1,10)",0,0,0
pi.L2.2,hull,"null.cross(0.1,0.1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,1,1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,1,10)",0,0,0
pi.L2.2,hull,"null.cross(0.1,1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,10,10)",0,0,0
pi.L2.2,hull,"null.cross(0.1,10)",0,0,0
pi.L2.2,hull,"null.cross(1,1,1)",0,0,0
pi.L2.2,hull,"null.cross(1,1,10)",0,0,0
pi.L2.2,hull,"null.cross(1,1)",0,0,0
pi.L2.2,hull,"null.cross(1,10,10)",0,0,0
pi.L2.2,hull,"null.cross(1,10)",0,0,0
pi.L2.2,hull,"null.cross(10,10,10)",0,0,0
pi.L2.2,hull,"null.cross(10,10)",0,0,0
pi.L2.2,hull,"null.random.hull(10,5,25)",0,0,0
pi.L2.2,hull,"null.random.hull(3,3,75)",0,0,0
pi.L2.2,hull,"null.random.hull(4,4,25)",0,0,0
pi.L2.2,hull,"null.random.hull(5,2,25)",0,0,0
pi.L2.2,hull,"null.random.hull(6,4,25)",0,0,0
pi.L2.2,hull,"null.random.hull(8,3,100)",0,0,0
pi.L2.2,hull,"null.random.polytope(1,2,100)",0,0,0
pi.L2.2,hull,"null.random.polytope(10,4,75)",0,0,0
pi.L2.2,hull,"null.random.polytope(2,2,10)",0,0,0
pi.L2.2,hull,"null.random.polytope(3,3,75)",0,0,0
pi.L2.2,hull,"null.random.polytope(4,3,25)",0,0,0
pi.L2.2,hull,"null.random.polytope(5,2,75)",0,0,0
pi.L2.2,hull,"null.random.polytope(6,2,100)",0,0,0
pi.L2.2,hull,"null.random.polytope(8,3,50)",0,0,0
pi.L2.2,hull,"null.random.polytope(9,2,10)",0,0,0
pi.L2.2,hull,"null.simplex(unit,2)",0,0,0
pi.L2.2,hull,"null.simplex(unit,3)",0,0,0
pi.L2.2,hull,"null.simplex(unit,4)",0,0,0
pi.L2.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.L2.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.L2.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.L2.2,hull,power.concentric(10).mvn.0.01,0,0,0
pi.L2.2,hull,power.concentric(10).mvn.0.05,0,0,0
pi.L2.2,hull,power.concentric(10).mvn.0.1,0,0,0
pi.L2.2,hull,power.concentric(2).mvn.0.01,0,0,0
pi.L2.2,hull,power.concentric(2).mvn.0.05,0,0,0
pi.L2.2,hull,power.concentric(2).mvn.0.1,0,0,0
pi.L2.2,hull,power.concentric(5).mvn.0.01,0,0,0
pi.L2.2,hull,power.concentric(5).mvn.0.05,0,0,0
pi.L2.2,hull,power.concentric(5).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(1).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(1).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(1).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(5).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(5).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(5).mvn.0.1,0,0,0
pi.L2.2,hull,power.sphere(2).mvn.0.01,0,0,0
pi.L2.2,hull,power.sphere(2).mvn.0.05,0,0,0
pi.L2.2,hull,power.sphere(2).mvn.0.1,0,0,0
pi.L2.2,hull,power.sphere(3).mvn.0.01,0,0,0
pi.L2.2,hull,power.sphere(3).mvn.0.05,0,0,0
pi.L2.2,hull,power.sphere(3).mvn.0.1,0,0,0
pi.L2.2,hull,power.thomas(0.05),0,0,0
pi.L2.2,hull,power.thomas(0.1),0,0,0
pi.L2.2,hull,power.thomas(0.15),0,0,0
pi.L2.2,hull,power.thomas(0.2),0,0,0
pi.L2.2,hull,power.thomas(0.25),0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(10,10)",0,0,0
pi.L2.2,unbiased.hull,null.ball(2),0,0,0
pi.L2.2,unbiased.hull,null.ball(3),0,0,0
pi.L2.2,unbiased.hull,null.ball(4),0,0,0
pi.L2.2,unbiased.hull,null.ball(5),0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
pi.L2.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
pi.L2.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.L2.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.05),0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.1),0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.15),0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.2),0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.25),0,0,0
pi.Linf,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.13333333333333333
pi.Linf,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.Linf,axis,"null.axis(0.1,0.1,10)",0.016666666666666666,0.03333333333333333,0.05
pi.Linf,axis,"null.axis(0.1,0.1)",0,0.05,0.1
pi.Linf,axis,"null.axis(0.1,1,1)",0,0,0.016666666666666666
pi.Linf,axis,"null.axis(0.1,1,10)",0,0.11666666666666667,0.15
pi.Linf,axis,"null.axis(0.1,1)",0,0,0
pi.Linf,axis,"null.axis(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.1
pi.Linf,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.05
pi.Linf,axis,"null.axis(1,1,1)",0,0.1,0.11666666666666667
pi.Linf,axis,"null.axis(1,1,10)",0.016666666666666666,0.1,0.15
pi.Linf,axis,"null.axis(1,1)",0,0,0.05
pi.Linf,axis,"null.axis(1,10,10)",0.016666666666666666,0.1,0.1
pi.Linf,axis,"null.axis(1,10)",0.05,0.05,0.1
pi.Linf,axis,"null.axis(10,10,10)",0,0.03333333333333333,0.18333333333333332
pi.Linf,axis,"null.axis(10,10)",0.06666666666666667,0.2,0.3333333333333333
pi.Linf,axis,null.ball(2),0,0,0.03333333333333333
pi.Linf,axis,null.ball(3),0,0.06666666666666667,0.11666666666666667
pi.Linf,axis,null.ball(4),0,0,0.05
pi.Linf,axis,null.ball(5),0,0.016666666666666666,0.05
pi.Linf,axis,"null.cross(0.1,0.1,0.1)",0,0,0.05
pi.Linf,axis,"null.cross(0.1,0.1,1)",0,0.05,0.05
pi.Linf,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf,axis,"null.cross(0.1,0.1)",0,0.05,0.05
pi.Linf,axis,"null.cross(0.1,1,1)",0,0,0
pi.Linf,axis,"null.cross(0.1,1,10)",0,0,0
pi.Linf,axis,"null.cross(0.1,1)",0,0,0
pi.Linf,axis,"null.cross(0.1,10,10)",0,0,0
pi.Linf,axis,"null.cross(0.1,10)",0,0,0
pi.Linf,axis,"null.cross(1,1,1)",0,0,0
pi.Linf,axis,"null.cross(1,1,10)",0,0,0
pi.Linf,axis,"null.cross(1,1)",0,0,0
pi.Linf,axis,"null.cross(1,10,10)",0,0,0
pi.Linf,axis,"null.cross(1,10)",0,0,0.05
pi.Linf,axis,"null.cross(10,10,10)",0,0,0
pi.Linf,axis,"null.cross(10,10)",0,0,0.05
pi.Linf,axis,"null.random.hull(10,5,25)",0,0,0
pi.Linf,axis,"null.random.hull(3,3,75)",0,0.06666666666666667,0.1
pi.Linf,axis,"null.random.hull(4,4,25)",0,0,0.016666666666666666
pi.Linf,axis,"null.random.hull(5,2,25)",0.05,0.05,0.13333333333333333
pi.Linf,axis,"null.random.hull(6,4,25)",0,0,0
pi.Linf,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.03333333333333333
pi.Linf,axis,"null.random.polytope(1,2,100)",0,0,0
pi.Linf,axis,"null.random.polytope(10,4,75)",0,0,0
pi.Linf,axis,"null.random.polytope(2,2,10)",0,0,0.016666666666666666
pi.Linf,axis,"null.random.polytope(3,3,75)",0,0,0
pi.Linf,axis,"null.random.polytope(4,3,25)",0.05,0.1,0.11666666666666667
pi.Linf,axis,"null.random.polytope(5,2,75)",0.06666666666666667,0.11666666666666667,0.13333333333333333
pi.Linf,axis,"null.random.polytope(6,2,100)",0.016666666666666666,0.05,0.05
pi.Linf,axis,"null.random.polytope(8,3,50)",0,0,0.06666666666666667
pi.Linf,axis,"null.random.polytope(9,2,10)",0,0,0
pi.Linf,axis,"null.simplex(unit,2)",0,0,0
pi.Linf,axis,"null.simplex(unit,3)",0,0,0
pi.Linf,axis,"null.simplex(unit,4)",0,0,0
pi.Linf,axis,power.concentric(1.25).mvn.0.01,0.9,0.95,0.95
pi.Linf,axis,power.concentric(1.25).mvn.0.05,0.65,0.7333333333333333,0.8333333333333334
pi.Linf,axis,power.concentric(1.25).mvn.0.1,0.35,0.48333333333333334,0.6166666666666667
pi.Linf,axis,power.concentric(10).mvn.0.01,0.6,0.6333333333333333,0.6666666666666666
pi.Linf,axis,power.concentric(10).mvn.0.05,0.6,0.65,0.75
pi.Linf,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
pi.Linf,axis,power.concentric(2).mvn.0.01,0.4666666666666667,0.65,0.7
pi.Linf,axis,power.concentric(2).mvn.0.05,0.3,0.3,0.3333333333333333
pi.Linf,axis,power.concentric(2).mvn.0.1,0,0.06666666666666667,0.21666666666666667
pi.Linf,axis,power.concentric(5).mvn.0.01,0.5,0.5166666666666667,0.55
pi.Linf,axis,power.concentric(5).mvn.0.05,0.5333333333333333,0.6,0.6666666666666666
pi.Linf,axis,power.concentric(5).mvn.0.1,0.48333333333333334,0.5166666666666667,0.55
pi.Linf,axis,power.fig8(0.25).mvn.0.01,0.7666666666666667,0.85,0.85
pi.Linf,axis,power.fig8(0.25).mvn.0.05,0.5,0.65,0.6666666666666666
pi.Linf,axis,power.fig8(0.25).mvn.0.1,0.2,0.31666666666666665,0.48333333333333334
pi.Linf,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
pi.Linf,axis,power.fig8(0.5).mvn.0.05,0.55,0.55,0.7
pi.Linf,axis,power.fig8(0.5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.3333333333333333
pi.Linf,axis,power.fig8(1.5).mvn.0.01,0.85,0.8666666666666667,0.8666666666666667
pi.Linf,axis,power.fig8(1.5).mvn.0.05,0.75,0.75,0.8
pi.Linf,axis,power.fig8(1.5).mvn.0.1,0.55,0.65,0.6833333333333333
pi.Linf,axis,power.fig8(1).mvn.0.01,0.7833333333333333,0.8,0.8166666666666667
pi.Linf,axis,power.fig8(1).mvn.0.05,0.4666666666666667,0.6333333333333333,0.7333333333333333
pi.Linf,axis,power.fig8(1).mvn.0.1,0.23333333333333334,0.36666666666666664,0.36666666666666664
pi.Linf,axis,power.fig8(5).mvn.0.01,0.9166666666666666,0.95,0.95
pi.Linf,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.Linf,axis,power.fig8(5).mvn.0.1,0.8666666666666667,0.9,0.95
pi.Linf,axis,power.sphere(2).mvn.0.01,1,1,1
pi.Linf,axis,power.sphere(2).mvn.0.05,0.5666666666666667,0.7,0.7166666666666667
pi.Linf,axis,power.sphere(2).mvn.0.1,0.11666666666666667,0.16666666666666666,0.26666666666666666
pi.Linf,axis,power.sphere(3).mvn.0.01,0.11666666666666667,0.23333333333333334,0.4
pi.Linf,axis,power.sphere(3).mvn.0.05,0.05,0.05,0.06666666666666667
pi.Linf,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.05
pi.Linf,axis,power.thomas(0.05),0,0,0.05
pi.Linf,axis,power.thomas(0.1),0.11666666666666667,0.16666666666666666,0.2
pi.Linf,axis,power.thomas(0.15),0.1,0.13333333333333333,0.15
pi.Linf,axis,power.thomas(0.2),0.15,0.21666666666666667,0.21666666666666667
pi.Linf,axis,power.thomas(0.25),0.05,0.05,0.05
pi.Linf,hull,"null.axis(0.1,0.1,0.1)",0.05,0.25,0.4166666666666667
pi.Linf,hull,"null.axis(0.1,0.1,1)",0,0.03333333333333333,0.13333333333333333
pi.Linf,hull,"null.axis(0.1,0.1,10)",0,0.016666666666666666,0.03333333333333333
pi.Linf,hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.1
pi.Linf,hull,"null.axis(0.1,1,1)",0.016666666666666666,0.05,0.05
pi.Linf,hull,"null.axis(0.1,1,10)",0.03333333333333333,0.15,0.25
pi.Linf,hull,"null.axis(0.1,1)",0.016666666666666666,0.016666666666666666,0.05
pi.Linf,hull,"null.axis(0.1,10,10)",0.05,0.11666666666666667,0.2
pi.Linf,hull,"null.axis(0.1,10)",0,0,0.05
pi.Linf,hull,"null.axis(1,1,1)",0.1,0.25,0.45
pi.Linf,hull,"null.axis(1,1,10)",0,0.1,0.18333333333333332
pi.Linf,hull,"null.axis(1,1)",0,0.05,0.13333333333333333
pi.Linf,hull,"null.axis(1,10,10)",0.05,0.1,0.11666666666666667
pi.Linf,hull,"null.axis(1,10)",0.1,0.11666666666666667,0.11666666666666667
pi.Linf,hull,"null.axis(10,10,10)",0.11666666666666667,0.3,0.48333333333333334
pi.Linf,hull,"null.axis(10,10)",0.13333333333333333,0.25,0.35
pi.Linf,hull,null.ball(2),0.06666666666666667,0.15,0.2
pi.Linf,hull,null.ball(3),0.1,0.31666666666666665,0.5166666666666667
pi.Linf,hull,null.ball(4),0.3333333333333333,0.65,0.7833333333333333
pi.Linf,hull,null.ball(5),0.5666666666666667,0.8333333333333334,0.9666666666666667
pi.Linf,hull,"null.cross(0.1,0.1,0.1)",0.06666666666666667,0.21666666666666667,0.35
pi.Linf,hull,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.2833333333333333
pi.Linf,hull,"null.cross(0.1,0.1,10)",0,0,0.05
pi.Linf,hull,"null.cross(0.1,0.1)",0,0.016666666666666666,0.08333333333333333
pi.Linf,hull,"null.cross(0.1,1,1)",0.15,0.23333333333333334,0.31666666666666665
pi.Linf,hull,"null.cross(0.1,1,10)",0,0,0.05
pi.Linf,hull,"null.cross(0.1,1)",0,0,0.05
pi.Linf,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.18333333333333332
pi.Linf,hull,"null.cross(0.1,10)",0,0,0
pi.Linf,hull,"null.cross(1,1,1)",0.11666666666666667,0.18333333333333332,0.2833333333333333
pi.Linf,hull,"null.cross(1,1,10)",0,0.08333333333333333,0.15
pi.Linf,hull,"null.cross(1,1)",0,0.13333333333333333,0.15
pi.Linf,hull,"null.cross(1,10,10)",0.05,0.1,0.16666666666666666
pi.Linf,hull,"null.cross(1,10)",0,0.016666666666666666,0.1
pi.Linf,hull,"null.cross(10,10,10)",0.1,0.16666666666666666,0.31666666666666665
pi.Linf,hull,"null.cross(10,10)",0.05,0.11666666666666667,0.15
pi.Linf,hull,"null.random.hull(10,5,25)",0.48333333333333334,0.8,0.85
pi.Linf,hull,"null.random.hull(3,3,75)",0.1,0.23333333333333334,0.31666666666666665
pi.Linf,hull,"null.random.hull(4,4,25)",0.35,0.45,0.5333333333333333
pi.Linf,hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.13333333333333333
pi.Linf,hull,"null.random.hull(6,4,25)",0.1,0.3,0.43333333333333335
pi.Linf,hull,"null.random.hull(8,3,100)",0.13333333333333333,0.25,0.38333333333333336
pi.Linf,hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
pi.Linf,hull,"null.random.polytope(10,4,75)",0.1,0.23333333333333334,0.4666666666666667
pi.Linf,hull,"null.random.polytope(2,2,10)",0.03333333333333333,0.05,0.1
pi.Linf,hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.13333333333333333
pi.Linf,hull,"null.random.polytope(4,3,25)",0.18333333333333332,0.25,0.31666666666666665
pi.Linf,hull,"null.random.polytope(5,2,75)",0.06666666666666667,0.1,0.15
pi.Linf,hull,"null.random.polytope(6,2,100)",0.05,0.08333333333333333,0.11666666666666667
pi.Linf,hull,"null.random.polytope(8,3,50)",0.1,0.16666666666666666,0.23333333333333334
pi.Linf,hull,"null.random.polytope(9,2,10)",0.05,0.08333333333333333,0.16666666666666666
pi.Linf,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
pi.Linf,hull,"null.simplex(unit,3)",0.06666666666666667,0.08333333333333333,0.1
pi.Linf,hull,"null.simplex(unit,4)",0.05,0.05,0.18333333333333332
pi.Linf,hull,power.concentric(1.25).mvn.0.01,1,1,1
pi.Linf,hull,power.concentric(1.25).mvn.0.05,0.85,0.85,0.85
pi.Linf,hull,power.concentric(1.25).mvn.0.1,0.4666666666666667,0.6333333333333333,0.7
pi.Linf,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7333333333333333,0.7833333333333333
pi.Linf,hull,power.concentric(10).mvn.0.05,0.7,0.8,0.8
pi.Linf,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.6666666666666666
pi.Linf,hull,power.concentric(2).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
pi.Linf,hull,power.concentric(2).mvn.0.05,0.36666666666666664,0.36666666666666664,0.4
pi.Linf,hull,power.concentric(2).mvn.0.1,0.06666666666666667,0.23333333333333334,0.38333333333333336
pi.Linf,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.55
pi.Linf,hull,power.concentric(5).mvn.0.05,0.6,0.6666666666666666,0.7
pi.Linf,hull,power.concentric(5).mvn.0.1,0.55,0.6,0.6666666666666666
pi.Linf,hull,power.fig8(0.25).mvn.0.01,0.9,0.95,1
pi.Linf,hull,power.fig8(0.25).mvn.0.05,0.7,0.7,0.8
pi.Linf,hull,power.fig8(0.25).mvn.0.1,0.31666666666666665,0.48333333333333334,0.6666666666666666
pi.Linf,hull,power.fig8(0.5).mvn.0.01,0.8666666666666667,0.8666666666666667,0.8833333333333333
pi.Linf,hull,power.fig8(0.5).mvn.0.05,0.6833333333333333,0.7166666666666667,0.7166666666666667
pi.Linf,hull,power.fig8(0.5).mvn.0.1,0.3,0.36666666666666664,0.5666666666666667
pi.Linf,hull,power.fig8(1.5).mvn.0.01,0.9,0.9333333333333333,0.95
pi.Linf,hull,power.fig8(1.5).mvn.0.05,0.8,0.8333333333333334,0.8333333333333334
pi.Linf,hull,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.6833333333333333,0.7
pi.Linf,hull,power.fig8(1).mvn.0.01,0.8333333333333334,0.8833333333333333,0.9
pi.Linf,hull,power.fig8(1).mvn.0.05,0.6166666666666667,0.7333333333333333,0.7666666666666667
pi.Linf,hull,power.fig8(1).mvn.0.1,0.35,0.36666666666666664,0.4166666666666667
pi.Linf,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9,0.9
pi.Linf,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.Linf,hull,power.fig8(5).mvn.0.1,0.8333333333333334,0.8666666666666667,0.8833333333333333
pi.Linf,hull,power.sphere(2).mvn.0.01,0.85,0.85,0.85
pi.Linf,hull,power.sphere(2).mvn.0.05,0.7166666666666667,0.7833333333333333,0.8
pi.Linf,hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.5333333333333333,0.5833333333333334
pi.Linf,hull,power.sphere(3).mvn.0.01,0.5833333333333334,0.7666666666666667,0.95
pi.Linf,hull,power.sphere(3).mvn.0.05,0.3333333333333333,0.4166666666666667,0.45
pi.Linf,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.2,0.31666666666666665
pi.Linf,hull,power.thomas(0.05),0,0.05,0.05
pi.Linf,hull,power.thomas(0.1),0.1,0.18333333333333332,0.23333333333333334
pi.Linf,hull,power.thomas(0.15),0.15,0.16666666666666666,0.23333333333333334
pi.Linf,hull,power.thomas(0.2),0.15,0.25,0.25
pi.Linf,hull,power.thomas(0.25),0.05,0.06666666666666667,0.1
pi.Linf,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.05
pi.Linf,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf,unbiased.hull,"null.axis(0.1,0.1)",0,0.03333333333333333,0.1
pi.Linf,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.Linf,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
pi.Linf,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.08333333333333333
pi.Linf,unbiased.hull,"null.axis(0.1,10,10)",0,0,0.08333333333333333
pi.Linf,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.Linf,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.05
pi.Linf,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.Linf,unbiased.hull,"null.axis(1,1)",0,0,0.08333333333333333
pi.Linf,unbiased.hull,"null.axis(1,10,10)",0,0.06666666666666667,0.1
pi.Linf,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.15
pi.Linf,unbiased.hull,"null.axis(10,10,10)",0,0,0.016666666666666666
pi.Linf,unbiased.hull,"null.axis(10,10)",0.06666666666666667,0.2,0.3
pi.Linf,unbiased.hull,null.ball(2),0,0.016666666666666666,0.1
pi.Linf,unbiased.hull,null.ball(3),0.05,0.1,0.1
pi.Linf,unbiased.hull,null.ball(4),0,0,0
pi.Linf,unbiased.hull,null.ball(5),0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.05
pi.Linf,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.1
pi.Linf,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,1)",0,0,0.05
pi.Linf,unbiased.hull,"null.cross(0.1,10,10)",0,0,0.05
pi.Linf,unbiased.hull,"null.cross(0.1,10)",0,0,0.016666666666666666
pi.Linf,unbiased.hull,"null.cross(1,1,1)",0,0,0.03333333333333333
pi.Linf,unbiased.hull,"null.cross(1,1,10)",0,0,0.016666666666666666
pi.Linf,unbiased.hull,"null.cross(1,1)",0,0.016666666666666666,0.08333333333333333
pi.Linf,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
pi.Linf,unbiased.hull,"null.cross(1,10)",0.03333333333333333,0.08333333333333333,0.13333333333333333
pi.Linf,unbiased.hull,"null.cross(10,10,10)",0,0,0.016666666666666666
pi.Linf,unbiased.hull,"null.cross(10,10)",0,0.06666666666666667,0.08333333333333333
pi.Linf,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.Linf,unbiased.hull,"null.random.hull(3,3,75)",0.06666666666666667,0.1,0.1
pi.Linf,unbiased.hull,"null.random.hull(4,4,25)",0,0.016666666666666666,0.05
pi.Linf,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.05,0.1
pi.Linf,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.Linf,unbiased.hull,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
pi.Linf,unbiased.hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
pi.Linf,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.Linf,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.05
pi.Linf,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf,unbiased.hull,"null.random.polytope(4,3,25)",0.1,0.15,0.15
pi.Linf,unbiased.hull,"null.random.polytope(5,2,75)",0.016666666666666666,0.05,0.16666666666666666
pi.Linf,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
pi.Linf,unbiased.hull,"null.random.polytope(8,3,50)",0,0.03333333333333333,0.05
pi.Linf,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.05
pi.Linf,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.06666666666666667
pi.Linf,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.Linf,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.Linf,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
pi.Linf,unbiased.hull,power.concentric(1.25).mvn.0.05,0.7,0.9,0.9166666666666666
pi.Linf,unbiased.hull,power.concentric(1.25).mvn.0.1,0.31666666666666665,0.4666666666666667,0.5333333333333333
pi.Linf,unbiased.hull,power.concentric(10).mvn.0.01,0.55,0.6,0.65
pi.Linf,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6166666666666667,0.65
pi.Linf,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
pi.Linf,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5333333333333333,0.7
pi.Linf,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.31666666666666665,0.38333333333333336
pi.Linf,unbiased.hull,power.concentric(2).mvn.0.1,0.08333333333333333,0.23333333333333334,0.3333333333333333
pi.Linf,unbiased.hull,power.concentric(5).mvn.0.01,0.5166666666666667,0.55,0.55
pi.Linf,unbiased.hull,power.concentric(5).mvn.0.05,0.5,0.5666666666666667,0.6333333333333333
pi.Linf,unbiased.hull,power.concentric(5).mvn.0.1,0.45,0.5,0.5833333333333334
pi.Linf,unbiased.hull,power.fig8(0.25).mvn.0.01,0.8,0.8,0.85
pi.Linf,unbiased.hull,power.fig8(0.25).mvn.0.05,0.7,0.7166666666666667,0.75
pi.Linf,unbiased.hull,power.fig8(0.25).mvn.0.1,0.25,0.48333333333333334,0.55
pi.Linf,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.8333333333333334,0.8333333333333334
pi.Linf,unbiased.hull,power.fig8(0.5).mvn.0.05,0.5333333333333333,0.6833333333333333,0.7
pi.Linf,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.3333333333333333,0.36666666666666664
pi.Linf,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8333333333333334,0.85
pi.Linf,unbiased.hull,power.fig8(1.5).mvn.0.05,0.55,0.75,0.75
pi.Linf,unbiased.hull,power.fig8(1.5).mvn.0.1,0.55,0.65,0.7
pi.Linf,unbiased.hull,power.fig8(1).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
pi.Linf,unbiased.hull,power.fig8(1).mvn.0.05,0.43333333333333335,0.6666666666666666,0.8
pi.Linf,unbiased.hull,power.fig8(1).mvn.0.1,0.26666666666666666,0.36666666666666664,0.36666666666666664
pi.Linf,unbiased.hull,power.fig8(5).mvn.0.01,0.85,0.85,0.8833333333333333
pi.Linf,unbiased.hull,power.fig8(5).mvn.0.05,0.9,0.9,0.9
pi.Linf,unbiased.hull,power.fig8(5).mvn.0.1,0.85,0.8833333333333333,0.9666666666666667
pi.Linf,unbiased.hull,power.sphere(2).mvn.0.01,0.9,0.9333333333333333,0.95
pi.Linf,unbiased.hull,power.sphere(2).mvn.0.05,0.6833333333333333,0.8,0.8
pi.Linf,unbiased.hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.36666666666666664,0.4666666666666667
pi.Linf,unbiased.hull,power.sphere(3).mvn.0.01,0.1,0.16666666666666666,0.21666666666666667
pi.Linf,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0.03333333333333333
pi.Linf,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.Linf,unbiased.hull,power.thomas(0.05),0,0.05,0.08333333333333333
pi.Linf,unbiased.hull,power.thomas(0.1),0.1,0.13333333333333333,0.15
pi.Linf,unbiased.hull,power.thomas(0.15),0.05,0.11666666666666667,0.15
pi.Linf,unbiased.hull,power.thomas(0.2),0.15,0.25,0.25
pi.Linf,unbiased.hull,power.thomas(0.25),0.05,0.05,0.05
pi.Linf.1,axis,"null.axis(0.1,0.1,0.1)",0,0.05,0.15
pi.Linf.1,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.Linf.1,axis,"null.axis(0.1,0.1,10)",0.016666666666666666,0.05,0.05
pi.Linf.1,axis,"null.axis(0.1,0.1)",0,0,0.1
pi.Linf.1,axis,"null.axis(0.1,1,1)",0,0,0.03333333333333333
pi.Linf.1,axis,"null.axis(0.1,1,10)",0,0,0
pi.Linf.1,axis,"null.axis(0.1,1)",0,0,0
pi.Linf.1,axis,"null.axis(0.1,10,10)",0.016666666666666666,0.1,0.1
pi.Linf.1,axis,"null.axis(0.1,10)",0,0,0
pi.Linf.1,axis,"null.axis(1,1,1)",0.05,0.05,0.08333333333333333
pi.Linf.1,axis,"null.axis(1,1,10)",0,0.016666666666666666,0.05
pi.Linf.1,axis,"null.axis(1,1)",0,0,0
pi.Linf.1,axis,"null.axis(1,10,10)",0.05,0.05,0.08333333333333333
pi.Linf.1,axis,"null.axis(1,10)",0.05,0.05,0.06666666666666667
pi.Linf.1,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.06666666666666667
pi.Linf.1,axis,"null.axis(10,10)",0.08333333333333333,0.25,0.2833333333333333
pi.Linf.1,axis,null.ball(2),0.03333333333333333,0.13333333333333333,0.18333333333333332
pi.Linf.1,axis,null.ball(3),0,0.13333333333333333,0.23333333333333334
pi.Linf.1,axis,null.ball(4),0,0,0.05
pi.Linf.1,axis,null.ball(5),0,0.08333333333333333,0.13333333333333333
pi.Linf.1,axis,"null.cross(0.1,0.1,0.1)",0.05,0.13333333333333333,0.15
pi.Linf.1,axis,"null.cross(0.1,0.1,1)",0.08333333333333333,0.08333333333333333,0.11666666666666667
pi.Linf.1,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.1,axis,"null.cross(0.1,0.1)",0,0,0.11666666666666667
pi.Linf.1,axis,"null.cross(0.1,1,1)",0,0,0.016666666666666666
pi.Linf.1,axis,"null.cross(0.1,1,10)",0,0.03333333333333333,0.05
pi.Linf.1,axis,"null.cross(0.1,1)",0,0,0
pi.Linf.1,axis,"null.cross(0.1,10,10)",0,0,0
pi.Linf.1,axis,"null.cross(0.1,10)",0,0.016666666666666666,0.03333333333333333
pi.Linf.1,axis,"null.cross(1,1,1)",0,0,0.016666666666666666
pi.Linf.1,axis,"null.cross(1,1,10)",0,0.016666666666666666,0.05
pi.Linf.1,axis,"null.cross(1,1)",0,0,0.016666666666666666
pi.Linf.1,axis,"null.cross(1,10,10)",0,0,0.06666666666666667
pi.Linf.1,axis,"null.cross(1,10)",0,0.06666666666666667,0.1
pi.Linf.1,axis,"null.cross(10,10,10)",0.016666666666666666,0.05,0.13333333333333333
pi.Linf.1,axis,"null.cross(10,10)",0,0.05,0.1
pi.Linf.1,axis,"null.random.hull(10,5,25)",0,0.06666666666666667,0.13333333333333333
pi.Linf.1,axis,"null.random.hull(3,3,75)",0,0.016666666666666666,0.16666666666666666
pi.Linf.1,axis,"null.random.hull(4,4,25)",0,0.15,0.23333333333333334
pi.Linf.1,axis,"null.random.hull(5,2,25)",0.05,0.1,0.1
pi.Linf.1,axis,"null.random.hull(6,4,25)",0,0,0.06666666666666667
pi.Linf.1,axis,"null.random.hull(8,3,100)",0.05,0.05,0.1
pi.Linf.1,axis,"null.random.polytope(1,2,100)",0,0.05,0.1
pi.Linf.1,axis,"null.random.polytope(10,4,75)",0,0.016666666666666666,0.05
pi.Linf.1,axis,"null.random.polytope(2,2,10)",0,0.05,0.05
pi.Linf.1,axis,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.1,axis,"null.random.polytope(4,3,25)",0.1,0.13333333333333333,0.15
pi.Linf.1,axis,"null.random.polytope(5,2,75)",0.1,0.13333333333333333,0.18333333333333332
pi.Linf.1,axis,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.03333333333333333
pi.Linf.1,axis,"null.random.polytope(8,3,50)",0,0,0.08333333333333333
pi.Linf.1,axis,"null.random.polytope(9,2,10)",0,0.05,0.05
pi.Linf.1,axis,"null.simplex(unit,2)",0,0.03333333333333333,0.03333333333333333
pi.Linf.1,axis,"null.simplex(unit,3)",0,0,0
pi.Linf.1,axis,"null.simplex(unit,4)",0,0.05,0.06666666666666667
pi.Linf.1,axis,power.concentric(1.25).mvn.0.01,0.8,0.8833333333333333,0.9333333333333333
pi.Linf.1,axis,power.concentric(1.25).mvn.0.05,0.6833333333333333,0.7666666666666667,0.8
pi.Linf.1,axis,power.concentric(1.25).mvn.0.1,0.35,0.5333333333333333,0.6333333333333333
pi.Linf.1,axis,power.concentric(10).mvn.0.01,0.5166666666666667,0.5833333333333334,0.6
pi.Linf.1,axis,power.concentric(10).mvn.0.05,0.5,0.5833333333333334,0.6333333333333333
pi.Linf.1,axis,power.concentric(10).mvn.0.1,0.55,0.55,0.55
pi.Linf.1,axis,power.concentric(2).mvn.0.01,0.35,0.45,0.5833333333333334
pi.Linf.1,axis,power.concentric(2).mvn.0.05,0.25,0.3,0.3
pi.Linf.1,axis,power.concentric(2).mvn.0.1,0.1,0.21666666666666667,0.31666666666666665
pi.Linf.1,axis,power.concentric(5).mvn.0.01,0.45,0.5,0.5333333333333333
pi.Linf.1,axis,power.concentric(5).mvn.0.05,0.35,0.5,0.5833333333333334
pi.Linf.1,axis,power.concentric(5).mvn.0.1,0.4,0.4166666666666667,0.45
pi.Linf.1,axis,power.fig8(0.25).mvn.0.01,0.7,0.7,0.75
pi.Linf.1,axis,power.fig8(0.25).mvn.0.05,0.5,0.65,0.6666666666666666
pi.Linf.1,axis,power.fig8(0.25).mvn.0.1,0.31666666666666665,0.36666666666666664,0.4
pi.Linf.1,axis,power.fig8(0.5).mvn.0.01,0.5833333333333334,0.6833333333333333,0.85
pi.Linf.1,axis,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.6,0.6166666666666667
pi.Linf.1,axis,power.fig8(0.5).mvn.0.1,0.23333333333333334,0.25,0.36666666666666664
pi.Linf.1,axis,power.fig8(1.5).mvn.0.01,0.75,0.75,0.8
pi.Linf.1,axis,power.fig8(1.5).mvn.0.05,0.65,0.65,0.7
pi.Linf.1,axis,power.fig8(1.5).mvn.0.1,0.4666666666666667,0.5,0.5833333333333334
pi.Linf.1,axis,power.fig8(1).mvn.0.01,0.55,0.6,0.7333333333333333
pi.Linf.1,axis,power.fig8(1).mvn.0.05,0.4,0.5166666666666667,0.6
pi.Linf.1,axis,power.fig8(1).mvn.0.1,0.25,0.31666666666666665,0.35
pi.Linf.1,axis,power.fig8(5).mvn.0.01,0.7666666666666667,0.8166666666666667,0.8166666666666667
pi.Linf.1,axis,power.fig8(5).mvn.0.05,0.85,0.9,0.95
pi.Linf.1,axis,power.fig8(5).mvn.0.1,0.8,0.8,0.8166666666666667
pi.Linf.1,axis,power.sphere(2).mvn.0.01,0.9,0.95,1
pi.Linf.1,axis,power.sphere(2).mvn.0.05,0.55,0.65,0.65
pi.Linf.1,axis,power.sphere(2).mvn.0.1,0.25,0.4,0.43333333333333335
pi.Linf.1,axis,power.sphere(3).mvn.0.01,0.13333333333333333,0.4,0.5833333333333334
pi.Linf.1,axis,power.sphere(3).mvn.0.05,0.05,0.06666666666666667,0.2833333333333333
pi.Linf.1,axis,power.sphere(3).mvn.0.1,0,0,0.016666666666666666
pi.Linf.1,axis,power.thomas(0.05),0,0,0
pi.Linf.1,axis,power.thomas(0.1),0.05,0.05,0.11666666666666667
pi.Linf.1,axis,power.thomas(0.15),0.1,0.11666666666666667,0.15
pi.Linf.1,axis,power.thomas(0.2),0,0.03333333333333333,0.1
pi.Linf.1,axis,power.thomas(0.25),0,0,0.016666666666666666
pi.Linf.1,hull,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.08333333333333333
pi.Linf.1,hull,"null.axis(0.1,0.1,1)",0,0,0.016666666666666666
pi.Linf.1,hull,"null.axis(0.1,0.1,10)",0.016666666666666666,0.05,0.05
pi.Linf.1,hull,"null.axis(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
pi.Linf.1,hull,"null.axis(0.1,1,1)",0,0,0
pi.Linf.1,hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.08333333333333333
pi.Linf.1,hull,"null.axis(0.1,1)",0,0,0.03333333333333333
pi.Linf.1,hull,"null.axis(0.1,10,10)",0.05,0.05,0.11666666666666667
pi.Linf.1,hull,"null.axis(0.1,10)",0,0,0
pi.Linf.1,hull,"null.axis(1,1,1)",0,0.1,0.2
pi.Linf.1,hull,"null.axis(1,1,10)",0,0,0.03333333333333333
pi.Linf.1,hull,"null.axis(1,1)",0,0,0
pi.Linf.1,hull,"null.axis(1,10,10)",0,0,0.06666666666666667
pi.Linf.1,hull,"null.axis(1,10)",0,0.03333333333333333,0.11666666666666667
pi.Linf.1,hull,"null.axis(10,10,10)",0,0.08333333333333333,0.1
pi.Linf.1,hull,"null.axis(10,10)",0.08333333333333333,0.16666666666666666,0.2
pi.Linf.1,hull,null.ball(2),0,0.18333333333333332,0.2
pi.Linf.1,hull,null.ball(3),0.05,0.1,0.18333333333333332
pi.Linf.1,hull,null.ball(4),0,0.03333333333333333,0.11666666666666667
pi.Linf.1,hull,null.ball(5),0,0.03333333333333333,0.1
pi.Linf.1,hull,"null.cross(0.1,0.1,0.1)",0.03333333333333333,0.1,0.18333333333333332
pi.Linf.1,hull,"null.cross(0.1,0.1,1)",0.05,0.08333333333333333,0.15
pi.Linf.1,hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.1,hull,"null.cross(0.1,0.1)",0,0,0.06666666666666667
pi.Linf.1,hull,"null.cross(0.1,1,1)",0,0.03333333333333333,0.15
pi.Linf.1,hull,"null.cross(0.1,1,10)",0.05,0.05,0.06666666666666667
pi.Linf.1,hull,"null.cross(0.1,1)",0,0,0.05
pi.Linf.1,hull,"null.cross(0.1,10,10)",0,0,0
pi.Linf.1,hull,"null.cross(0.1,10)",0,0.016666666666666666,0.016666666666666666
pi.Linf.1,hull,"null.cross(1,1,1)",0,0,0.06666666666666667
pi.Linf.1,hull,"null.cross(1,1,10)",0,0.016666666666666666,0.05
pi.Linf.1,hull,"null.cross(1,1)",0,0,0.06666666666666667
pi.Linf.1,hull,"null.cross(1,10,10)",0,0.016666666666666666,0.1
pi.Linf.1,hull,"null.cross(1,10)",0.05,0.06666666666666667,0.1
pi.Linf.1,hull,"null.cross(10,10,10)",0,0.08333333333333333,0.13333333333333333
pi.Linf.1,hull,"null.cross(10,10)",0,0.06666666666666667,0.11666666666666667
pi.Linf.1,hull,"null.random.hull(10,5,25)",0,0.11666666666666667,0.15
pi.Linf.1,hull,"null.random.hull(3,3,75)",0.05,0.1,0.11666666666666667
pi.Linf.1,hull,"null.random.hull(4,4,25)",0,0.03333333333333333,0.13333333333333333
pi.Linf.1,hull,"null.random.hull(5,2,25)",0.016666666666666666,0.05,0.1
pi.Linf.1,hull,"null.random.hull(6,4,25)",0,0.05,0.06666666666666667
pi.Linf.1,hull,"null.random.hull(8,3,100)",0,0.03333333333333333,0.08333333333333333
pi.Linf.1,hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
pi.Linf.1,hull,"null.random.polytope(10,4,75)",0,0.016666666666666666,0.11666666666666667
pi.Linf.1,hull,"null.random.polytope(2,2,10)",0.016666666666666666,0.05,0.1
pi.Linf.1,hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.1,hull,"null.random.polytope(4,3,25)",0.1,0.11666666666666667,0.15
pi.Linf.1,hull,"null.random.polytope(5,2,75)",0.05,0.05,0.11666666666666667
pi.Linf.1,hull,"null.random.polytope(6,2,100)",0,0,0.016666666666666666
pi.Linf.1,hull,"null.random.polytope(8,3,50)",0,0.016666666666666666,0.1
pi.Linf.1,hull,"null.random.polytope(9,2,10)",0,0.05,0.11666666666666667
pi.Linf.1,hull,"null.simplex(unit,2)",0,0.016666666666666666,0.05
pi.Linf.1,hull,"null.simplex(unit,3)",0,0,0
pi.Linf.1,hull,"null.simplex(unit,4)",0,0.016666666666666666,0.05
pi.Linf.1,hull,power.concentric(1.25).mvn.0.01,0.9,0.9,0.95
pi.Linf.1,hull,power.concentric(1.25).mvn.0.05,0.7,0.7333333333333333,0.7666666666666667
pi.Linf.1,hull,power.concentric(1.25).mvn.0.1,0.36666666666666664,0.5166666666666667,0.65
pi.Linf.1,hull,power.concentric(10).mvn.0.01,0.6,0.6,0.6333333333333333
pi.Linf.1,hull,power.concentric(10).mvn.0.05,0.5,0.55,0.7
pi.Linf.1,hull,power.concentric(10).mvn.0.1,0.5166666666666667,0.5833333333333334,0.6
pi.Linf.1,hull,power.concentric(2).mvn.0.01,0.4666666666666667,0.5333333333333333,0.5666666666666667
pi.Linf.1,hull,power.concentric(2).mvn.0.05,0.25,0.25,0.26666666666666666
pi.Linf.1,hull,power.concentric(2).mvn.0.1,0.15,0.2,0.25
pi.Linf.1,hull,power.concentric(5).mvn.0.01,0.48333333333333334,0.5166666666666667,0.55
pi.Linf.1,hull,power.concentric(5).mvn.0.05,0.45,0.5,0.5333333333333333
pi.Linf.1,hull,power.concentric(5).mvn.0.1,0.4,0.4,0.43333333333333335
pi.Linf.1,hull,power.fig8(0.25).mvn.0.01,0.6333333333333333,0.7666666666666667,0.8
pi.Linf.1,hull,power.fig8(0.25).mvn.0.05,0.5333333333333333,0.65,0.7
pi.Linf.1,hull,power.fig8(0.25).mvn.0.1,0.21666666666666667,0.2833333333333333,0.35
pi.Linf.1,hull,power.fig8(0.5).mvn.0.01,0.65,0.7166666666666667,0.7166666666666667
pi.Linf.1,hull,power.fig8(0.5).mvn.0.05,0.4166666666666667,0.55,0.5666666666666667
pi.Linf.1,hull,power.fig8(0.5).mvn.0.1,0.25,0.26666666666666666,0.35
pi.Linf.1,hull,power.fig8(1.5).mvn.0.01,0.7666666666666667,0.8333333333333334,0.85
pi.Linf.1,hull,power.fig8(1.5).mvn.0.05,0.5,0.6666666666666666,0.6833333333333333
pi.Linf.1,hull,power.fig8(1.5).mvn.0.1,0.4,0.5,0.55
pi.Linf.1,hull,power.fig8(1).mvn.0.01,0.6166666666666667,0.7,0.7166666666666667
pi.Linf.1,hull,power.fig8(1).mvn.0.05,0.45,0.5,0.5333333333333333
pi.Linf.1,hull,power.fig8(1).mvn.0.1,0.25,0.26666666666666666,0.31666666666666665
pi.Linf.1,hull,power.fig8(5).mvn.0.01,0.8,0.8,0.8
pi.Linf.1,hull,power.fig8(5).mvn.0.05,0.8166666666666667,0.8666666666666667,0.95
pi.Linf.1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
pi.Linf.1,hull,power.sphere(2).mvn.0.01,0.8,0.8,0.85
pi.Linf.1,hull,power.sphere(2).mvn.0.05,0.6,0.7,0.7
pi.Linf.1,hull,power.sphere(2).mvn.0.1,0.25,0.35,0.4166666666666667
pi.Linf.1,hull,power.sphere(3).mvn.0.01,0.16666666666666666,0.36666666666666664,0.5166666666666667
pi.Linf.1,hull,power.sphere(3).mvn.0.05,0.05,0.11666666666666667,0.31666666666666665
pi.Linf.1,hull,power.sphere(3).mvn.0.1,0,0.03333333333333333,0.11666666666666667
pi.Linf.1,hull,power.thomas(0.05),0,0,0
pi.Linf.1,hull,power.thomas(0.1),0.05,0.1,0.13333333333333333
pi.Linf.1,hull,power.thomas(0.15),0.05,0.16666666666666666,0.21666666666666667
pi.Linf.1,hull,power.thomas(0.2),0.016666666666666666,0.08333333333333333,0.1
pi.Linf.1,hull,power.thomas(0.25),0,0,0
pi.Linf.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.1
pi.Linf.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf.1,unbiased.hull,"null.axis(0.1,0.1)",0,0,0.1
pi.Linf.1,unbiased.hull,"null.axis(0.1,1,1)",0,0.016666666666666666,0.1
pi.Linf.1,unbiased.hull,"null.axis(0.1,1,10)",0.05,0.1,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.axis(0.1,1)",0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.1,0.1
pi.Linf.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.Linf.1,unbiased.hull,"null.axis(1,1,1)",0.05,0.05,0.1
pi.Linf.1,unbiased.hull,"null.axis(1,1,10)",0,0,0.05
pi.Linf.1,unbiased.hull,"null.axis(1,1)",0,0,0
pi.Linf.1,unbiased.hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.05,0.08333333333333333
pi.Linf.1,unbiased.hull,"null.axis(10,10,10)",0,0.05,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.axis(10,10)",0.1,0.2,0.31666666666666665
pi.Linf.1,unbiased.hull,null.ball(2),0.05,0.08333333333333333,0.15
pi.Linf.1,unbiased.hull,null.ball(3),0.05,0.11666666666666667,0.18333333333333332
pi.Linf.1,unbiased.hull,null.ball(4),0,0,0.13333333333333333
pi.Linf.1,unbiased.hull,null.ball(5),0.016666666666666666,0.05,0.15
pi.Linf.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0.05,0.08333333333333333,0.16666666666666666
pi.Linf.1,unbiased.hull,"null.cross(0.1,0.1,1)",0.06666666666666667,0.08333333333333333,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.03333333333333333
pi.Linf.1,unbiased.hull,"null.cross(0.1,1,1)",0,0,0.06666666666666667
pi.Linf.1,unbiased.hull,"null.cross(0.1,1,10)",0,0.03333333333333333,0.05
pi.Linf.1,unbiased.hull,"null.cross(0.1,1)",0,0.016666666666666666,0.05
pi.Linf.1,unbiased.hull,"null.cross(0.1,10,10)",0,0,0.03333333333333333
pi.Linf.1,unbiased.hull,"null.cross(0.1,10)",0,0,0
pi.Linf.1,unbiased.hull,"null.cross(1,1,1)",0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.cross(1,1,10)",0,0,0.03333333333333333
pi.Linf.1,unbiased.hull,"null.cross(1,1)",0,0.016666666666666666,0.05
pi.Linf.1,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.1
pi.Linf.1,unbiased.hull,"null.cross(1,10)",0.1,0.1,0.1
pi.Linf.1,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.cross(10,10)",0.05,0.05,0.05
pi.Linf.1,unbiased.hull,"null.random.hull(10,5,25)",0,0.06666666666666667,0.16666666666666666
pi.Linf.1,unbiased.hull,"null.random.hull(3,3,75)",0.06666666666666667,0.13333333333333333,0.15
pi.Linf.1,unbiased.hull,"null.random.hull(4,4,25)",0,0.1,0.15
pi.Linf.1,unbiased.hull,"null.random.hull(5,2,25)",0,0.06666666666666667,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.random.hull(6,4,25)",0,0.016666666666666666,0.1
pi.Linf.1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.1,0.11666666666666667
pi.Linf.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0.1,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.08333333333333333
pi.Linf.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.1,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.11666666666666667,0.15
pi.Linf.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.16666666666666666
pi.Linf.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0.05,0.06666666666666667
pi.Linf.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.simplex(unit,2)",0,0.03333333333333333,0.05
pi.Linf.1,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.Linf.1,unbiased.hull,"null.simplex(unit,4)",0,0.016666666666666666,0.06666666666666667
pi.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.85,0.9,0.9
pi.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.65,0.75,0.85
pi.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.26666666666666666,0.43333333333333335,0.5
pi.Linf.1,unbiased.hull,power.concentric(10).mvn.0.01,0.55,0.5833333333333334,0.6333333333333333
pi.Linf.1,unbiased.hull,power.concentric(10).mvn.0.05,0.45,0.6166666666666667,0.6666666666666666
pi.Linf.1,unbiased.hull,power.concentric(10).mvn.0.1,0.55,0.6,0.6
pi.Linf.1,unbiased.hull,power.concentric(2).mvn.0.01,0.36666666666666664,0.5,0.6666666666666666
pi.Linf.1,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.26666666666666666,0.3
pi.Linf.1,unbiased.hull,power.concentric(2).mvn.0.1,0.08333333333333333,0.21666666666666667,0.25
pi.Linf.1,unbiased.hull,power.concentric(5).mvn.0.01,0.45,0.45,0.48333333333333334
pi.Linf.1,unbiased.hull,power.concentric(5).mvn.0.05,0.36666666666666664,0.48333333333333334,0.5333333333333333
pi.Linf.1,unbiased.hull,power.concentric(5).mvn.0.1,0.35,0.36666666666666664,0.4666666666666667
pi.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.7,0.7166666666666667,0.7666666666666667
pi.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.55,0.65,0.7333333333333333
pi.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.25,0.26666666666666666
pi.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.5333333333333333,0.7166666666666667,0.7833333333333333
pi.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.45,0.5166666666666667,0.5833333333333334
pi.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.26666666666666666,0.31666666666666665
pi.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.75,0.75,0.75
pi.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.5,0.65,0.65
pi.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.45,0.5333333333333333,0.5833333333333334
pi.Linf.1,unbiased.hull,power.fig8(1).mvn.0.01,0.5,0.6833333333333333,0.75
pi.Linf.1,unbiased.hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.5166666666666667,0.6
pi.Linf.1,unbiased.hull,power.fig8(1).mvn.0.1,0.26666666666666666,0.31666666666666665,0.35
pi.Linf.1,unbiased.hull,power.fig8(5).mvn.0.01,0.8,0.8,0.8
pi.Linf.1,unbiased.hull,power.fig8(5).mvn.0.05,0.8,0.85,0.85
pi.Linf.1,unbiased.hull,power.fig8(5).mvn.0.1,0.75,0.7833333333333333,0.8
pi.Linf.1,unbiased.hull,power.sphere(2).mvn.0.01,0.85,0.8833333333333333,0.9333333333333333
pi.Linf.1,unbiased.hull,power.sphere(2).mvn.0.05,0.65,0.65,0.7
pi.Linf.1,unbiased.hull,power.sphere(2).mvn.0.1,0.26666666666666666,0.3333333333333333,0.4
pi.Linf.1,unbiased.hull,power.sphere(3).mvn.0.01,0.25,0.36666666666666664,0.5666666666666667
pi.Linf.1,unbiased.hull,power.sphere(3).mvn.0.05,0.1,0.15,0.2833333333333333
pi.Linf.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.08333333333333333
pi.Linf.1,unbiased.hull,power.thomas(0.05),0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,power.thomas(0.1),0,0.05,0.13333333333333333
pi.Linf.1,unbiased.hull,power.thomas(0.15),0.11666666666666667,0.15,0.2
pi.Linf.1,unbiased.hull,power.thomas(0.2),0,0.08333333333333333,0.13333333333333333
pi.Linf.1,unbiased.hull,power.thomas(0.25),0,0,0
pi.Linf.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,0.1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,1,1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,1,10)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,10,10)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,10)",0,0,0
pi.Linf.2,axis,"null.axis(1,1,1)",0,0,0
pi.Linf.2,axis,"null.axis(1,1,10)",0,0,0
pi.Linf.2,axis,"null.axis(1,1)",0,0,0
pi.Linf.2,axis,"null.axis(1,10,10)",0,0,0
pi.Linf.2,axis,"null.axis(1,10)",0,0,0
pi.Linf.2,axis,"null.axis(10,10,10)",0,0,0
pi.Linf.2,axis,"null.axis(10,10)",0,0,0
pi.Linf.2,axis,null.ball(2),0,0,0
pi.Linf.2,axis,null.ball(3),0,0,0
pi.Linf.2,axis,null.ball(4),0,0,0
pi.Linf.2,axis,null.ball(5),0,0,0
pi.Linf.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,0.1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,1,1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,1,10)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,10,10)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,10)",0,0,0
pi.Linf.2,axis,"null.cross(1,1,1)",0,0,0
pi.Linf.2,axis,"null.cross(1,1,10)",0,0,0
pi.Linf.2,axis,"null.cross(1,1)",0,0,0
pi.Linf.2,axis,"null.cross(1,10,10)",0,0,0
pi.Linf.2,axis,"null.cross(1,10)",0,0,0
pi.Linf.2,axis,"null.cross(10,10,10)",0,0,0
pi.Linf.2,axis,"null.cross(10,10)",0,0,0
pi.Linf.2,axis,"null.random.hull(10,5,25)",0,0,0
pi.Linf.2,axis,"null.random.hull(3,3,75)",0,0,0
pi.Linf.2,axis,"null.random.hull(4,4,25)",0,0,0
pi.Linf.2,axis,"null.random.hull(5,2,25)",0,0,0
pi.Linf.2,axis,"null.random.hull(6,4,25)",0,0,0
pi.Linf.2,axis,"null.random.hull(8,3,100)",0,0,0
pi.Linf.2,axis,"null.random.polytope(1,2,100)",0,0,0
pi.Linf.2,axis,"null.random.polytope(10,4,75)",0,0,0
pi.Linf.2,axis,"null.random.polytope(2,2,10)",0,0,0
pi.Linf.2,axis,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.2,axis,"null.random.polytope(4,3,25)",0,0,0
pi.Linf.2,axis,"null.random.polytope(5,2,75)",0,0,0
pi.Linf.2,axis,"null.random.polytope(6,2,100)",0,0,0
pi.Linf.2,axis,"null.random.polytope(8,3,50)",0,0,0
pi.Linf.2,axis,"null.random.polytope(9,2,10)",0,0,0
pi.Linf.2,axis,"null.simplex(unit,2)",0,0,0
pi.Linf.2,axis,"null.simplex(unit,3)",0,0,0
pi.Linf.2,axis,"null.simplex(unit,4)",0,0,0
pi.Linf.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
pi.Linf.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
pi.Linf.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
pi.Linf.2,axis,power.concentric(10).mvn.0.01,0,0,0
pi.Linf.2,axis,power.concentric(10).mvn.0.05,0,0,0
pi.Linf.2,axis,power.concentric(10).mvn.0.1,0,0,0
pi.Linf.2,axis,power.concentric(2).mvn.0.01,0,0,0
pi.Linf.2,axis,power.concentric(2).mvn.0.05,0,0,0
pi.Linf.2,axis,power.concentric(2).mvn.0.1,0,0,0
pi.Linf.2,axis,power.concentric(5).mvn.0.01,0,0,0
pi.Linf.2,axis,power.concentric(5).mvn.0.05,0,0,0
pi.Linf.2,axis,power.concentric(5).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(1).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(1).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(1).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(5).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(5).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(5).mvn.0.1,0,0,0
pi.Linf.2,axis,power.sphere(2).mvn.0.01,0,0,0
pi.Linf.2,axis,power.sphere(2).mvn.0.05,0,0,0
pi.Linf.2,axis,power.sphere(2).mvn.0.1,0,0,0
pi.Linf.2,axis,power.sphere(3).mvn.0.01,0,0,0
pi.Linf.2,axis,power.sphere(3).mvn.0.05,0,0,0
pi.Linf.2,axis,power.sphere(3).mvn.0.1,0,0,0
pi.Linf.2,axis,power.thomas(0.05),0,0,0
pi.Linf.2,axis,power.thomas(0.1),0,0,0
pi.Linf.2,axis,power.thomas(0.15),0,0,0
pi.Linf.2,axis,power.thomas(0.2),0,0,0
pi.Linf.2,axis,power.thomas(0.25),0,0,0
pi.Linf.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,0.1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,1,1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,1,10)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,10,10)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,10)",0,0,0
pi.Linf.2,hull,"null.axis(1,1,1)",0,0,0
pi.Linf.2,hull,"null.axis(1,1,10)",0,0,0
pi.Linf.2,hull,"null.axis(1,1)",0,0,0
pi.Linf.2,hull,"null.axis(1,10,10)",0,0,0
pi.Linf.2,hull,"null.axis(1,10)",0,0,0
pi.Linf.2,hull,"null.axis(10,10,10)",0,0,0
pi.Linf.2,hull,"null.axis(10,10)",0,0,0
pi.Linf.2,hull,null.ball(2),0,0,0
pi.Linf.2,hull,null.ball(3),0,0,0
pi.Linf.2,hull,null.ball(4),0,0,0
pi.Linf.2,hull,null.ball(5),0,0,0
pi.Linf.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,0.1,1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,0.1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,1,1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,1,10)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,10,10)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,10)",0,0,0
pi.Linf.2,hull,"null.cross(1,1,1)",0,0,0
pi.Linf.2,hull,"null.cross(1,1,10)",0,0,0
pi.Linf.2,hull,"null.cross(1,1)",0,0,0
pi.Linf.2,hull,"null.cross(1,10,10)",0,0,0
pi.Linf.2,hull,"null.cross(1,10)",0,0,0
pi.Linf.2,hull,"null.cross(10,10,10)",0,0,0
pi.Linf.2,hull,"null.cross(10,10)",0,0,0
pi.Linf.2,hull,"null.random.hull(10,5,25)",0,0,0
pi.Linf.2,hull,"null.random.hull(3,3,75)",0,0,0
pi.Linf.2,hull,"null.random.hull(4,4,25)",0,0,0
pi.Linf.2,hull,"null.random.hull(5,2,25)",0,0,0
pi.Linf.2,hull,"null.random.hull(6,4,25)",0,0,0
pi.Linf.2,hull,"null.random.hull(8,3,100)",0,0,0
pi.Linf.2,hull,"null.random.polytope(1,2,100)",0,0,0
pi.Linf.2,hull,"null.random.polytope(10,4,75)",0,0,0
pi.Linf.2,hull,"null.random.polytope(2,2,10)",0,0,0
pi.Linf.2,hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.2,hull,"null.random.polytope(4,3,25)",0,0,0
pi.Linf.2,hull,"null.random.polytope(5,2,75)",0,0,0
pi.Linf.2,hull,"null.random.polytope(6,2,100)",0,0,0
pi.Linf.2,hull,"null.random.polytope(8,3,50)",0,0,0
pi.Linf.2,hull,"null.random.polytope(9,2,10)",0,0,0
pi.Linf.2,hull,"null.simplex(unit,2)",0,0,0
pi.Linf.2,hull,"null.simplex(unit,3)",0,0,0
pi.Linf.2,hull,"null.simplex(unit,4)",0,0,0
pi.Linf.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.Linf.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.Linf.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.Linf.2,hull,power.concentric(10).mvn.0.01,0,0,0
pi.Linf.2,hull,power.concentric(10).mvn.0.05,0,0,0
pi.Linf.2,hull,power.concentric(10).mvn.0.1,0,0,0
pi.Linf.2,hull,power.concentric(2).mvn.0.01,0,0,0
pi.Linf.2,hull,power.concentric(2).mvn.0.05,0,0,0
pi.Linf.2,hull,power.concentric(2).mvn.0.1,0,0,0
pi.Linf.2,hull,power.concentric(5).mvn.0.01,0,0,0
pi.Linf.2,hull,power.concentric(5).mvn.0.05,0,0,0
pi.Linf.2,hull,power.concentric(5).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(1).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(1).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(1).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(5).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(5).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(5).mvn.0.1,0,0,0
pi.Linf.2,hull,power.sphere(2).mvn.0.01,0,0,0
pi.Linf.2,hull,power.sphere(2).mvn.0.05,0,0,0
pi.Linf.2,hull,power.sphere(2).mvn.0.1,0,0,0
pi.Linf.2,hull,power.sphere(3).mvn.0.01,0,0,0
pi.Linf.2,hull,power.sphere(3).mvn.0.05,0,0,0
pi.Linf.2,hull,power.sphere(3).mvn.0.1,0,0,0
pi.Linf.2,hull,power.thomas(0.05),0,0,0
pi.Linf.2,hull,power.thomas(0.1),0,0,0
pi.Linf.2,hull,power.thomas(0.15),0,0,0
pi.Linf.2,hull,power.thomas(0.2),0,0,0
pi.Linf.2,hull,power.thomas(0.25),0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(10,10)",0,0,0
pi.Linf.2,unbiased.hull,null.ball(2),0,0,0
pi.Linf.2,unbiased.hull,null.ball(3),0,0,0
pi.Linf.2,unbiased.hull,null.ball(4),0,0,0
pi.Linf.2,unbiased.hull,null.ball(5),0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
pi.Linf.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.Linf.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.05),0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.1),0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.15),0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.2),0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.25),0,0,0


==> reject-rates-individual-fods.csv <==
invariant,estimator,model,n.01,n.05,n.10
ell.L1,axis,"null.axis(0.1,0.1,0.1)",0.06666666666666667,0.16666666666666666,0.21666666666666667
ell.L1,axis,"null.axis(0.1,0.1,1)",0,0.05,0.15
ell.L1,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.11666666666666667
ell.L1,axis,"null.axis(0.1,1,1)",0,0.03333333333333333,0.15
ell.L1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
ell.L1,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.1
ell.L1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.13333333333333333
ell.L1,axis,"null.axis(0.1,10)",0.016666666666666666,0.05,0.1
ell.L1,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.1
ell.L1,axis,"null.axis(1,1,10)",0,0,0
ell.L1,axis,"null.axis(1,1)",0,0,0.016666666666666666
ell.L1,axis,"null.axis(1,10,10)",0.05,0.05,0.05
ell.L1,axis,"null.axis(1,10)",0,0.016666666666666666,0.08333333333333333
ell.L1,axis,"null.axis(10,10,10)",0,0,0
ell.L1,axis,"null.axis(10,10)",0,0,0
ell.L1,axis,null.ball(2),0,0,0
ell.L1,axis,null.ball(3),0.05,0.05,0.05
ell.L1,axis,null.ball(4),0,0,0
ell.L1,axis,null.ball(5),0,0.016666666666666666,0.05
ell.L1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
ell.L1,axis,"null.cross(0.1,0.1)",0,0,0.05
ell.L1,axis,"null.cross(0.1,1,1)",0,0,0
ell.L1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
ell.L1,axis,"null.cross(0.1,1)",0,0.016666666666666666,0.05
ell.L1,axis,"null.cross(0.1,10,10)",0,0,0.05
ell.L1,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
ell.L1,axis,"null.cross(1,1,1)",0,0,0
ell.L1,axis,"null.cross(1,1,10)",0,0,0
ell.L1,axis,"null.cross(1,1)",0,0,0
ell.L1,axis,"null.cross(1,10,10)",0,0,0
ell.L1,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
ell.L1,axis,"null.cross(10,10,10)",0,0,0.03333333333333333
ell.L1,axis,"null.cross(10,10)",0,0,0.03333333333333333
ell.L1,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
ell.L1,axis,"null.random.hull(3,3,75)",0,0,0
ell.L1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
ell.L1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
ell.L1,axis,"null.random.hull(6,4,25)",0,0,0
ell.L1,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
ell.L1,axis,"null.random.polytope(1,2,100)",0,0,0.05
ell.L1,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L1,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L1,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.06666666666666667,0.11666666666666667
ell.L1,axis,"null.random.polytope(5,2,75)",0,0.05,0.1
ell.L1,axis,"null.random.polytope(6,2,100)",0,0,0.05
ell.L1,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L1,axis,"null.random.polytope(9,2,10)",0,0.05,0.05
ell.L1,axis,"null.simplex(unit,2)",0,0,0
ell.L1,axis,"null.simplex(unit,3)",0,0,0
ell.L1,axis,"null.simplex(unit,4)",0,0,0
ell.L1,axis,power.concentric(1.25).mvn.0.01,0.6166666666666667,0.65,0.6666666666666666
ell.L1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.31666666666666665,0.38333333333333336
ell.L1,axis,power.concentric(1.25).mvn.0.1,0.05,0.1,0.15
ell.L1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6166666666666667
ell.L1,axis,power.concentric(10).mvn.0.05,0.25,0.36666666666666664,0.55
ell.L1,axis,power.concentric(10).mvn.0.1,0.3,0.38333333333333336,0.4
ell.L1,axis,power.concentric(2).mvn.0.01,0.2,0.2,0.3
ell.L1,axis,power.concentric(2).mvn.0.05,0,0.1,0.16666666666666666
ell.L1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
ell.L1,axis,power.concentric(5).mvn.0.01,0.25,0.25,0.3
ell.L1,axis,power.concentric(5).mvn.0.05,0.1,0.15,0.23333333333333334
ell.L1,axis,power.concentric(5).mvn.0.1,0.06666666666666667,0.13333333333333333,0.21666666666666667
ell.L1,axis,power.fig8(0.25).mvn.0.01,0.65,0.6666666666666666,0.7
ell.L1,axis,power.fig8(0.25).mvn.0.05,0.1,0.1,0.16666666666666666
ell.L1,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
ell.L1,axis,power.fig8(0.5).mvn.0.01,0.6,0.65,0.65
ell.L1,axis,power.fig8(0.5).mvn.0.05,0.1,0.16666666666666666,0.3
ell.L1,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.05
ell.L1,axis,power.fig8(1.5).mvn.0.01,0.7,0.75,0.7833333333333333
ell.L1,axis,power.fig8(1.5).mvn.0.05,0.4166666666666667,0.5,0.55
ell.L1,axis,power.fig8(1.5).mvn.0.1,0.18333333333333332,0.26666666666666666,0.35
ell.L1,axis,power.fig8(1).mvn.0.01,0.65,0.6833333333333333,0.7166666666666667
ell.L1,axis,power.fig8(1).mvn.0.05,0.31666666666666665,0.4,0.4166666666666667
ell.L1,axis,power.fig8(1).mvn.0.1,0,0.06666666666666667,0.16666666666666666
ell.L1,axis,power.fig8(5).mvn.0.01,1,1,1
ell.L1,axis,power.fig8(5).mvn.0.05,0.7,0.7,0.7
ell.L1,axis,power.fig8(5).mvn.0.1,0.75,0.75,0.75
ell.L1,axis,power.sphere(2).mvn.0.01,0.75,0.75,0.75
ell.L1,axis,power.sphere(2).mvn.0.05,0.1,0.16666666666666666,0.2
ell.L1,axis,power.sphere(2).mvn.0.1,0,0,0
ell.L1,axis,power.sphere(3).mvn.0.01,0.25,0.38333333333333336,0.5333333333333333
ell.L1,axis,power.sphere(3).mvn.0.05,0.1,0.15,0.15
ell.L1,axis,power.sphere(3).mvn.0.1,0,0,0.016666666666666666
ell.L1,axis,power.thomas(0.05),0,0,0
ell.L1,axis,power.thomas(0.1),0,0,0
ell.L1,axis,power.thomas(0.15),0,0.016666666666666666,0.016666666666666666
ell.L1,axis,power.thomas(0.2),0.05,0.08333333333333333,0.15
ell.L1,axis,power.thomas(0.25),0.1,0.1,0.11666666666666667
ell.L1,hull,"null.axis(0.1,0.1,0.1)",0.18333333333333332,0.38333333333333336,0.43333333333333335
ell.L1,hull,"null.axis(0.1,0.1,1)",0.1,0.16666666666666666,0.3
ell.L1,hull,"null.axis(0.1,0.1,10)",0,0.05,0.13333333333333333
ell.L1,hull,"null.axis(0.1,0.1)",0.05,0.1,0.18333333333333332
ell.L1,hull,"null.axis(0.1,1,1)",0.05,0.15,0.23333333333333334
ell.L1,hull,"null.axis(0.1,1,10)",0,0,0.03333333333333333
ell.L1,hull,"null.axis(0.1,1)",0.05,0.05,0.13333333333333333
ell.L1,hull,"null.axis(0.1,10,10)",0.16666666666666666,0.3,0.38333333333333336
ell.L1,hull,"null.axis(0.1,10)",0.05,0.06666666666666667,0.1
ell.L1,hull,"null.axis(1,1,1)",0.05,0.21666666666666667,0.31666666666666665
ell.L1,hull,"null.axis(1,1,10)",0,0.05,0.1
ell.L1,hull,"null.axis(1,1)",0,0.05,0.1
ell.L1,hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.13333333333333333
ell.L1,hull,"null.axis(1,10)",0,0.08333333333333333,0.2
ell.L1,hull,"null.axis(10,10,10)",0,0.16666666666666666,0.31666666666666665
ell.L1,hull,"null.axis(10,10)",0.05,0.08333333333333333,0.18333333333333332
ell.L1,hull,null.ball(2),0,0.11666666666666667,0.2
ell.L1,hull,null.ball(3),0.2,0.4,0.48333333333333334
ell.L1,hull,null.ball(4),0.45,0.6333333333333333,0.8333333333333334
ell.L1,hull,null.ball(5),0.75,0.9,0.9833333333333333
ell.L1,hull,"null.cross(0.1,0.1,0.1)",0.1,0.25,0.35
ell.L1,hull,"null.cross(0.1,0.1,1)",0.05,0.23333333333333334,0.38333333333333336
ell.L1,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.21666666666666667,0.23333333333333334
ell.L1,hull,"null.cross(0.1,0.1)",0,0.13333333333333333,0.16666666666666666
ell.L1,hull,"null.cross(0.1,1,1)",0.13333333333333333,0.2833333333333333,0.38333333333333336
ell.L1,hull,"null.cross(0.1,1,10)",0.06666666666666667,0.11666666666666667,0.25
ell.L1,hull,"null.cross(0.1,1)",0,0.1,0.16666666666666666
ell.L1,hull,"null.cross(0.1,10,10)",0.06666666666666667,0.26666666666666666,0.4
ell.L1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
ell.L1,hull,"null.cross(1,1,1)",0.016666666666666666,0.16666666666666666,0.2833333333333333
ell.L1,hull,"null.cross(1,1,10)",0,0.1,0.18333333333333332
ell.L1,hull,"null.cross(1,1)",0.05,0.06666666666666667,0.13333333333333333
ell.L1,hull,"null.cross(1,10,10)",0.05,0.25,0.35
ell.L1,hull,"null.cross(1,10)",0,0.016666666666666666,0.15
ell.L1,hull,"null.cross(10,10,10)",0.15,0.26666666666666666,0.3333333333333333
ell.L1,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.11666666666666667
ell.L1,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.9,0.9666666666666667
ell.L1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.16666666666666666,0.38333333333333336
ell.L1,hull,"null.random.hull(4,4,25)",0.6333333333333333,0.7666666666666667,0.8666666666666667
ell.L1,hull,"null.random.hull(5,2,25)",0.1,0.16666666666666666,0.18333333333333332
ell.L1,hull,"null.random.hull(6,4,25)",0.35,0.5166666666666667,0.6666666666666666
ell.L1,hull,"null.random.hull(8,3,100)",0.2,0.4,0.55
ell.L1,hull,"null.random.polytope(1,2,100)",0.03333333333333333,0.1,0.23333333333333334
ell.L1,hull,"null.random.polytope(10,4,75)",0.3,0.4166666666666667,0.55
ell.L1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.08333333333333333
ell.L1,hull,"null.random.polytope(3,3,75)",0.15,0.26666666666666666,0.31666666666666665
ell.L1,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4166666666666667
ell.L1,hull,"null.random.polytope(5,2,75)",0.11666666666666667,0.21666666666666667,0.3333333333333333
ell.L1,hull,"null.random.polytope(6,2,100)",0,0.13333333333333333,0.16666666666666666
ell.L1,hull,"null.random.polytope(8,3,50)",0.25,0.38333333333333336,0.5666666666666667
ell.L1,hull,"null.random.polytope(9,2,10)",0.06666666666666667,0.13333333333333333,0.21666666666666667
ell.L1,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
ell.L1,hull,"null.simplex(unit,3)",0.05,0.18333333333333332,0.3
ell.L1,hull,"null.simplex(unit,4)",0.26666666666666666,0.4,0.55
ell.L1,hull,power.concentric(1.25).mvn.0.01,0.6,0.7333333333333333,0.75
ell.L1,hull,power.concentric(1.25).mvn.0.05,0.31666666666666665,0.45,0.5666666666666667
ell.L1,hull,power.concentric(1.25).mvn.0.1,0,0.2,0.25
ell.L1,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7166666666666667,0.75
ell.L1,hull,power.concentric(10).mvn.0.05,0.35,0.4666666666666667,0.5333333333333333
ell.L1,hull,power.concentric(10).mvn.0.1,0.35,0.4,0.4166666666666667
ell.L1,hull,power.concentric(2).mvn.0.01,0.16666666666666666,0.4166666666666667,0.5833333333333334
ell.L1,hull,power.concentric(2).mvn.0.05,0.08333333333333333,0.23333333333333334,0.4
ell.L1,hull,power.concentric(2).mvn.0.1,0.05,0.05,0.1
ell.L1,hull,power.concentric(5).mvn.0.01,0.3,0.4,0.4
ell.L1,hull,power.concentric(5).mvn.0.05,0.15,0.3,0.38333333333333336
ell.L1,hull,power.concentric(5).mvn.0.1,0.25,0.25,0.3333333333333333
ell.L1,hull,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7166666666666667
ell.L1,hull,power.fig8(0.25).mvn.0.05,0.2,0.25,0.3
ell.L1,hull,power.fig8(0.25).mvn.0.1,0.1,0.13333333333333333,0.16666666666666666
ell.L1,hull,power.fig8(0.5).mvn.0.01,0.7,0.75,0.75
ell.L1,hull,power.fig8(0.5).mvn.0.05,0.25,0.35,0.4
ell.L1,hull,power.fig8(0.5).mvn.0.1,0,0.05,0.1
ell.L1,hull,power.fig8(1.5).mvn.0.01,0.8,0.9333333333333333,0.95
ell.L1,hull,power.fig8(1.5).mvn.0.05,0.5,0.65,0.65
ell.L1,hull,power.fig8(1.5).mvn.0.1,0.2,0.3,0.38333333333333336
ell.L1,hull,power.fig8(1).mvn.0.01,0.65,0.7,0.9
ell.L1,hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.5166666666666667,0.5833333333333334
ell.L1,hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.18333333333333332,0.23333333333333334
ell.L1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
ell.L1,hull,power.fig8(5).mvn.0.05,0.7166666666666667,0.8333333333333334,0.8666666666666667
ell.L1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
ell.L1,hull,power.sphere(2).mvn.0.01,0.75,0.75,0.75
ell.L1,hull,power.sphere(2).mvn.0.05,0.13333333333333333,0.26666666666666666,0.31666666666666665
ell.L1,hull,power.sphere(2).mvn.0.1,0,0,0.08333333333333333
ell.L1,hull,power.sphere(3).mvn.0.01,0.5333333333333333,0.6166666666666667,0.75
ell.L1,hull,power.sphere(3).mvn.0.05,0.45,0.4666666666666667,0.5833333333333334
ell.L1,hull,power.sphere(3).mvn.0.1,0.016666666666666666,0.13333333333333333,0.3
ell.L1,hull,power.thomas(0.05),0,0,0
ell.L1,hull,power.thomas(0.1),0,0,0
ell.L1,hull,power.thomas(0.15),0,0,0.03333333333333333
ell.L1,hull,power.thomas(0.2),0.16666666666666666,0.2,0.23333333333333334
ell.L1,hull,power.thomas(0.25),0.1,0.15,0.18333333333333332
ell.L1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.11666666666666667
ell.L1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.11666666666666667
ell.L1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0.05
ell.L1,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
ell.L1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
ell.L1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.06666666666666667,0.2
ell.L1,unbiased.hull,"null.axis(0.1,10)",0,0.016666666666666666,0.05
ell.L1,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L1,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L1,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
ell.L1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.05,0.06666666666666667
ell.L1,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.1
ell.L1,unbiased.hull,null.ball(2),0,0,0.05
ell.L1,unbiased.hull,null.ball(3),0,0.05,0.05
ell.L1,unbiased.hull,null.ball(4),0,0,0
ell.L1,unbiased.hull,null.ball(5),0,0,0
ell.L1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.05
ell.L1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
ell.L1,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
ell.L1,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
ell.L1,unbiased.hull,"null.cross(0.1,1,1)",0,0.03333333333333333,0.11666666666666667
ell.L1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.1,0.11666666666666667
ell.L1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
ell.L1,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.06666666666666667,0.13333333333333333
ell.L1,unbiased.hull,"null.cross(0.1,10)",0,0.13333333333333333,0.2
ell.L1,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L1,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L1,unbiased.hull,"null.cross(1,1)",0,0.05,0.08333333333333333
ell.L1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
ell.L1,unbiased.hull,"null.cross(1,10)",0,0,0.08333333333333333
ell.L1,unbiased.hull,"null.cross(10,10,10)",0,0,0.06666666666666667
ell.L1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
ell.L1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.1,0.13333333333333333
ell.L1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.1
ell.L1,unbiased.hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.08333333333333333,0.15
ell.L1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.05,0.1
ell.L1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.05,0.05
ell.L1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.06666666666666667,0.15
ell.L1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.13333333333333333
ell.L1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0.05
ell.L1,unbiased.hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.016666666666666666,0.08333333333333333
ell.L1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.05
ell.L1,unbiased.hull,"null.simplex(unit,3)",0,0.03333333333333333,0.05
ell.L1,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.5666666666666667,0.6833333333333333,0.7166666666666667
ell.L1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.31666666666666665,0.4
ell.L1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.11666666666666667,0.18333333333333332
ell.L1,unbiased.hull,power.concentric(10).mvn.0.01,0.4166666666666667,0.5,0.5666666666666667
ell.L1,unbiased.hull,power.concentric(10).mvn.0.05,0.21666666666666667,0.3,0.4
ell.L1,unbiased.hull,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.4
ell.L1,unbiased.hull,power.concentric(2).mvn.0.01,0.2,0.25,0.3333333333333333
ell.L1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.13333333333333333,0.3333333333333333
ell.L1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
ell.L1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.3,0.38333333333333336
ell.L1,unbiased.hull,power.concentric(5).mvn.0.05,0.1,0.2,0.25
ell.L1,unbiased.hull,power.concentric(5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.26666666666666666
ell.L1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.5166666666666667,0.6333333333333333,0.65
ell.L1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.15,0.16666666666666666,0.25
ell.L1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
ell.L1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.7,0.7333333333333333,0.75
ell.L1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.1,0.25
ell.L1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.06666666666666667
ell.L1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8,0.9166666666666666
ell.L1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.5,0.5666666666666667,0.6666666666666666
ell.L1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.1,0.23333333333333334,0.2833333333333333
ell.L1,unbiased.hull,power.fig8(1).mvn.0.01,0.6,0.6666666666666666,0.7166666666666667
ell.L1,unbiased.hull,power.fig8(1).mvn.0.05,0.36666666666666664,0.45,0.5166666666666667
ell.L1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.03333333333333333,0.1
ell.L1,unbiased.hull,power.fig8(5).mvn.0.01,0.9,0.9833333333333333,0.9833333333333333
ell.L1,unbiased.hull,power.fig8(5).mvn.0.05,0.7,0.7333333333333333,0.8166666666666667
ell.L1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.75,0.75
ell.L1,unbiased.hull,power.sphere(2).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
ell.L1,unbiased.hull,power.sphere(2).mvn.0.05,0.1,0.18333333333333332,0.2833333333333333
ell.L1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.03333333333333333
ell.L1,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.21666666666666667,0.25
ell.L1,unbiased.hull,power.sphere(3).mvn.0.05,0.03333333333333333,0.1,0.18333333333333332
ell.L1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.05,0.06666666666666667
ell.L1,unbiased.hull,power.thomas(0.05),0,0,0
ell.L1,unbiased.hull,power.thomas(0.1),0,0,0
ell.L1,unbiased.hull,power.thomas(0.15),0,0,0
ell.L1,unbiased.hull,power.thomas(0.2),0.05,0.1,0.15
ell.L1,unbiased.hull,power.thomas(0.25),0.05,0.06666666666666667,0.11666666666666667
ell.L1.1,axis,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.1,axis,"null.axis(0.1,0.1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,1,1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,1,10)",0,0,0
ell.L1.1,axis,"null.axis(0.1,1)",0,0,0
ell.L1.1,axis,"null.axis(0.1,10,10)",0,0,0
ell.L1.1,axis,"null.axis(0.1,10)",0,0,0
ell.L1.1,axis,"null.axis(1,1,1)",0,0,0
ell.L1.1,axis,"null.axis(1,1,10)",0,0,0
ell.L1.1,axis,"null.axis(1,1)",0,0,0
ell.L1.1,axis,"null.axis(1,10,10)",0,0,0
ell.L1.1,axis,"null.axis(1,10)",0,0,0
ell.L1.1,axis,"null.axis(10,10,10)",0,0,0
ell.L1.1,axis,"null.axis(10,10)",0,0,0
ell.L1.1,axis,null.ball(2),0,0,0
ell.L1.1,axis,null.ball(3),0,0,0
ell.L1.1,axis,null.ball(4),0,0,0
ell.L1.1,axis,null.ball(5),0,0,0
ell.L1.1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.1,axis,"null.cross(0.1,0.1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,1,1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,1,10)",0,0,0
ell.L1.1,axis,"null.cross(0.1,1)",0,0,0
ell.L1.1,axis,"null.cross(0.1,10,10)",0,0,0
ell.L1.1,axis,"null.cross(0.1,10)",0,0.03333333333333333,0.03333333333333333
ell.L1.1,axis,"null.cross(1,1,1)",0,0,0
ell.L1.1,axis,"null.cross(1,1,10)",0,0,0
ell.L1.1,axis,"null.cross(1,1)",0,0,0
ell.L1.1,axis,"null.cross(1,10,10)",0,0,0
ell.L1.1,axis,"null.cross(1,10)",0,0,0
ell.L1.1,axis,"null.cross(10,10,10)",0,0,0
ell.L1.1,axis,"null.cross(10,10)",0,0,0
ell.L1.1,axis,"null.random.hull(10,5,25)",0,0,0
ell.L1.1,axis,"null.random.hull(3,3,75)",0,0,0
ell.L1.1,axis,"null.random.hull(4,4,25)",0,0,0
ell.L1.1,axis,"null.random.hull(5,2,25)",0,0,0
ell.L1.1,axis,"null.random.hull(6,4,25)",0,0,0
ell.L1.1,axis,"null.random.hull(8,3,100)",0,0,0
ell.L1.1,axis,"null.random.polytope(1,2,100)",0,0,0
ell.L1.1,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L1.1,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L1.1,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L1.1,axis,"null.random.polytope(4,3,25)",0,0,0
ell.L1.1,axis,"null.random.polytope(5,2,75)",0,0,0
ell.L1.1,axis,"null.random.polytope(6,2,100)",0,0,0
ell.L1.1,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L1.1,axis,"null.random.polytope(9,2,10)",0,0,0
ell.L1.1,axis,"null.simplex(unit,2)",0,0,0
ell.L1.1,axis,"null.simplex(unit,3)",0,0,0
ell.L1.1,axis,"null.simplex(unit,4)",0,0,0
ell.L1.1,axis,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.1,axis,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.1,axis,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.1,axis,power.concentric(10).mvn.0.01,0,0,0
ell.L1.1,axis,power.concentric(10).mvn.0.05,0,0,0
ell.L1.1,axis,power.concentric(10).mvn.0.1,0,0,0
ell.L1.1,axis,power.concentric(2).mvn.0.01,0,0,0
ell.L1.1,axis,power.concentric(2).mvn.0.05,0,0,0
ell.L1.1,axis,power.concentric(2).mvn.0.1,0,0,0
ell.L1.1,axis,power.concentric(5).mvn.0.01,0,0,0
ell.L1.1,axis,power.concentric(5).mvn.0.05,0,0,0
ell.L1.1,axis,power.concentric(5).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(1).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(1).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(1).mvn.0.1,0,0,0
ell.L1.1,axis,power.fig8(5).mvn.0.01,0,0,0
ell.L1.1,axis,power.fig8(5).mvn.0.05,0,0,0
ell.L1.1,axis,power.fig8(5).mvn.0.1,0,0,0
ell.L1.1,axis,power.sphere(2).mvn.0.01,0,0,0
ell.L1.1,axis,power.sphere(2).mvn.0.05,0,0,0
ell.L1.1,axis,power.sphere(2).mvn.0.1,0,0,0
ell.L1.1,axis,power.sphere(3).mvn.0.01,0,0,0
ell.L1.1,axis,power.sphere(3).mvn.0.05,0,0,0
ell.L1.1,axis,power.sphere(3).mvn.0.1,0,0,0
ell.L1.1,axis,power.thomas(0.05),0,0,0
ell.L1.1,axis,power.thomas(0.1),0,0,0
ell.L1.1,axis,power.thomas(0.15),0,0,0
ell.L1.1,axis,power.thomas(0.2),0,0,0
ell.L1.1,axis,power.thomas(0.25),0,0,0
ell.L1.1,hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.1,hull,"null.axis(0.1,0.1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,1,1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,1,10)",0,0,0
ell.L1.1,hull,"null.axis(0.1,1)",0,0,0
ell.L1.1,hull,"null.axis(0.1,10,10)",0,0,0
ell.L1.1,hull,"null.axis(0.1,10)",0,0,0
ell.L1.1,hull,"null.axis(1,1,1)",0,0,0
ell.L1.1,hull,"null.axis(1,1,10)",0,0,0
ell.L1.1,hull,"null.axis(1,1)",0,0,0
ell.L1.1,hull,"null.axis(1,10,10)",0,0,0
ell.L1.1,hull,"null.axis(1,10)",0,0,0
ell.L1.1,hull,"null.axis(10,10,10)",0,0,0
ell.L1.1,hull,"null.axis(10,10)",0,0,0
ell.L1.1,hull,null.ball(2),0,0,0
ell.L1.1,hull,null.ball(3),0,0,0
ell.L1.1,hull,null.ball(4),0,0,0
ell.L1.1,hull,null.ball(5),0,0,0
ell.L1.1,hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.1,hull,"null.cross(0.1,0.1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,1,1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,1,10)",0,0,0
ell.L1.1,hull,"null.cross(0.1,1)",0,0,0
ell.L1.1,hull,"null.cross(0.1,10,10)",0,0,0
ell.L1.1,hull,"null.cross(0.1,10)",0,0,0
ell.L1.1,hull,"null.cross(1,1,1)",0,0,0
ell.L1.1,hull,"null.cross(1,1,10)",0,0,0
ell.L1.1,hull,"null.cross(1,1)",0,0,0
ell.L1.1,hull,"null.cross(1,10,10)",0,0,0
ell.L1.1,hull,"null.cross(1,10)",0,0,0
ell.L1.1,hull,"null.cross(10,10,10)",0,0,0
ell.L1.1,hull,"null.cross(10,10)",0,0,0
ell.L1.1,hull,"null.random.hull(10,5,25)",0,0,0
ell.L1.1,hull,"null.random.hull(3,3,75)",0,0,0
ell.L1.1,hull,"null.random.hull(4,4,25)",0,0,0
ell.L1.1,hull,"null.random.hull(5,2,25)",0,0,0
ell.L1.1,hull,"null.random.hull(6,4,25)",0,0,0
ell.L1.1,hull,"null.random.hull(8,3,100)",0,0,0
ell.L1.1,hull,"null.random.polytope(1,2,100)",0,0,0
ell.L1.1,hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1.1,hull,"null.random.polytope(2,2,10)",0,0,0
ell.L1.1,hull,"null.random.polytope(3,3,75)",0,0,0
ell.L1.1,hull,"null.random.polytope(4,3,25)",0,0,0
ell.L1.1,hull,"null.random.polytope(5,2,75)",0,0,0
ell.L1.1,hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1.1,hull,"null.random.polytope(8,3,50)",0,0,0
ell.L1.1,hull,"null.random.polytope(9,2,10)",0,0,0
ell.L1.1,hull,"null.simplex(unit,2)",0,0,0
ell.L1.1,hull,"null.simplex(unit,3)",0,0,0
ell.L1.1,hull,"null.simplex(unit,4)",0,0,0
ell.L1.1,hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.1,hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.1,hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.1,hull,power.concentric(10).mvn.0.01,0,0,0
ell.L1.1,hull,power.concentric(10).mvn.0.05,0,0,0
ell.L1.1,hull,power.concentric(10).mvn.0.1,0,0,0
ell.L1.1,hull,power.concentric(2).mvn.0.01,0,0,0
ell.L1.1,hull,power.concentric(2).mvn.0.05,0,0,0
ell.L1.1,hull,power.concentric(2).mvn.0.1,0,0,0
ell.L1.1,hull,power.concentric(5).mvn.0.01,0,0,0
ell.L1.1,hull,power.concentric(5).mvn.0.05,0,0,0
ell.L1.1,hull,power.concentric(5).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(1).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(1).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(1).mvn.0.1,0,0,0
ell.L1.1,hull,power.fig8(5).mvn.0.01,0,0,0
ell.L1.1,hull,power.fig8(5).mvn.0.05,0,0,0
ell.L1.1,hull,power.fig8(5).mvn.0.1,0,0,0
ell.L1.1,hull,power.sphere(2).mvn.0.01,0,0,0
ell.L1.1,hull,power.sphere(2).mvn.0.05,0,0,0
ell.L1.1,hull,power.sphere(2).mvn.0.1,0,0,0
ell.L1.1,hull,power.sphere(3).mvn.0.01,0,0,0
ell.L1.1,hull,power.sphere(3).mvn.0.05,0,0,0
ell.L1.1,hull,power.sphere(3).mvn.0.1,0,0,0
ell.L1.1,hull,power.thomas(0.05),0,0,0
ell.L1.1,hull,power.thomas(0.1),0,0,0
ell.L1.1,hull,power.thomas(0.15),0,0,0
ell.L1.1,hull,power.thomas(0.2),0,0,0
ell.L1.1,hull,power.thomas(0.25),0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.axis(10,10)",0,0,0
ell.L1.1,unbiased.hull,null.ball(2),0,0,0
ell.L1.1,unbiased.hull,null.ball(3),0,0,0
ell.L1.1,unbiased.hull,null.ball(4),0,0,0
ell.L1.1,unbiased.hull,null.ball(5),0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(0.1,10)",0,0.016666666666666666,0.05
ell.L1.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(1,1)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(1,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(1,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.cross(10,10)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.L1.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
ell.L1.1,unbiased.hull,"null.simplex(unit,2)",0,0,0
ell.L1.1,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.L1.1,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
ell.L1.1,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
ell.L1.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.05),0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.1),0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.15),0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.2),0,0,0
ell.L1.1,unbiased.hull,power.thomas(0.25),0,0,0
ell.L1.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.2,axis,"null.axis(0.1,0.1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,1,1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,1,10)",0,0,0
ell.L1.2,axis,"null.axis(0.1,1)",0,0,0
ell.L1.2,axis,"null.axis(0.1,10,10)",0,0,0
ell.L1.2,axis,"null.axis(0.1,10)",0,0,0
ell.L1.2,axis,"null.axis(1,1,1)",0,0,0
ell.L1.2,axis,"null.axis(1,1,10)",0,0,0
ell.L1.2,axis,"null.axis(1,1)",0,0,0
ell.L1.2,axis,"null.axis(1,10,10)",0,0,0
ell.L1.2,axis,"null.axis(1,10)",0,0,0
ell.L1.2,axis,"null.axis(10,10,10)",0,0,0
ell.L1.2,axis,"null.axis(10,10)",0,0,0
ell.L1.2,axis,null.ball(2),0,0,0
ell.L1.2,axis,null.ball(3),0,0,0
ell.L1.2,axis,null.ball(4),0,0,0
ell.L1.2,axis,null.ball(5),0,0,0
ell.L1.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.2,axis,"null.cross(0.1,0.1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,1,1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,1,10)",0,0,0
ell.L1.2,axis,"null.cross(0.1,1)",0,0,0
ell.L1.2,axis,"null.cross(0.1,10,10)",0,0,0
ell.L1.2,axis,"null.cross(0.1,10)",0,0,0
ell.L1.2,axis,"null.cross(1,1,1)",0,0,0
ell.L1.2,axis,"null.cross(1,1,10)",0,0,0
ell.L1.2,axis,"null.cross(1,1)",0,0,0
ell.L1.2,axis,"null.cross(1,10,10)",0,0,0
ell.L1.2,axis,"null.cross(1,10)",0,0,0
ell.L1.2,axis,"null.cross(10,10,10)",0,0,0
ell.L1.2,axis,"null.cross(10,10)",0,0,0
ell.L1.2,axis,"null.random.hull(10,5,25)",0,0,0
ell.L1.2,axis,"null.random.hull(3,3,75)",0,0,0
ell.L1.2,axis,"null.random.hull(4,4,25)",0,0,0
ell.L1.2,axis,"null.random.hull(5,2,25)",0,0,0
ell.L1.2,axis,"null.random.hull(6,4,25)",0,0,0
ell.L1.2,axis,"null.random.hull(8,3,100)",0,0,0
ell.L1.2,axis,"null.random.polytope(1,2,100)",0,0,0
ell.L1.2,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L1.2,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L1.2,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L1.2,axis,"null.random.polytope(4,3,25)",0,0,0
ell.L1.2,axis,"null.random.polytope(5,2,75)",0,0,0
ell.L1.2,axis,"null.random.polytope(6,2,100)",0,0,0
ell.L1.2,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L1.2,axis,"null.random.polytope(9,2,10)",0,0,0
ell.L1.2,axis,"null.simplex(unit,2)",0,0,0
ell.L1.2,axis,"null.simplex(unit,3)",0,0,0
ell.L1.2,axis,"null.simplex(unit,4)",0,0,0
ell.L1.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.2,axis,power.concentric(10).mvn.0.01,0,0,0
ell.L1.2,axis,power.concentric(10).mvn.0.05,0,0,0
ell.L1.2,axis,power.concentric(10).mvn.0.1,0,0,0
ell.L1.2,axis,power.concentric(2).mvn.0.01,0,0,0
ell.L1.2,axis,power.concentric(2).mvn.0.05,0,0,0
ell.L1.2,axis,power.concentric(2).mvn.0.1,0,0,0
ell.L1.2,axis,power.concentric(5).mvn.0.01,0,0,0
ell.L1.2,axis,power.concentric(5).mvn.0.05,0,0,0
ell.L1.2,axis,power.concentric(5).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(1).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(1).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(1).mvn.0.1,0,0,0
ell.L1.2,axis,power.fig8(5).mvn.0.01,0,0,0
ell.L1.2,axis,power.fig8(5).mvn.0.05,0,0,0
ell.L1.2,axis,power.fig8(5).mvn.0.1,0,0,0
ell.L1.2,axis,power.sphere(2).mvn.0.01,0,0,0
ell.L1.2,axis,power.sphere(2).mvn.0.05,0,0,0
ell.L1.2,axis,power.sphere(2).mvn.0.1,0,0,0
ell.L1.2,axis,power.sphere(3).mvn.0.01,0,0,0
ell.L1.2,axis,power.sphere(3).mvn.0.05,0,0,0
ell.L1.2,axis,power.sphere(3).mvn.0.1,0,0,0
ell.L1.2,axis,power.thomas(0.05),0,0,0
ell.L1.2,axis,power.thomas(0.1),0,0,0
ell.L1.2,axis,power.thomas(0.15),0,0,0
ell.L1.2,axis,power.thomas(0.2),0,0,0
ell.L1.2,axis,power.thomas(0.25),0,0,0
ell.L1.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.2,hull,"null.axis(0.1,0.1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,1,1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,1,10)",0,0,0
ell.L1.2,hull,"null.axis(0.1,1)",0,0,0
ell.L1.2,hull,"null.axis(0.1,10,10)",0,0,0
ell.L1.2,hull,"null.axis(0.1,10)",0,0,0
ell.L1.2,hull,"null.axis(1,1,1)",0,0,0
ell.L1.2,hull,"null.axis(1,1,10)",0,0,0
ell.L1.2,hull,"null.axis(1,1)",0,0,0
ell.L1.2,hull,"null.axis(1,10,10)",0,0,0
ell.L1.2,hull,"null.axis(1,10)",0,0,0
ell.L1.2,hull,"null.axis(10,10,10)",0,0,0
ell.L1.2,hull,"null.axis(10,10)",0,0,0
ell.L1.2,hull,null.ball(2),0,0,0
ell.L1.2,hull,null.ball(3),0,0,0
ell.L1.2,hull,null.ball(4),0,0,0
ell.L1.2,hull,null.ball(5),0,0,0
ell.L1.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.2,hull,"null.cross(0.1,0.1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,1,1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,1,10)",0,0,0
ell.L1.2,hull,"null.cross(0.1,1)",0,0,0
ell.L1.2,hull,"null.cross(0.1,10,10)",0,0,0
ell.L1.2,hull,"null.cross(0.1,10)",0,0,0
ell.L1.2,hull,"null.cross(1,1,1)",0,0,0
ell.L1.2,hull,"null.cross(1,1,10)",0,0,0
ell.L1.2,hull,"null.cross(1,1)",0,0,0
ell.L1.2,hull,"null.cross(1,10,10)",0,0,0
ell.L1.2,hull,"null.cross(1,10)",0,0,0
ell.L1.2,hull,"null.cross(10,10,10)",0,0,0
ell.L1.2,hull,"null.cross(10,10)",0,0,0
ell.L1.2,hull,"null.random.hull(10,5,25)",0,0,0
ell.L1.2,hull,"null.random.hull(3,3,75)",0,0,0
ell.L1.2,hull,"null.random.hull(4,4,25)",0,0,0
ell.L1.2,hull,"null.random.hull(5,2,25)",0,0,0
ell.L1.2,hull,"null.random.hull(6,4,25)",0,0,0
ell.L1.2,hull,"null.random.hull(8,3,100)",0,0,0
ell.L1.2,hull,"null.random.polytope(1,2,100)",0,0,0
ell.L1.2,hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1.2,hull,"null.random.polytope(2,2,10)",0,0,0
ell.L1.2,hull,"null.random.polytope(3,3,75)",0,0,0
ell.L1.2,hull,"null.random.polytope(4,3,25)",0,0,0
ell.L1.2,hull,"null.random.polytope(5,2,75)",0,0,0
ell.L1.2,hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1.2,hull,"null.random.polytope(8,3,50)",0,0,0
ell.L1.2,hull,"null.random.polytope(9,2,10)",0,0,0
ell.L1.2,hull,"null.simplex(unit,2)",0,0,0
ell.L1.2,hull,"null.simplex(unit,3)",0,0,0
ell.L1.2,hull,"null.simplex(unit,4)",0,0,0
ell.L1.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.2,hull,power.concentric(10).mvn.0.01,0,0,0
ell.L1.2,hull,power.concentric(10).mvn.0.05,0,0,0
ell.L1.2,hull,power.concentric(10).mvn.0.1,0,0,0
ell.L1.2,hull,power.concentric(2).mvn.0.01,0,0,0
ell.L1.2,hull,power.concentric(2).mvn.0.05,0,0,0
ell.L1.2,hull,power.concentric(2).mvn.0.1,0,0,0
ell.L1.2,hull,power.concentric(5).mvn.0.01,0,0,0
ell.L1.2,hull,power.concentric(5).mvn.0.05,0,0,0
ell.L1.2,hull,power.concentric(5).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(1).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(1).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(1).mvn.0.1,0,0,0
ell.L1.2,hull,power.fig8(5).mvn.0.01,0,0,0
ell.L1.2,hull,power.fig8(5).mvn.0.05,0,0,0
ell.L1.2,hull,power.fig8(5).mvn.0.1,0,0,0
ell.L1.2,hull,power.sphere(2).mvn.0.01,0,0,0
ell.L1.2,hull,power.sphere(2).mvn.0.05,0,0,0
ell.L1.2,hull,power.sphere(2).mvn.0.1,0,0,0
ell.L1.2,hull,power.sphere(3).mvn.0.01,0,0,0
ell.L1.2,hull,power.sphere(3).mvn.0.05,0,0,0
ell.L1.2,hull,power.sphere(3).mvn.0.1,0,0,0
ell.L1.2,hull,power.thomas(0.05),0,0,0
ell.L1.2,hull,power.thomas(0.1),0,0,0
ell.L1.2,hull,power.thomas(0.15),0,0,0
ell.L1.2,hull,power.thomas(0.2),0,0,0
ell.L1.2,hull,power.thomas(0.25),0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.axis(10,10)",0,0,0
ell.L1.2,unbiased.hull,null.ball(2),0,0,0
ell.L1.2,unbiased.hull,null.ball(3),0,0,0
ell.L1.2,unbiased.hull,null.ball(4),0,0,0
ell.L1.2,unbiased.hull,null.ball(5),0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,1)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(1,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.cross(10,10)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.L1.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
ell.L1.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
ell.L1.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.L1.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
ell.L1.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
ell.L1.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.05),0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.1),0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.15),0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.2),0,0,0
ell.L1.2,unbiased.hull,power.thomas(0.25),0,0,0
ell.L2,axis,"null.axis(0.1,0.1,0.1)",0.11666666666666667,0.25,0.26666666666666666
ell.L2,axis,"null.axis(0.1,0.1,1)",0,0.06666666666666667,0.18333333333333332
ell.L2,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L2,axis,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
ell.L2,axis,"null.axis(0.1,1,1)",0,0.016666666666666666,0.13333333333333333
ell.L2,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
ell.L2,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.11666666666666667
ell.L2,axis,"null.axis(0.1,10,10)",0.15,0.15,0.18333333333333332
ell.L2,axis,"null.axis(0.1,10)",0.016666666666666666,0.016666666666666666,0.1
ell.L2,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
ell.L2,axis,"null.axis(1,1,10)",0,0,0
ell.L2,axis,"null.axis(1,1)",0,0,0.03333333333333333
ell.L2,axis,"null.axis(1,10,10)",0.05,0.05,0.05
ell.L2,axis,"null.axis(1,10)",0,0.05,0.08333333333333333
ell.L2,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.05
ell.L2,axis,"null.axis(10,10)",0,0.03333333333333333,0.11666666666666667
ell.L2,axis,null.ball(2),0,0,0
ell.L2,axis,null.ball(3),0.05,0.05,0.1
ell.L2,axis,null.ball(4),0,0,0
ell.L2,axis,null.ball(5),0,0,0.06666666666666667
ell.L2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L2,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L2,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
ell.L2,axis,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
ell.L2,axis,"null.cross(0.1,1,1)",0,0,0.03333333333333333
ell.L2,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
ell.L2,axis,"null.cross(0.1,1)",0,0,0.03333333333333333
ell.L2,axis,"null.cross(0.1,10,10)",0,0,0
ell.L2,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
ell.L2,axis,"null.cross(1,1,1)",0,0,0
ell.L2,axis,"null.cross(1,1,10)",0,0,0
ell.L2,axis,"null.cross(1,1)",0,0,0
ell.L2,axis,"null.cross(1,10,10)",0,0,0
ell.L2,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
ell.L2,axis,"null.cross(10,10,10)",0,0,0
ell.L2,axis,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
ell.L2,axis,"null.random.hull(10,5,25)",0,0.05,0.05
ell.L2,axis,"null.random.hull(3,3,75)",0,0,0
ell.L2,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
ell.L2,axis,"null.random.hull(5,2,25)",0.05,0.05,0.1
ell.L2,axis,"null.random.hull(6,4,25)",0,0,0
ell.L2,axis,"null.random.hull(8,3,100)",0.05,0.05,0.05
ell.L2,axis,"null.random.polytope(1,2,100)",0,0,0
ell.L2,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L2,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L2,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L2,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.13333333333333333
ell.L2,axis,"null.random.polytope(5,2,75)",0,0.03333333333333333,0.13333333333333333
ell.L2,axis,"null.random.polytope(6,2,100)",0,0,0.05
ell.L2,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L2,axis,"null.random.polytope(9,2,10)",0,0,0
ell.L2,axis,"null.simplex(unit,2)",0,0,0
ell.L2,axis,"null.simplex(unit,3)",0,0,0
ell.L2,axis,"null.simplex(unit,4)",0,0,0
ell.L2,axis,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
ell.L2,axis,power.concentric(1.25).mvn.0.05,0.5333333333333333,0.6166666666666667,0.8166666666666667
ell.L2,axis,power.concentric(1.25).mvn.0.1,0.05,0.13333333333333333,0.23333333333333334
ell.L2,axis,power.concentric(10).mvn.0.01,0.65,0.65,0.6833333333333333
ell.L2,axis,power.concentric(10).mvn.0.05,0.7,0.7333333333333333,0.7666666666666667
ell.L2,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
ell.L2,axis,power.concentric(2).mvn.0.01,0.5,0.55,0.6666666666666666
ell.L2,axis,power.concentric(2).mvn.0.05,0.25,0.26666666666666666,0.3
ell.L2,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.1
ell.L2,axis,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
ell.L2,axis,power.concentric(5).mvn.0.05,0.55,0.6166666666666667,0.65
ell.L2,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.5333333333333333,0.6
ell.L2,axis,power.fig8(0.25).mvn.0.01,0.9,0.95,0.95
ell.L2,axis,power.fig8(0.25).mvn.0.05,0.5,0.5333333333333333,0.55
ell.L2,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.16666666666666666
ell.L2,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
ell.L2,axis,power.fig8(0.5).mvn.0.05,0.4166666666666667,0.55,0.6166666666666667
ell.L2,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.08333333333333333
ell.L2,axis,power.fig8(1.5).mvn.0.01,0.85,0.9333333333333333,0.95
ell.L2,axis,power.fig8(1.5).mvn.0.05,0.85,0.85,0.85
ell.L2,axis,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.65,0.65
ell.L2,axis,power.fig8(1).mvn.0.01,0.85,0.9166666666666666,0.95
ell.L2,axis,power.fig8(1).mvn.0.05,0.6166666666666667,0.7,0.7
ell.L2,axis,power.fig8(1).mvn.0.1,0.03333333333333333,0.11666666666666667,0.18333333333333332
ell.L2,axis,power.fig8(5).mvn.0.01,1,1,1
ell.L2,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
ell.L2,axis,power.fig8(5).mvn.0.1,1,1,1
ell.L2,axis,power.sphere(2).mvn.0.01,1,1,1
ell.L2,axis,power.sphere(2).mvn.0.05,0.4,0.5166666666666667,0.5833333333333334
ell.L2,axis,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.08333333333333333
ell.L2,axis,power.sphere(3).mvn.0.01,0.18333333333333332,0.38333333333333336,0.5666666666666667
ell.L2,axis,power.sphere(3).mvn.0.05,0.08333333333333333,0.1,0.13333333333333333
ell.L2,axis,power.sphere(3).mvn.0.1,0,0,0.05
ell.L2,axis,power.thomas(0.05),0,0,0
ell.L2,axis,power.thomas(0.1),0,0,0.016666666666666666
ell.L2,axis,power.thomas(0.15),0.05,0.1,0.15
ell.L2,axis,power.thomas(0.2),0.15,0.15,0.2
ell.L2,axis,power.thomas(0.25),0.1,0.15,0.15
ell.L2,hull,"null.axis(0.1,0.1,0.1)",0,0.31666666666666665,0.48333333333333334
ell.L2,hull,"null.axis(0.1,0.1,1)",0.05,0.21666666666666667,0.35
ell.L2,hull,"null.axis(0.1,0.1,10)",0,0.05,0.1
ell.L2,hull,"null.axis(0.1,0.1)",0.1,0.16666666666666666,0.18333333333333332
ell.L2,hull,"null.axis(0.1,1,1)",0.06666666666666667,0.11666666666666667,0.15
ell.L2,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.1,0.15
ell.L2,hull,"null.axis(0.1,1)",0.05,0.05,0.1
ell.L2,hull,"null.axis(0.1,10,10)",0.11666666666666667,0.2,0.3333333333333333
ell.L2,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
ell.L2,hull,"null.axis(1,1,1)",0.15,0.26666666666666666,0.38333333333333336
ell.L2,hull,"null.axis(1,1,10)",0,0.08333333333333333,0.18333333333333332
ell.L2,hull,"null.axis(1,1)",0,0.03333333333333333,0.13333333333333333
ell.L2,hull,"null.axis(1,10,10)",0.05,0.15,0.2
ell.L2,hull,"null.axis(1,10)",0,0.13333333333333333,0.16666666666666666
ell.L2,hull,"null.axis(10,10,10)",0.06666666666666667,0.23333333333333334,0.4
ell.L2,hull,"null.axis(10,10)",0.06666666666666667,0.16666666666666666,0.25
ell.L2,hull,null.ball(2),0,0.016666666666666666,0.15
ell.L2,hull,null.ball(3),0.25,0.43333333333333335,0.55
ell.L2,hull,null.ball(4),0.5166666666666667,0.7166666666666667,0.8833333333333333
ell.L2,hull,null.ball(5),0.8,0.9166666666666666,0.9833333333333333
ell.L2,hull,"null.cross(0.1,0.1,0.1)",0.2,0.26666666666666666,0.38333333333333336
ell.L2,hull,"null.cross(0.1,0.1,1)",0.1,0.2833333333333333,0.45
ell.L2,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.18333333333333332,0.21666666666666667
ell.L2,hull,"null.cross(0.1,0.1)",0.05,0.16666666666666666,0.21666666666666667
ell.L2,hull,"null.cross(0.1,1,1)",0.11666666666666667,0.16666666666666666,0.3
ell.L2,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.18333333333333332
ell.L2,hull,"null.cross(0.1,1)",0,0.016666666666666666,0.11666666666666667
ell.L2,hull,"null.cross(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.38333333333333336
ell.L2,hull,"null.cross(0.1,10)",0.05,0.05,0.06666666666666667
ell.L2,hull,"null.cross(1,1,1)",0.06666666666666667,0.16666666666666666,0.2833333333333333
ell.L2,hull,"null.cross(1,1,10)",0.016666666666666666,0.1,0.2
ell.L2,hull,"null.cross(1,1)",0.05,0.13333333333333333,0.16666666666666666
ell.L2,hull,"null.cross(1,10,10)",0.1,0.23333333333333334,0.3333333333333333
ell.L2,hull,"null.cross(1,10)",0,0.03333333333333333,0.15
ell.L2,hull,"null.cross(10,10,10)",0.16666666666666666,0.26666666666666666,0.36666666666666664
ell.L2,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.1
ell.L2,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.8833333333333333,1
ell.L2,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.26666666666666666,0.48333333333333334
ell.L2,hull,"null.random.hull(4,4,25)",0.5666666666666667,0.8333333333333334,0.8666666666666667
ell.L2,hull,"null.random.hull(5,2,25)",0.1,0.13333333333333333,0.16666666666666666
ell.L2,hull,"null.random.hull(6,4,25)",0.4,0.5333333333333333,0.6666666666666666
ell.L2,hull,"null.random.hull(8,3,100)",0.16666666666666666,0.35,0.5
ell.L2,hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.1,0.18333333333333332
ell.L2,hull,"null.random.polytope(10,4,75)",0.26666666666666666,0.48333333333333334,0.6333333333333333
ell.L2,hull,"null.random.polytope(2,2,10)",0,0,0.05
ell.L2,hull,"null.random.polytope(3,3,75)",0.11666666666666667,0.26666666666666666,0.31666666666666665
ell.L2,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4
ell.L2,hull,"null.random.polytope(5,2,75)",0.2,0.21666666666666667,0.2833333333333333
ell.L2,hull,"null.random.polytope(6,2,100)",0,0.08333333333333333,0.11666666666666667
ell.L2,hull,"null.random.polytope(8,3,50)",0.25,0.4666666666666667,0.5166666666666667
ell.L2,hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.06666666666666667,0.23333333333333334
ell.L2,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.18333333333333332
ell.L2,hull,"null.simplex(unit,3)",0.05,0.13333333333333333,0.3
ell.L2,hull,"null.simplex(unit,4)",0.25,0.35,0.5833333333333334
ell.L2,hull,power.concentric(1.25).mvn.0.01,0.95,1,1
ell.L2,hull,power.concentric(1.25).mvn.0.05,0.85,0.9333333333333333,0.95
ell.L2,hull,power.concentric(1.25).mvn.0.1,0.1,0.31666666666666665,0.35
ell.L2,hull,power.concentric(10).mvn.0.01,0.7,0.7333333333333333,0.8
ell.L2,hull,power.concentric(10).mvn.0.05,0.75,0.8,0.8666666666666667
ell.L2,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.7166666666666667
ell.L2,hull,power.concentric(2).mvn.0.01,0.5166666666666667,0.6833333333333333,0.8333333333333334
ell.L2,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.43333333333333335,0.5666666666666667
ell.L2,hull,power.concentric(2).mvn.0.1,0.05,0.1,0.16666666666666666
ell.L2,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.5666666666666667
ell.L2,hull,power.concentric(5).mvn.0.05,0.55,0.65,0.7
ell.L2,hull,power.concentric(5).mvn.0.1,0.55,0.5833333333333334,0.6333333333333333
ell.L2,hull,power.fig8(0.25).mvn.0.01,0.8666666666666667,0.95,1
ell.L2,hull,power.fig8(0.25).mvn.0.05,0.6,0.75,0.85
ell.L2,hull,power.fig8(0.25).mvn.0.1,0.13333333333333333,0.3,0.3333333333333333
ell.L2,hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9166666666666666
ell.L2,hull,power.fig8(0.5).mvn.0.05,0.5666666666666667,0.65,0.7166666666666667
ell.L2,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.11666666666666667,0.18333333333333332
ell.L2,hull,power.fig8(1.5).mvn.0.01,0.95,0.9833333333333333,1
ell.L2,hull,power.fig8(1.5).mvn.0.05,0.8666666666666667,0.9,0.9333333333333333
ell.L2,hull,power.fig8(1.5).mvn.0.1,0.65,0.75,0.75
ell.L2,hull,power.fig8(1).mvn.0.01,0.8833333333333333,0.9166666666666666,1
ell.L2,hull,power.fig8(1).mvn.0.05,0.7666666666666667,0.8,0.8833333333333333
ell.L2,hull,power.fig8(1).mvn.0.1,0.08333333333333333,0.2833333333333333,0.3333333333333333
ell.L2,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
ell.L2,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
ell.L2,hull,power.fig8(5).mvn.0.1,1,1,1
ell.L2,hull,power.sphere(2).mvn.0.01,1,1,1
ell.L2,hull,power.sphere(2).mvn.0.05,0.6666666666666666,0.75,0.7833333333333333
ell.L2,hull,power.sphere(2).mvn.0.1,0.15,0.18333333333333332,0.3
ell.L2,hull,power.sphere(3).mvn.0.01,0.6333333333333333,0.6833333333333333,0.8166666666666667
ell.L2,hull,power.sphere(3).mvn.0.05,0.43333333333333335,0.5333333333333333,0.6166666666666667
ell.L2,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.18333333333333332,0.35
ell.L2,hull,power.thomas(0.05),0,0,0
ell.L2,hull,power.thomas(0.1),0,0,0.016666666666666666
ell.L2,hull,power.thomas(0.15),0.1,0.13333333333333333,0.2
ell.L2,hull,power.thomas(0.2),0.15,0.23333333333333334,0.3333333333333333
ell.L2,hull,power.thomas(0.25),0.05,0.11666666666666667,0.15
ell.L2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.08333333333333333
ell.L2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L2,unbiased.hull,"null.axis(0.1,0.1)",0,0.13333333333333333,0.15
ell.L2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.L2,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
ell.L2,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
ell.L2,unbiased.hull,"null.axis(0.1,10,10)",0.06666666666666667,0.15,0.18333333333333332
ell.L2,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L2,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L2,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L2,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L2,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
ell.L2,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.11666666666666667
ell.L2,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L2,unbiased.hull,"null.axis(10,10)",0.016666666666666666,0.13333333333333333,0.25
ell.L2,unbiased.hull,null.ball(2),0,0.05,0.05
ell.L2,unbiased.hull,null.ball(3),0,0.05,0.05
ell.L2,unbiased.hull,null.ball(4),0,0,0
ell.L2,unbiased.hull,null.ball(5),0,0,0
ell.L2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
ell.L2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
ell.L2,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
ell.L2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.05
ell.L2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0.1
ell.L2,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.06666666666666667
ell.L2,unbiased.hull,"null.cross(0.1,1)",0,0,0.08333333333333333
ell.L2,unbiased.hull,"null.cross(0.1,10,10)",0,0.05,0.1
ell.L2,unbiased.hull,"null.cross(0.1,10)",0,0.1,0.13333333333333333
ell.L2,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L2,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L2,unbiased.hull,"null.cross(1,1)",0,0.05,0.1
ell.L2,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.05
ell.L2,unbiased.hull,"null.cross(1,10)",0,0.05,0.15
ell.L2,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.L2,unbiased.hull,"null.cross(10,10)",0,0.03333333333333333,0.08333333333333333
ell.L2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L2,unbiased.hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.2
ell.L2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L2,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.06666666666666667,0.1
ell.L2,unbiased.hull,"null.random.polytope(1,2,100)",0,0.06666666666666667,0.13333333333333333
ell.L2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0.08333333333333333
ell.L2,unbiased.hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.05
ell.L2,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.1,0.1
ell.L2,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.16666666666666666
ell.L2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
ell.L2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.L2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0.11666666666666667
ell.L2,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.1
ell.L2,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.L2,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L2,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,1,1
ell.L2,unbiased.hull,power.concentric(1.25).mvn.0.05,0.8,0.85,0.8833333333333333
ell.L2,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.18333333333333332,0.26666666666666666
ell.L2,unbiased.hull,power.concentric(10).mvn.0.01,0.5833333333333334,0.65,0.65
ell.L2,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6333333333333333,0.7
ell.L2,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
ell.L2,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5166666666666667,0.6666666666666666
ell.L2,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.35,0.38333333333333336
ell.L2,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
ell.L2,unbiased.hull,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
ell.L2,unbiased.hull,power.concentric(5).mvn.0.05,0.6,0.6,0.65
ell.L2,unbiased.hull,power.concentric(5).mvn.0.1,0.55,0.55,0.6
ell.L2,unbiased.hull,power.fig8(0.25).mvn.0.01,0.9,0.9,0.9166666666666666
ell.L2,unbiased.hull,power.fig8(0.25).mvn.0.05,0.6166666666666667,0.6666666666666666,0.6833333333333333
ell.L2,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.15,0.21666666666666667
ell.L2,unbiased.hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
ell.L2,unbiased.hull,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.5333333333333333,0.6333333333333333
ell.L2,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.08333333333333333
ell.L2,unbiased.hull,power.fig8(1.5).mvn.0.01,0.85,0.95,0.9833333333333333
ell.L2,unbiased.hull,power.fig8(1.5).mvn.0.05,0.75,0.7833333333333333,0.8833333333333333
ell.L2,unbiased.hull,power.fig8(1.5).mvn.0.1,0.5,0.65,0.6833333333333333
ell.L2,unbiased.hull,power.fig8(1).mvn.0.01,0.8,0.9166666666666666,0.95
ell.L2,unbiased.hull,power.fig8(1).mvn.0.05,0.6333333333333333,0.7833333333333333,0.8333333333333334
ell.L2,unbiased.hull,power.fig8(1).mvn.0.1,0,0.16666666666666666,0.23333333333333334
ell.L2,unbiased.hull,power.fig8(5).mvn.0.01,0.95,1,1
ell.L2,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
ell.L2,unbiased.hull,power.fig8(5).mvn.0.1,0.9166666666666666,0.9833333333333333,1
ell.L2,unbiased.hull,power.sphere(2).mvn.0.01,1,1,1
ell.L2,unbiased.hull,power.sphere(2).mvn.0.05,0.55,0.6333333333333333,0.7666666666666667
ell.L2,unbiased.hull,power.sphere(2).mvn.0.1,0.05,0.13333333333333333,0.21666666666666667
ell.L2,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.13333333333333333,0.23333333333333334
ell.L2,unbiased.hull,power.sphere(3).mvn.0.05,0,0.08333333333333333,0.15
ell.L2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.L2,unbiased.hull,power.thomas(0.05),0,0,0
ell.L2,unbiased.hull,power.thomas(0.1),0,0.05,0.05
ell.L2,unbiased.hull,power.thomas(0.15),0.05,0.05,0.08333333333333333
ell.L2,unbiased.hull,power.thomas(0.2),0.15,0.15,0.2
ell.L2,unbiased.hull,power.thomas(0.25),0.08333333333333333,0.1,0.1
ell.L2.1,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.1
ell.L2.1,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
ell.L2.1,axis,"null.axis(0.1,0.1,10)",0.05,0.05,0.08333333333333333
ell.L2.1,axis,"null.axis(0.1,0.1)",0,0,0.11666666666666667
ell.L2.1,axis,"null.axis(0.1,1,1)",0.05,0.08333333333333333,0.11666666666666667
ell.L2.1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
ell.L2.1,axis,"null.axis(0.1,1)",0,0.03333333333333333,0.16666666666666666
ell.L2.1,axis,"null.axis(0.1,10,10)",0.05,0.05,0.06666666666666667
ell.L2.1,axis,"null.axis(0.1,10)",0,0.016666666666666666,0.05
ell.L2.1,axis,"null.axis(1,1,1)",0,0.05,0.05
ell.L2.1,axis,"null.axis(1,1,10)",0,0.05,0.05
ell.L2.1,axis,"null.axis(1,1)",0.05,0.08333333333333333,0.11666666666666667
ell.L2.1,axis,"null.axis(1,10,10)",0.016666666666666666,0.05,0.11666666666666667
ell.L2.1,axis,"null.axis(1,10)",0.05,0.15,0.2
ell.L2.1,axis,"null.axis(10,10,10)",0,0.11666666666666667,0.16666666666666666
ell.L2.1,axis,"null.axis(10,10)",0.05,0.08333333333333333,0.15
ell.L2.1,axis,null.ball(2),0,0.06666666666666667,0.11666666666666667
ell.L2.1,axis,null.ball(3),0,0,0.1
ell.L2.1,axis,null.ball(4),0.03333333333333333,0.1,0.11666666666666667
ell.L2.1,axis,null.ball(5),0,0.05,0.13333333333333333
ell.L2.1,axis,"null.cross(0.1,0.1,0.1)",0.016666666666666666,0.1,0.2
ell.L2.1,axis,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.05
ell.L2.1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
ell.L2.1,axis,"null.cross(0.1,0.1)",0.06666666666666667,0.08333333333333333,0.15
ell.L2.1,axis,"null.cross(0.1,1,1)",0,0.05,0.18333333333333332
ell.L2.1,axis,"null.cross(0.1,1,10)",0.016666666666666666,0.11666666666666667,0.18333333333333332
ell.L2.1,axis,"null.cross(0.1,1)",0.05,0.06666666666666667,0.1
ell.L2.1,axis,"null.cross(0.1,10,10)",0.05,0.05,0.08333333333333333
ell.L2.1,axis,"null.cross(0.1,10)",0.016666666666666666,0.05,0.08333333333333333
ell.L2.1,axis,"null.cross(1,1,1)",0,0,0.08333333333333333
ell.L2.1,axis,"null.cross(1,1,10)",0.05,0.13333333333333333,0.25
ell.L2.1,axis,"null.cross(1,1)",0,0,0.03333333333333333
ell.L2.1,axis,"null.cross(1,10,10)",0,0.05,0.05
ell.L2.1,axis,"null.cross(1,10)",0.05,0.2,0.26666666666666666
ell.L2.1,axis,"null.cross(10,10,10)",0.03333333333333333,0.1,0.1
ell.L2.1,axis,"null.cross(10,10)",0.05,0.05,0.06666666666666667
ell.L2.1,axis,"null.random.hull(10,5,25)",0.016666666666666666,0.05,0.05
ell.L2.1,axis,"null.random.hull(3,3,75)",0,0,0.016666666666666666
ell.L2.1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.11666666666666667
ell.L2.1,axis,"null.random.hull(5,2,25)",0,0.05,0.05
ell.L2.1,axis,"null.random.hull(6,4,25)",0,0.03333333333333333,0.05
ell.L2.1,axis,"null.random.hull(8,3,100)",0,0,0.06666666666666667
ell.L2.1,axis,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.05
ell.L2.1,axis,"null.random.polytope(10,4,75)",0.016666666666666666,0.06666666666666667,0.23333333333333334
ell.L2.1,axis,"null.random.polytope(2,2,10)",0,0.05,0.13333333333333333
ell.L2.1,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L2.1,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.15
ell.L2.1,axis,"null.random.polytope(5,2,75)",0,0.05,0.08333333333333333
ell.L2.1,axis,"null.random.polytope(6,2,100)",0,0.06666666666666667,0.1
ell.L2.1,axis,"null.random.polytope(8,3,50)",0.05,0.1,0.1
ell.L2.1,axis,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.06666666666666667
ell.L2.1,axis,"null.simplex(unit,2)",0,0.05,0.13333333333333333
ell.L2.1,axis,"null.simplex(unit,3)",0,0.03333333333333333,0.06666666666666667
ell.L2.1,axis,"null.simplex(unit,4)",0,0.03333333333333333,0.05
ell.L2.1,axis,power.concentric(1.25).mvn.0.01,0,0,0.05
ell.L2.1,axis,power.concentric(1.25).mvn.0.05,0.1,0.11666666666666667,0.2
ell.L2.1,axis,power.concentric(1.25).mvn.0.1,0.06666666666666667,0.08333333333333333,0.1
ell.L2.1,axis,power.concentric(10).mvn.0.01,0.38333333333333336,0.7,0.8
ell.L2.1,axis,power.concentric(10).mvn.0.05,0.21666666666666667,0.4,0.5
ell.L2.1,axis,power.concentric(10).mvn.0.1,0,0.05,0.15
ell.L2.1,axis,power.concentric(2).mvn.0.01,0,0.05,0.15
ell.L2.1,axis,power.concentric(2).mvn.0.05,0,0.06666666666666667,0.13333333333333333
ell.L2.1,axis,power.concentric(2).mvn.0.1,0,0.1,0.13333333333333333
ell.L2.1,axis,power.concentric(5).mvn.0.01,0.16666666666666666,0.3,0.35
ell.L2.1,axis,power.concentric(5).mvn.0.05,0,0.016666666666666666,0.06666666666666667
ell.L2.1,axis,power.concentric(5).mvn.0.1,0.05,0.06666666666666667,0.2
ell.L2.1,axis,power.fig8(0.25).mvn.0.01,0,0.05,0.11666666666666667
ell.L2.1,axis,power.fig8(0.25).mvn.0.05,0,0.016666666666666666,0.03333333333333333
ell.L2.1,axis,power.fig8(0.25).mvn.0.1,0,0,0.03333333333333333
ell.L2.1,axis,power.fig8(0.5).mvn.0.01,0,0.016666666666666666,0.08333333333333333
ell.L2.1,axis,power.fig8(0.5).mvn.0.05,0.03333333333333333,0.05,0.1
ell.L2.1,axis,power.fig8(0.5).mvn.0.1,0,0,0.06666666666666667
ell.L2.1,axis,power.fig8(1.5).mvn.0.01,0.15,0.25,0.3
ell.L2.1,axis,power.fig8(1.5).mvn.0.05,0.05,0.05,0.1
ell.L2.1,axis,power.fig8(1.5).mvn.0.1,0.05,0.25,0.31666666666666665
ell.L2.1,axis,power.fig8(1).mvn.0.01,0.1,0.15,0.2833333333333333
ell.L2.1,axis,power.fig8(1).mvn.0.05,0.016666666666666666,0.1,0.15
ell.L2.1,axis,power.fig8(1).mvn.0.1,0.05,0.2,0.2833333333333333
ell.L2.1,axis,power.fig8(5).mvn.0.01,0.1,0.1,0.15
ell.L2.1,axis,power.fig8(5).mvn.0.05,0.11666666666666667,0.23333333333333334,0.25
ell.L2.1,axis,power.fig8(5).mvn.0.1,0,0.06666666666666667,0.15
ell.L2.1,axis,power.sphere(2).mvn.0.01,0,0.05,0.18333333333333332
ell.L2.1,axis,power.sphere(2).mvn.0.05,0.05,0.1,0.15
ell.L2.1,axis,power.sphere(2).mvn.0.1,0.06666666666666667,0.13333333333333333,0.2
ell.L2.1,axis,power.sphere(3).mvn.0.01,0.016666666666666666,0.11666666666666667,0.15
ell.L2.1,axis,power.sphere(3).mvn.0.05,0.05,0.06666666666666667,0.16666666666666666
ell.L2.1,axis,power.sphere(3).mvn.0.1,0.016666666666666666,0.05,0.08333333333333333
ell.L2.1,axis,power.thomas(0.05),0,0.016666666666666666,0.06666666666666667
ell.L2.1,axis,power.thomas(0.1),0,0,0.03333333333333333
ell.L2.1,axis,power.thomas(0.15),0.05,0.06666666666666667,0.1
ell.L2.1,axis,power.thomas(0.2),0.05,0.06666666666666667,0.08333333333333333
ell.L2.1,axis,power.thomas(0.25),0,0.03333333333333333,0.05
ell.L2.1,hull,"null.axis(0.1,0.1,0.1)",0,0,0.06666666666666667
ell.L2.1,hull,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.05
ell.L2.1,hull,"null.axis(0.1,0.1,10)",0.05,0.05,0.05
ell.L2.1,hull,"null.axis(0.1,0.1)",0,0.016666666666666666,0.11666666666666667
ell.L2.1,hull,"null.axis(0.1,1,1)",0,0.03333333333333333,0.16666666666666666
ell.L2.1,hull,"null.axis(0.1,1,10)",0,0,0.06666666666666667
ell.L2.1,hull,"null.axis(0.1,1)",0.016666666666666666,0.05,0.11666666666666667
ell.L2.1,hull,"null.axis(0.1,10,10)",0.05,0.08333333333333333,0.11666666666666667
ell.L2.1,hull,"null.axis(0.1,10)",0,0.016666666666666666,0.05
ell.L2.1,hull,"null.axis(1,1,1)",0.05,0.05,0.05
ell.L2.1,hull,"null.axis(1,1,10)",0,0,0.03333333333333333
ell.L2.1,hull,"null.axis(1,1)",0,0.05,0.1
ell.L2.1,hull,"null.axis(1,10,10)",0.05,0.05,0.06666666666666667
ell.L2.1,hull,"null.axis(1,10)",0,0.13333333333333333,0.2
ell.L2.1,hull,"null.axis(10,10,10)",0.05,0.08333333333333333,0.16666666666666666
ell.L2.1,hull,"null.axis(10,10)",0.05,0.13333333333333333,0.2
ell.L2.1,hull,null.ball(2),0,0.03333333333333333,0.1
ell.L2.1,hull,null.ball(3),0,0.05,0.1
ell.L2.1,hull,null.ball(4),0.05,0.1,0.16666666666666666
ell.L2.1,hull,null.ball(5),0,0.016666666666666666,0.1
ell.L2.1,hull,"null.cross(0.1,0.1,0.1)",0.05,0.06666666666666667,0.13333333333333333
ell.L2.1,hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.016666666666666666
ell.L2.1,hull,"null.cross(0.1,0.1,10)",0,0.016666666666666666,0.05
ell.L2.1,hull,"null.cross(0.1,0.1)",0.05,0.08333333333333333,0.13333333333333333
ell.L2.1,hull,"null.cross(0.1,1,1)",0.05,0.16666666666666666,0.26666666666666666
ell.L2.1,hull,"null.cross(0.1,1,10)",0.1,0.11666666666666667,0.15
ell.L2.1,hull,"null.cross(0.1,1)",0,0.06666666666666667,0.1
ell.L2.1,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.06666666666666667,0.16666666666666666
ell.L2.1,hull,"null.cross(0.1,10)",0,0.05,0.05
ell.L2.1,hull,"null.cross(1,1,1)",0,0.05,0.05
ell.L2.1,hull,"null.cross(1,1,10)",0.05,0.18333333333333332,0.23333333333333334
ell.L2.1,hull,"null.cross(1,1)",0,0.016666666666666666,0.05
ell.L2.1,hull,"null.cross(1,10,10)",0.016666666666666666,0.05,0.1
ell.L2.1,hull,"null.cross(1,10)",0.11666666666666667,0.18333333333333332,0.2
ell.L2.1,hull,"null.cross(10,10,10)",0,0.06666666666666667,0.1
ell.L2.1,hull,"null.cross(10,10)",0.05,0.05,0.06666666666666667
ell.L2.1,hull,"null.random.hull(10,5,25)",0.016666666666666666,0.05,0.06666666666666667
ell.L2.1,hull,"null.random.hull(3,3,75)",0,0.05,0.05
ell.L2.1,hull,"null.random.hull(4,4,25)",0,0.05,0.13333333333333333
ell.L2.1,hull,"null.random.hull(5,2,25)",0,0.03333333333333333,0.06666666666666667
ell.L2.1,hull,"null.random.hull(6,4,25)",0,0.05,0.16666666666666666
ell.L2.1,hull,"null.random.hull(8,3,100)",0,0,0.03333333333333333
ell.L2.1,hull,"null.random.polytope(1,2,100)",0,0.1,0.13333333333333333
ell.L2.1,hull,"null.random.polytope(10,4,75)",0,0,0.15
ell.L2.1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.21666666666666667
ell.L2.1,hull,"null.random.polytope(3,3,75)",0,0,0
ell.L2.1,hull,"null.random.polytope(4,3,25)",0.05,0.06666666666666667,0.08333333333333333
ell.L2.1,hull,"null.random.polytope(5,2,75)",0,0.05,0.06666666666666667
ell.L2.1,hull,"null.random.polytope(6,2,100)",0,0.05,0.1
ell.L2.1,hull,"null.random.polytope(8,3,50)",0.08333333333333333,0.15,0.18333333333333332
ell.L2.1,hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.06666666666666667
ell.L2.1,hull,"null.simplex(unit,2)",0.06666666666666667,0.1,0.18333333333333332
ell.L2.1,hull,"null.simplex(unit,3)",0,0.05,0.08333333333333333
ell.L2.1,hull,"null.simplex(unit,4)",0,0,0.08333333333333333
ell.L2.1,hull,power.concentric(1.25).mvn.0.01,0,0.1,0.1
ell.L2.1,hull,power.concentric(1.25).mvn.0.05,0.016666666666666666,0.11666666666666667,0.15
ell.L2.1,hull,power.concentric(1.25).mvn.0.1,0,0.1,0.13333333333333333
ell.L2.1,hull,power.concentric(10).mvn.0.01,0.4,0.5333333333333333,0.7666666666666667
ell.L2.1,hull,power.concentric(10).mvn.0.05,0.4,0.45,0.4666666666666667
ell.L2.1,hull,power.concentric(10).mvn.0.1,0.05,0.1,0.11666666666666667
ell.L2.1,hull,power.concentric(2).mvn.0.01,0,0.016666666666666666,0.1
ell.L2.1,hull,power.concentric(2).mvn.0.05,0.05,0.05,0.11666666666666667
ell.L2.1,hull,power.concentric(2).mvn.0.1,0,0.1,0.2
ell.L2.1,hull,power.concentric(5).mvn.0.01,0.25,0.25,0.3333333333333333
ell.L2.1,hull,power.concentric(5).mvn.0.05,0,0.016666666666666666,0.1
ell.L2.1,hull,power.concentric(5).mvn.0.1,0.05,0.11666666666666667,0.2
ell.L2.1,hull,power.fig8(0.25).mvn.0.01,0,0.05,0.06666666666666667
ell.L2.1,hull,power.fig8(0.25).mvn.0.05,0,0.016666666666666666,0.03333333333333333
ell.L2.1,hull,power.fig8(0.25).mvn.0.1,0,0.016666666666666666,0.08333333333333333
ell.L2.1,hull,power.fig8(0.5).mvn.0.01,0,0.06666666666666667,0.1
ell.L2.1,hull,power.fig8(0.5).mvn.0.05,0,0.05,0.1
ell.L2.1,hull,power.fig8(0.5).mvn.0.1,0,0.05,0.06666666666666667
ell.L2.1,hull,power.fig8(1.5).mvn.0.01,0.15,0.2,0.31666666666666665
ell.L2.1,hull,power.fig8(1.5).mvn.0.05,0,0.05,0.08333333333333333
ell.L2.1,hull,power.fig8(1.5).mvn.0.1,0.15,0.21666666666666667,0.3
ell.L2.1,hull,power.fig8(1).mvn.0.01,0.11666666666666667,0.18333333333333332,0.2
ell.L2.1,hull,power.fig8(1).mvn.0.05,0.05,0.06666666666666667,0.1
ell.L2.1,hull,power.fig8(1).mvn.0.1,0.11666666666666667,0.16666666666666666,0.18333333333333332
ell.L2.1,hull,power.fig8(5).mvn.0.01,0.1,0.1,0.1
ell.L2.1,hull,power.fig8(5).mvn.0.05,0.2,0.23333333333333334,0.26666666666666666
ell.L2.1,hull,power.fig8(5).mvn.0.1,0,0.05,0.11666666666666667
ell.L2.1,hull,power.sphere(2).mvn.0.01,0.05,0.13333333333333333,0.25
ell.L2.1,hull,power.sphere(2).mvn.0.05,0.05,0.05,0.1
ell.L2.1,hull,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.1
ell.L2.1,hull,power.sphere(3).mvn.0.01,0.05,0.1,0.15
ell.L2.1,hull,power.sphere(3).mvn.0.05,0.06666666666666667,0.11666666666666667,0.16666666666666666
ell.L2.1,hull,power.sphere(3).mvn.0.1,0,0.03333333333333333,0.05
ell.L2.1,hull,power.thomas(0.05),0,0,0.03333333333333333
ell.L2.1,hull,power.thomas(0.1),0.016666666666666666,0.05,0.05
ell.L2.1,hull,power.thomas(0.15),0.05,0.05,0.06666666666666667
ell.L2.1,hull,power.thomas(0.2),0.016666666666666666,0.05,0.05
ell.L2.1,hull,power.thomas(0.25),0,0.05,0.05
ell.L2.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.13333333333333333
ell.L2.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.03333333333333333
ell.L2.1,unbiased.hull,"null.axis(0.1,0.1,10)",0.05,0.05,0.05
ell.L2.1,unbiased.hull,"null.axis(0.1,0.1)",0.1,0.1,0.15
ell.L2.1,unbiased.hull,"null.axis(0.1,1,1)",0.06666666666666667,0.16666666666666666,0.2
ell.L2.1,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.L2.1,unbiased.hull,"null.axis(0.1,1)",0,0.05,0.1
ell.L2.1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.1,0.15
ell.L2.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L2.1,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.06666666666666667
ell.L2.1,unbiased.hull,"null.axis(1,1,10)",0,0,0.016666666666666666
ell.L2.1,unbiased.hull,"null.axis(1,1)",0.016666666666666666,0.08333333333333333,0.1
ell.L2.1,unbiased.hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.11666666666666667
ell.L2.1,unbiased.hull,"null.axis(1,10)",0.1,0.13333333333333333,0.25
ell.L2.1,unbiased.hull,"null.axis(10,10,10)",0.06666666666666667,0.1,0.15
ell.L2.1,unbiased.hull,"null.axis(10,10)",0.11666666666666667,0.15,0.16666666666666666
ell.L2.1,unbiased.hull,null.ball(2),0.016666666666666666,0.05,0.1
ell.L2.1,unbiased.hull,null.ball(3),0,0,0.05
ell.L2.1,unbiased.hull,null.ball(4),0.05,0.1,0.11666666666666667
ell.L2.1,unbiased.hull,null.ball(5),0,0.016666666666666666,0.1
ell.L2.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0.05,0.06666666666666667,0.13333333333333333
ell.L2.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L2.1,unbiased.hull,"null.cross(0.1,0.1,10)",0.016666666666666666,0.05,0.05
ell.L2.1,unbiased.hull,"null.cross(0.1,0.1)",0.05,0.1,0.18333333333333332
ell.L2.1,unbiased.hull,"null.cross(0.1,1,1)",0.05,0.06666666666666667,0.25
ell.L2.1,unbiased.hull,"null.cross(0.1,1,10)",0.06666666666666667,0.13333333333333333,0.15
ell.L2.1,unbiased.hull,"null.cross(0.1,1)",0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,"null.cross(0.1,10,10)",0.06666666666666667,0.11666666666666667,0.16666666666666666
ell.L2.1,unbiased.hull,"null.cross(0.1,10)",0,0.1,0.1
ell.L2.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L2.1,unbiased.hull,"null.cross(1,1,10)",0.06666666666666667,0.1,0.26666666666666666
ell.L2.1,unbiased.hull,"null.cross(1,1)",0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,"null.cross(1,10,10)",0,0.03333333333333333,0.06666666666666667
ell.L2.1,unbiased.hull,"null.cross(1,10)",0.08333333333333333,0.15,0.26666666666666666
ell.L2.1,unbiased.hull,"null.cross(10,10,10)",0,0.08333333333333333,0.1
ell.L2.1,unbiased.hull,"null.cross(10,10)",0.05,0.05,0.05
ell.L2.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0.06666666666666667
ell.L2.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0.05
ell.L2.1,unbiased.hull,"null.random.hull(4,4,25)",0,0.1,0.1
ell.L2.1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.05,0.1
ell.L2.1,unbiased.hull,"null.random.hull(6,4,25)",0,0.016666666666666666,0.11666666666666667
ell.L2.1,unbiased.hull,"null.random.hull(8,3,100)",0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.05,0.1
ell.L2.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0.016666666666666666,0.11666666666666667
ell.L2.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.05,0.16666666666666666
ell.L2.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0.016666666666666666
ell.L2.1,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.05,0.1
ell.L2.1,unbiased.hull,"null.random.polytope(5,2,75)",0,0.05,0.08333333333333333
ell.L2.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,"null.random.polytope(8,3,50)",0.05,0.06666666666666667,0.15
ell.L2.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.1
ell.L2.1,unbiased.hull,"null.simplex(unit,2)",0.05,0.13333333333333333,0.23333333333333334
ell.L2.1,unbiased.hull,"null.simplex(unit,3)",0.05,0.1,0.15
ell.L2.1,unbiased.hull,"null.simplex(unit,4)",0,0,0.05
ell.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.05,0.13333333333333333,0.18333333333333332
ell.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0.08333333333333333,0.13333333333333333
ell.L2.1,unbiased.hull,power.concentric(10).mvn.0.01,0.4666666666666667,0.65,0.7166666666666667
ell.L2.1,unbiased.hull,power.concentric(10).mvn.0.05,0.31666666666666665,0.45,0.5333333333333333
ell.L2.1,unbiased.hull,power.concentric(10).mvn.0.1,0,0.05,0.08333333333333333
ell.L2.1,unbiased.hull,power.concentric(2).mvn.0.01,0,0.06666666666666667,0.18333333333333332
ell.L2.1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.05,0.05
ell.L2.1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.06666666666666667,0.15
ell.L2.1,unbiased.hull,power.concentric(5).mvn.0.01,0.2,0.21666666666666667,0.25
ell.L2.1,unbiased.hull,power.concentric(5).mvn.0.05,0,0.016666666666666666,0.06666666666666667
ell.L2.1,unbiased.hull,power.concentric(5).mvn.0.1,0.05,0.13333333333333333,0.16666666666666666
ell.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.05,0.05,0.15
ell.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0.05,0.15
ell.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0.05
ell.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.016666666666666666,0.05,0.11666666666666667
ell.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.05,0.06666666666666667
ell.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.11666666666666667
ell.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.13333333333333333,0.21666666666666667,0.26666666666666666
ell.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0.06666666666666667,0.13333333333333333
ell.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.06666666666666667,0.2,0.3
ell.L2.1,unbiased.hull,power.fig8(1).mvn.0.01,0.05,0.11666666666666667,0.21666666666666667
ell.L2.1,unbiased.hull,power.fig8(1).mvn.0.05,0.05,0.1,0.1
ell.L2.1,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0.2
ell.L2.1,unbiased.hull,power.fig8(5).mvn.0.01,0.05,0.1,0.1
ell.L2.1,unbiased.hull,power.fig8(5).mvn.0.05,0.2,0.26666666666666666,0.31666666666666665
ell.L2.1,unbiased.hull,power.fig8(5).mvn.0.1,0,0.03333333333333333,0.08333333333333333
ell.L2.1,unbiased.hull,power.sphere(2).mvn.0.01,0.03333333333333333,0.1,0.23333333333333334
ell.L2.1,unbiased.hull,power.sphere(2).mvn.0.05,0,0.03333333333333333,0.13333333333333333
ell.L2.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0.11666666666666667,0.2
ell.L2.1,unbiased.hull,power.sphere(3).mvn.0.01,0.06666666666666667,0.13333333333333333,0.15
ell.L2.1,unbiased.hull,power.sphere(3).mvn.0.05,0.1,0.1,0.13333333333333333
ell.L2.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.05,0.08333333333333333
ell.L2.1,unbiased.hull,power.thomas(0.05),0,0.03333333333333333,0.08333333333333333
ell.L2.1,unbiased.hull,power.thomas(0.1),0.05,0.05,0.06666666666666667
ell.L2.1,unbiased.hull,power.thomas(0.15),0.05,0.06666666666666667,0.13333333333333333
ell.L2.1,unbiased.hull,power.thomas(0.2),0,0.03333333333333333,0.05
ell.L2.1,unbiased.hull,power.thomas(0.25),0,0.05,0.05
ell.L2.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.L2.2,axis,"null.axis(0.1,0.1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,1,1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,1,10)",0,0,0
ell.L2.2,axis,"null.axis(0.1,1)",0,0,0
ell.L2.2,axis,"null.axis(0.1,10,10)",0,0,0
ell.L2.2,axis,"null.axis(0.1,10)",0,0,0
ell.L2.2,axis,"null.axis(1,1,1)",0,0,0
ell.L2.2,axis,"null.axis(1,1,10)",0,0,0
ell.L2.2,axis,"null.axis(1,1)",0,0,0
ell.L2.2,axis,"null.axis(1,10,10)",0,0,0
ell.L2.2,axis,"null.axis(1,10)",0,0,0
ell.L2.2,axis,"null.axis(10,10,10)",0,0,0
ell.L2.2,axis,"null.axis(10,10)",0,0,0
ell.L2.2,axis,null.ball(2),0,0,0
ell.L2.2,axis,null.ball(3),0,0,0
ell.L2.2,axis,null.ball(4),0,0,0
ell.L2.2,axis,null.ball(5),0,0,0
ell.L2.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.L2.2,axis,"null.cross(0.1,0.1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,1,1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,1,10)",0,0,0
ell.L2.2,axis,"null.cross(0.1,1)",0,0,0
ell.L2.2,axis,"null.cross(0.1,10,10)",0,0,0
ell.L2.2,axis,"null.cross(0.1,10)",0,0,0
ell.L2.2,axis,"null.cross(1,1,1)",0,0,0
ell.L2.2,axis,"null.cross(1,1,10)",0,0,0
ell.L2.2,axis,"null.cross(1,1)",0,0,0
ell.L2.2,axis,"null.cross(1,10,10)",0,0,0
ell.L2.2,axis,"null.cross(1,10)",0,0,0
ell.L2.2,axis,"null.cross(10,10,10)",0,0,0
ell.L2.2,axis,"null.cross(10,10)",0,0,0
ell.L2.2,axis,"null.random.hull(10,5,25)",0,0,0
ell.L2.2,axis,"null.random.hull(3,3,75)",0,0,0
ell.L2.2,axis,"null.random.hull(4,4,25)",0,0,0
ell.L2.2,axis,"null.random.hull(5,2,25)",0,0,0
ell.L2.2,axis,"null.random.hull(6,4,25)",0,0,0
ell.L2.2,axis,"null.random.hull(8,3,100)",0,0,0
ell.L2.2,axis,"null.random.polytope(1,2,100)",0,0,0
ell.L2.2,axis,"null.random.polytope(10,4,75)",0,0,0
ell.L2.2,axis,"null.random.polytope(2,2,10)",0,0,0
ell.L2.2,axis,"null.random.polytope(3,3,75)",0,0,0
ell.L2.2,axis,"null.random.polytope(4,3,25)",0,0,0
ell.L2.2,axis,"null.random.polytope(5,2,75)",0,0,0
ell.L2.2,axis,"null.random.polytope(6,2,100)",0,0,0
ell.L2.2,axis,"null.random.polytope(8,3,50)",0,0,0
ell.L2.2,axis,"null.random.polytope(9,2,10)",0,0,0
ell.L2.2,axis,"null.simplex(unit,2)",0,0,0
ell.L2.2,axis,"null.simplex(unit,3)",0,0,0
ell.L2.2,axis,"null.simplex(unit,4)",0,0,0
ell.L2.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
ell.L2.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
ell.L2.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
ell.L2.2,axis,power.concentric(10).mvn.0.01,0,0,0
ell.L2.2,axis,power.concentric(10).mvn.0.05,0,0,0
ell.L2.2,axis,power.concentric(10).mvn.0.1,0,0,0
ell.L2.2,axis,power.concentric(2).mvn.0.01,0,0,0
ell.L2.2,axis,power.concentric(2).mvn.0.05,0,0,0
ell.L2.2,axis,power.concentric(2).mvn.0.1,0,0,0
ell.L2.2,axis,power.concentric(5).mvn.0.01,0,0,0
ell.L2.2,axis,power.concentric(5).mvn.0.05,0,0,0
ell.L2.2,axis,power.concentric(5).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(1).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(1).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(1).mvn.0.1,0,0,0
ell.L2.2,axis,power.fig8(5).mvn.0.01,0,0,0
ell.L2.2,axis,power.fig8(5).mvn.0.05,0,0,0
ell.L2.2,axis,power.fig8(5).mvn.0.1,0,0,0
ell.L2.2,axis,power.sphere(2).mvn.0.01,0,0,0
ell.L2.2,axis,power.sphere(2).mvn.0.05,0,0,0
ell.L2.2,axis,power.sphere(2).mvn.0.1,0,0,0
ell.L2.2,axis,power.sphere(3).mvn.0.01,0,0,0
ell.L2.2,axis,power.sphere(3).mvn.0.05,0,0,0
ell.L2.2,axis,power.sphere(3).mvn.0.1,0,0,0
ell.L2.2,axis,power.thomas(0.05),0,0,0
ell.L2.2,axis,power.thomas(0.1),0,0,0
ell.L2.2,axis,power.thomas(0.15),0,0,0
ell.L2.2,axis,power.thomas(0.2),0,0,0
ell.L2.2,axis,power.thomas(0.25),0,0,0
ell.L2.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L2.2,hull,"null.axis(0.1,0.1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,1,1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,1,10)",0,0,0
ell.L2.2,hull,"null.axis(0.1,1)",0,0,0
ell.L2.2,hull,"null.axis(0.1,10,10)",0,0,0
ell.L2.2,hull,"null.axis(0.1,10)",0,0,0
ell.L2.2,hull,"null.axis(1,1,1)",0,0,0
ell.L2.2,hull,"null.axis(1,1,10)",0,0,0
ell.L2.2,hull,"null.axis(1,1)",0,0,0
ell.L2.2,hull,"null.axis(1,10,10)",0,0,0
ell.L2.2,hull,"null.axis(1,10)",0,0,0
ell.L2.2,hull,"null.axis(10,10,10)",0,0,0
ell.L2.2,hull,"null.axis(10,10)",0,0,0
ell.L2.2,hull,null.ball(2),0,0,0
ell.L2.2,hull,null.ball(3),0,0,0
ell.L2.2,hull,null.ball(4),0,0,0
ell.L2.2,hull,null.ball(5),0,0,0
ell.L2.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L2.2,hull,"null.cross(0.1,0.1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,1,1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,1,10)",0,0,0
ell.L2.2,hull,"null.cross(0.1,1)",0,0,0
ell.L2.2,hull,"null.cross(0.1,10,10)",0,0,0
ell.L2.2,hull,"null.cross(0.1,10)",0,0,0
ell.L2.2,hull,"null.cross(1,1,1)",0,0,0
ell.L2.2,hull,"null.cross(1,1,10)",0,0,0
ell.L2.2,hull,"null.cross(1,1)",0,0,0
ell.L2.2,hull,"null.cross(1,10,10)",0,0,0
ell.L2.2,hull,"null.cross(1,10)",0,0,0
ell.L2.2,hull,"null.cross(10,10,10)",0,0,0
ell.L2.2,hull,"null.cross(10,10)",0,0,0
ell.L2.2,hull,"null.random.hull(10,5,25)",0,0,0
ell.L2.2,hull,"null.random.hull(3,3,75)",0,0,0
ell.L2.2,hull,"null.random.hull(4,4,25)",0,0,0
ell.L2.2,hull,"null.random.hull(5,2,25)",0,0,0
ell.L2.2,hull,"null.random.hull(6,4,25)",0,0,0
ell.L2.2,hull,"null.random.hull(8,3,100)",0,0,0
ell.L2.2,hull,"null.random.polytope(1,2,100)",0,0,0
ell.L2.2,hull,"null.random.polytope(10,4,75)",0,0,0
ell.L2.2,hull,"null.random.polytope(2,2,10)",0,0,0
ell.L2.2,hull,"null.random.polytope(3,3,75)",0,0,0
ell.L2.2,hull,"null.random.polytope(4,3,25)",0,0,0
ell.L2.2,hull,"null.random.polytope(5,2,75)",0,0,0
ell.L2.2,hull,"null.random.polytope(6,2,100)",0,0,0
ell.L2.2,hull,"null.random.polytope(8,3,50)",0,0,0
ell.L2.2,hull,"null.random.polytope(9,2,10)",0,0,0
ell.L2.2,hull,"null.simplex(unit,2)",0,0,0
ell.L2.2,hull,"null.simplex(unit,3)",0,0,0
ell.L2.2,hull,"null.simplex(unit,4)",0,0,0
ell.L2.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L2.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L2.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L2.2,hull,power.concentric(10).mvn.0.01,0,0,0
ell.L2.2,hull,power.concentric(10).mvn.0.05,0,0,0
ell.L2.2,hull,power.concentric(10).mvn.0.1,0,0,0
ell.L2.2,hull,power.concentric(2).mvn.0.01,0,0,0
ell.L2.2,hull,power.concentric(2).mvn.0.05,0,0,0
ell.L2.2,hull,power.concentric(2).mvn.0.1,0,0,0
ell.L2.2,hull,power.concentric(5).mvn.0.01,0,0,0
ell.L2.2,hull,power.concentric(5).mvn.0.05,0,0,0
ell.L2.2,hull,power.concentric(5).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(1).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(1).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(1).mvn.0.1,0,0,0
ell.L2.2,hull,power.fig8(5).mvn.0.01,0,0,0
ell.L2.2,hull,power.fig8(5).mvn.0.05,0,0,0
ell.L2.2,hull,power.fig8(5).mvn.0.1,0,0,0
ell.L2.2,hull,power.sphere(2).mvn.0.01,0,0,0
ell.L2.2,hull,power.sphere(2).mvn.0.05,0,0,0
ell.L2.2,hull,power.sphere(2).mvn.0.1,0,0,0
ell.L2.2,hull,power.sphere(3).mvn.0.01,0,0,0
ell.L2.2,hull,power.sphere(3).mvn.0.05,0,0,0
ell.L2.2,hull,power.sphere(3).mvn.0.1,0,0,0
ell.L2.2,hull,power.thomas(0.05),0,0,0
ell.L2.2,hull,power.thomas(0.1),0,0,0
ell.L2.2,hull,power.thomas(0.15),0,0,0
ell.L2.2,hull,power.thomas(0.2),0,0,0
ell.L2.2,hull,power.thomas(0.25),0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.axis(10,10)",0,0,0
ell.L2.2,unbiased.hull,null.ball(2),0,0,0
ell.L2.2,unbiased.hull,null.ball(3),0,0,0
ell.L2.2,unbiased.hull,null.ball(4),0,0,0
ell.L2.2,unbiased.hull,null.ball(5),0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,1)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(1,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.cross(10,10)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.L2.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
ell.L2.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
ell.L2.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.L2.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
ell.L2.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
ell.L2.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.05),0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.1),0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.15),0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.2),0,0,0
ell.L2.2,unbiased.hull,power.thomas(0.25),0,0,0
ell.Linf,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.13333333333333333
ell.Linf,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
ell.Linf,axis,"null.axis(0.1,0.1,10)",0.016666666666666666,0.03333333333333333,0.05
ell.Linf,axis,"null.axis(0.1,0.1)",0,0.05,0.1
ell.Linf,axis,"null.axis(0.1,1,1)",0,0,0.016666666666666666
ell.Linf,axis,"null.axis(0.1,1,10)",0,0.11666666666666667,0.15
ell.Linf,axis,"null.axis(0.1,1)",0,0,0
ell.Linf,axis,"null.axis(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.1
ell.Linf,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.05
ell.Linf,axis,"null.axis(1,1,1)",0,0.1,0.11666666666666667
ell.Linf,axis,"null.axis(1,1,10)",0.016666666666666666,0.1,0.15
ell.Linf,axis,"null.axis(1,1)",0,0,0.05
ell.Linf,axis,"null.axis(1,10,10)",0.016666666666666666,0.1,0.1
ell.Linf,axis,"null.axis(1,10)",0.05,0.05,0.1
ell.Linf,axis,"null.axis(10,10,10)",0,0.03333333333333333,0.18333333333333332
ell.Linf,axis,"null.axis(10,10)",0.06666666666666667,0.2,0.3333333333333333
ell.Linf,axis,null.ball(2),0,0,0.03333333333333333
ell.Linf,axis,null.ball(3),0,0.06666666666666667,0.11666666666666667
ell.Linf,axis,null.ball(4),0,0,0.05
ell.Linf,axis,null.ball(5),0,0.016666666666666666,0.05
ell.Linf,axis,"null.cross(0.1,0.1,0.1)",0,0,0.05
ell.Linf,axis,"null.cross(0.1,0.1,1)",0,0.05,0.05
ell.Linf,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf,axis,"null.cross(0.1,0.1)",0,0.05,0.05
ell.Linf,axis,"null.cross(0.1,1,1)",0,0,0
ell.Linf,axis,"null.cross(0.1,1,10)",0,0,0
ell.Linf,axis,"null.cross(0.1,1)",0,0,0
ell.Linf,axis,"null.cross(0.1,10,10)",0,0,0
ell.Linf,axis,"null.cross(0.1,10)",0,0,0
ell.Linf,axis,"null.cross(1,1,1)",0,0,0
ell.Linf,axis,"null.cross(1,1,10)",0,0,0
ell.Linf,axis,"null.cross(1,1)",0,0,0
ell.Linf,axis,"null.cross(1,10,10)",0,0,0
ell.Linf,axis,"null.cross(1,10)",0,0,0.05
ell.Linf,axis,"null.cross(10,10,10)",0,0,0
ell.Linf,axis,"null.cross(10,10)",0,0,0.05
ell.Linf,axis,"null.random.hull(10,5,25)",0,0,0
ell.Linf,axis,"null.random.hull(3,3,75)",0,0.06666666666666667,0.1
ell.Linf,axis,"null.random.hull(4,4,25)",0,0,0.016666666666666666
ell.Linf,axis,"null.random.hull(5,2,25)",0.05,0.05,0.13333333333333333
ell.Linf,axis,"null.random.hull(6,4,25)",0,0,0
ell.Linf,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.03333333333333333
ell.Linf,axis,"null.random.polytope(1,2,100)",0,0,0
ell.Linf,axis,"null.random.polytope(10,4,75)",0,0,0
ell.Linf,axis,"null.random.polytope(2,2,10)",0,0,0.016666666666666666
ell.Linf,axis,"null.random.polytope(3,3,75)",0,0,0
ell.Linf,axis,"null.random.polytope(4,3,25)",0.05,0.1,0.11666666666666667
ell.Linf,axis,"null.random.polytope(5,2,75)",0.06666666666666667,0.11666666666666667,0.13333333333333333
ell.Linf,axis,"null.random.polytope(6,2,100)",0.016666666666666666,0.05,0.05
ell.Linf,axis,"null.random.polytope(8,3,50)",0,0,0.06666666666666667
ell.Linf,axis,"null.random.polytope(9,2,10)",0,0,0
ell.Linf,axis,"null.simplex(unit,2)",0,0,0
ell.Linf,axis,"null.simplex(unit,3)",0,0,0
ell.Linf,axis,"null.simplex(unit,4)",0,0,0
ell.Linf,axis,power.concentric(1.25).mvn.0.01,0.9,0.95,0.95
ell.Linf,axis,power.concentric(1.25).mvn.0.05,0.65,0.7333333333333333,0.8333333333333334
ell.Linf,axis,power.concentric(1.25).mvn.0.1,0.35,0.48333333333333334,0.6166666666666667
ell.Linf,axis,power.concentric(10).mvn.0.01,0.6,0.6333333333333333,0.6666666666666666
ell.Linf,axis,power.concentric(10).mvn.0.05,0.6,0.65,0.75
ell.Linf,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
ell.Linf,axis,power.concentric(2).mvn.0.01,0.4666666666666667,0.65,0.7
ell.Linf,axis,power.concentric(2).mvn.0.05,0.3,0.3,0.3333333333333333
ell.Linf,axis,power.concentric(2).mvn.0.1,0,0.06666666666666667,0.21666666666666667
ell.Linf,axis,power.concentric(5).mvn.0.01,0.5,0.5166666666666667,0.55
ell.Linf,axis,power.concentric(5).mvn.0.05,0.5333333333333333,0.6,0.6666666666666666
ell.Linf,axis,power.concentric(5).mvn.0.1,0.48333333333333334,0.5166666666666667,0.55
ell.Linf,axis,power.fig8(0.25).mvn.0.01,0.7666666666666667,0.85,0.85
ell.Linf,axis,power.fig8(0.25).mvn.0.05,0.5,0.65,0.6666666666666666
ell.Linf,axis,power.fig8(0.25).mvn.0.1,0.2,0.31666666666666665,0.48333333333333334
ell.Linf,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
ell.Linf,axis,power.fig8(0.5).mvn.0.05,0.55,0.55,0.7
ell.Linf,axis,power.fig8(0.5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.3333333333333333
ell.Linf,axis,power.fig8(1.5).mvn.0.01,0.85,0.8666666666666667,0.8666666666666667
ell.Linf,axis,power.fig8(1.5).mvn.0.05,0.75,0.75,0.8
ell.Linf,axis,power.fig8(1.5).mvn.0.1,0.55,0.65,0.6833333333333333
ell.Linf,axis,power.fig8(1).mvn.0.01,0.7833333333333333,0.8,0.8166666666666667
ell.Linf,axis,power.fig8(1).mvn.0.05,0.4666666666666667,0.6333333333333333,0.7333333333333333
ell.Linf,axis,power.fig8(1).mvn.0.1,0.23333333333333334,0.36666666666666664,0.36666666666666664
ell.Linf,axis,power.fig8(5).mvn.0.01,0.9166666666666666,0.95,0.95
ell.Linf,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
ell.Linf,axis,power.fig8(5).mvn.0.1,0.8666666666666667,0.9,0.95
ell.Linf,axis,power.sphere(2).mvn.0.01,1,1,1
ell.Linf,axis,power.sphere(2).mvn.0.05,0.5666666666666667,0.7,0.7166666666666667
ell.Linf,axis,power.sphere(2).mvn.0.1,0.11666666666666667,0.16666666666666666,0.26666666666666666
ell.Linf,axis,power.sphere(3).mvn.0.01,0.11666666666666667,0.23333333333333334,0.4
ell.Linf,axis,power.sphere(3).mvn.0.05,0.05,0.05,0.06666666666666667
ell.Linf,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.05
ell.Linf,axis,power.thomas(0.05),0,0,0.05
ell.Linf,axis,power.thomas(0.1),0.11666666666666667,0.16666666666666666,0.2
ell.Linf,axis,power.thomas(0.15),0.1,0.13333333333333333,0.15
ell.Linf,axis,power.thomas(0.2),0.15,0.21666666666666667,0.21666666666666667
ell.Linf,axis,power.thomas(0.25),0.05,0.05,0.05
ell.Linf,hull,"null.axis(0.1,0.1,0.1)",0.05,0.25,0.4166666666666667
ell.Linf,hull,"null.axis(0.1,0.1,1)",0,0.03333333333333333,0.13333333333333333
ell.Linf,hull,"null.axis(0.1,0.1,10)",0,0.016666666666666666,0.03333333333333333
ell.Linf,hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.1
ell.Linf,hull,"null.axis(0.1,1,1)",0.016666666666666666,0.05,0.05
ell.Linf,hull,"null.axis(0.1,1,10)",0.03333333333333333,0.15,0.25
ell.Linf,hull,"null.axis(0.1,1)",0.016666666666666666,0.016666666666666666,0.05
ell.Linf,hull,"null.axis(0.1,10,10)",0.05,0.11666666666666667,0.2
ell.Linf,hull,"null.axis(0.1,10)",0,0,0.05
ell.Linf,hull,"null.axis(1,1,1)",0.1,0.25,0.45
ell.Linf,hull,"null.axis(1,1,10)",0,0.1,0.18333333333333332
ell.Linf,hull,"null.axis(1,1)",0,0.05,0.13333333333333333
ell.Linf,hull,"null.axis(1,10,10)",0.05,0.1,0.11666666666666667
ell.Linf,hull,"null.axis(1,10)",0.1,0.11666666666666667,0.11666666666666667
ell.Linf,hull,"null.axis(10,10,10)",0.11666666666666667,0.3,0.48333333333333334
ell.Linf,hull,"null.axis(10,10)",0.13333333333333333,0.25,0.35
ell.Linf,hull,null.ball(2),0.06666666666666667,0.15,0.2
ell.Linf,hull,null.ball(3),0.1,0.31666666666666665,0.5166666666666667
ell.Linf,hull,null.ball(4),0.3333333333333333,0.65,0.7833333333333333
ell.Linf,hull,null.ball(5),0.5666666666666667,0.8333333333333334,0.9666666666666667
ell.Linf,hull,"null.cross(0.1,0.1,0.1)",0.06666666666666667,0.21666666666666667,0.35
ell.Linf,hull,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.2833333333333333
ell.Linf,hull,"null.cross(0.1,0.1,10)",0,0,0.05
ell.Linf,hull,"null.cross(0.1,0.1)",0,0.016666666666666666,0.08333333333333333
ell.Linf,hull,"null.cross(0.1,1,1)",0.15,0.23333333333333334,0.31666666666666665
ell.Linf,hull,"null.cross(0.1,1,10)",0,0,0.05
ell.Linf,hull,"null.cross(0.1,1)",0,0,0.05
ell.Linf,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.18333333333333332
ell.Linf,hull,"null.cross(0.1,10)",0,0,0
ell.Linf,hull,"null.cross(1,1,1)",0.11666666666666667,0.18333333333333332,0.2833333333333333
ell.Linf,hull,"null.cross(1,1,10)",0,0.08333333333333333,0.15
ell.Linf,hull,"null.cross(1,1)",0,0.13333333333333333,0.15
ell.Linf,hull,"null.cross(1,10,10)",0.05,0.1,0.16666666666666666
ell.Linf,hull,"null.cross(1,10)",0,0.016666666666666666,0.1
ell.Linf,hull,"null.cross(10,10,10)",0.1,0.16666666666666666,0.31666666666666665
ell.Linf,hull,"null.cross(10,10)",0.05,0.11666666666666667,0.15
ell.Linf,hull,"null.random.hull(10,5,25)",0.48333333333333334,0.8,0.85
ell.Linf,hull,"null.random.hull(3,3,75)",0.1,0.23333333333333334,0.31666666666666665
ell.Linf,hull,"null.random.hull(4,4,25)",0.35,0.45,0.5333333333333333
ell.Linf,hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.13333333333333333
ell.Linf,hull,"null.random.hull(6,4,25)",0.1,0.3,0.43333333333333335
ell.Linf,hull,"null.random.hull(8,3,100)",0.13333333333333333,0.25,0.38333333333333336
ell.Linf,hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
ell.Linf,hull,"null.random.polytope(10,4,75)",0.1,0.23333333333333334,0.4666666666666667
ell.Linf,hull,"null.random.polytope(2,2,10)",0.03333333333333333,0.05,0.1
ell.Linf,hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.13333333333333333
ell.Linf,hull,"null.random.polytope(4,3,25)",0.18333333333333332,0.25,0.31666666666666665
ell.Linf,hull,"null.random.polytope(5,2,75)",0.06666666666666667,0.1,0.15
ell.Linf,hull,"null.random.polytope(6,2,100)",0.05,0.08333333333333333,0.11666666666666667
ell.Linf,hull,"null.random.polytope(8,3,50)",0.1,0.16666666666666666,0.23333333333333334
ell.Linf,hull,"null.random.polytope(9,2,10)",0.05,0.08333333333333333,0.16666666666666666
ell.Linf,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
ell.Linf,hull,"null.simplex(unit,3)",0.06666666666666667,0.08333333333333333,0.1
ell.Linf,hull,"null.simplex(unit,4)",0.05,0.05,0.18333333333333332
ell.Linf,hull,power.concentric(1.25).mvn.0.01,1,1,1
ell.Linf,hull,power.concentric(1.25).mvn.0.05,0.85,0.85,0.85
ell.Linf,hull,power.concentric(1.25).mvn.0.1,0.4666666666666667,0.6333333333333333,0.7
ell.Linf,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7333333333333333,0.7833333333333333
ell.Linf,hull,power.concentric(10).mvn.0.05,0.7,0.8,0.8
ell.Linf,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.6666666666666666
ell.Linf,hull,power.concentric(2).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
ell.Linf,hull,power.concentric(2).mvn.0.05,0.36666666666666664,0.36666666666666664,0.4
ell.Linf,hull,power.concentric(2).mvn.0.1,0.06666666666666667,0.23333333333333334,0.38333333333333336
ell.Linf,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.55
ell.Linf,hull,power.concentric(5).mvn.0.05,0.6,0.6666666666666666,0.7
ell.Linf,hull,power.concentric(5).mvn.0.1,0.55,0.6,0.6666666666666666
ell.Linf,hull,power.fig8(0.25).mvn.0.01,0.9,0.95,1
ell.Linf,hull,power.fig8(0.25).mvn.0.05,0.7,0.7,0.8
ell.Linf,hull,power.fig8(0.25).mvn.0.1,0.31666666666666665,0.48333333333333334,0.6666666666666666
ell.Linf,hull,power.fig8(0.5).mvn.0.01,0.8666666666666667,0.8666666666666667,0.8833333333333333
ell.Linf,hull,power.fig8(0.5).mvn.0.05,0.6833333333333333,0.7166666666666667,0.7166666666666667
ell.Linf,hull,power.fig8(0.5).mvn.0.1,0.3,0.36666666666666664,0.5666666666666667
ell.Linf,hull,power.fig8(1.5).mvn.0.01,0.9,0.9333333333333333,0.95
ell.Linf,hull,power.fig8(1.5).mvn.0.05,0.8,0.8333333333333334,0.8333333333333334
ell.Linf,hull,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.6833333333333333,0.7
ell.Linf,hull,power.fig8(1).mvn.0.01,0.8333333333333334,0.8833333333333333,0.9
ell.Linf,hull,power.fig8(1).mvn.0.05,0.6166666666666667,0.7333333333333333,0.7666666666666667
ell.Linf,hull,power.fig8(1).mvn.0.1,0.35,0.36666666666666664,0.4166666666666667
ell.Linf,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9,0.9
ell.Linf,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
ell.Linf,hull,power.fig8(5).mvn.0.1,0.8333333333333334,0.8666666666666667,0.8833333333333333
ell.Linf,hull,power.sphere(2).mvn.0.01,0.85,0.85,0.85
ell.Linf,hull,power.sphere(2).mvn.0.05,0.7166666666666667,0.7833333333333333,0.8
ell.Linf,hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.5333333333333333,0.5833333333333334
ell.Linf,hull,power.sphere(3).mvn.0.01,0.5833333333333334,0.7666666666666667,0.95
ell.Linf,hull,power.sphere(3).mvn.0.05,0.3333333333333333,0.4166666666666667,0.45
ell.Linf,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.2,0.31666666666666665
ell.Linf,hull,power.thomas(0.05),0,0.05,0.05
ell.Linf,hull,power.thomas(0.1),0.1,0.18333333333333332,0.23333333333333334
ell.Linf,hull,power.thomas(0.15),0.15,0.16666666666666666,0.23333333333333334
ell.Linf,hull,power.thomas(0.2),0.15,0.25,0.25
ell.Linf,hull,power.thomas(0.25),0.05,0.06666666666666667,0.1
ell.Linf,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.05
ell.Linf,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf,unbiased.hull,"null.axis(0.1,0.1)",0,0.03333333333333333,0.1
ell.Linf,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.Linf,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
ell.Linf,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.08333333333333333
ell.Linf,unbiased.hull,"null.axis(0.1,10,10)",0,0,0.08333333333333333
ell.Linf,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.Linf,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.05
ell.Linf,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.Linf,unbiased.hull,"null.axis(1,1)",0,0,0.08333333333333333
ell.Linf,unbiased.hull,"null.axis(1,10,10)",0,0.06666666666666667,0.1
ell.Linf,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.15
ell.Linf,unbiased.hull,"null.axis(10,10,10)",0,0,0.016666666666666666
ell.Linf,unbiased.hull,"null.axis(10,10)",0.06666666666666667,0.2,0.3
ell.Linf,unbiased.hull,null.ball(2),0,0.016666666666666666,0.1
ell.Linf,unbiased.hull,null.ball(3),0.05,0.1,0.1
ell.Linf,unbiased.hull,null.ball(4),0,0,0
ell.Linf,unbiased.hull,null.ball(5),0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.05
ell.Linf,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.1
ell.Linf,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.Linf,unbiased.hull,"null.cross(0.1,1)",0,0,0.05
ell.Linf,unbiased.hull,"null.cross(0.1,10,10)",0,0,0.05
ell.Linf,unbiased.hull,"null.cross(0.1,10)",0,0,0.016666666666666666
ell.Linf,unbiased.hull,"null.cross(1,1,1)",0,0,0.03333333333333333
ell.Linf,unbiased.hull,"null.cross(1,1,10)",0,0,0.016666666666666666
ell.Linf,unbiased.hull,"null.cross(1,1)",0,0.016666666666666666,0.08333333333333333
ell.Linf,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
ell.Linf,unbiased.hull,"null.cross(1,10)",0.03333333333333333,0.08333333333333333,0.13333333333333333
ell.Linf,unbiased.hull,"null.cross(10,10,10)",0,0,0.016666666666666666
ell.Linf,unbiased.hull,"null.cross(10,10)",0,0.06666666666666667,0.08333333333333333
ell.Linf,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.Linf,unbiased.hull,"null.random.hull(3,3,75)",0.06666666666666667,0.1,0.1
ell.Linf,unbiased.hull,"null.random.hull(4,4,25)",0,0.016666666666666666,0.05
ell.Linf,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.05,0.1
ell.Linf,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.Linf,unbiased.hull,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
ell.Linf,unbiased.hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
ell.Linf,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.Linf,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.05
ell.Linf,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.Linf,unbiased.hull,"null.random.polytope(4,3,25)",0.1,0.15,0.15
ell.Linf,unbiased.hull,"null.random.polytope(5,2,75)",0.016666666666666666,0.05,0.16666666666666666
ell.Linf,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
ell.Linf,unbiased.hull,"null.random.polytope(8,3,50)",0,0.03333333333333333,0.05
ell.Linf,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.05
ell.Linf,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.06666666666666667
ell.Linf,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.Linf,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.Linf,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
ell.Linf,unbiased.hull,power.concentric(1.25).mvn.0.05,0.7,0.9,0.9166666666666666
ell.Linf,unbiased.hull,power.concentric(1.25).mvn.0.1,0.31666666666666665,0.4666666666666667,0.5333333333333333
ell.Linf,unbiased.hull,power.concentric(10).mvn.0.01,0.55,0.6,0.65
ell.Linf,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6166666666666667,0.65
ell.Linf,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
ell.Linf,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5333333333333333,0.7
ell.Linf,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.31666666666666665,0.38333333333333336
ell.Linf,unbiased.hull,power.concentric(2).mvn.0.1,0.08333333333333333,0.23333333333333334,0.3333333333333333
ell.Linf,unbiased.hull,power.concentric(5).mvn.0.01,0.5166666666666667,0.55,0.55
ell.Linf,unbiased.hull,power.concentric(5).mvn.0.05,0.5,0.5666666666666667,0.6333333333333333
ell.Linf,unbiased.hull,power.concentric(5).mvn.0.1,0.45,0.5,0.5833333333333334
ell.Linf,unbiased.hull,power.fig8(0.25).mvn.0.01,0.8,0.8,0.85
ell.Linf,unbiased.hull,power.fig8(0.25).mvn.0.05,0.7,0.7166666666666667,0.75
ell.Linf,unbiased.hull,power.fig8(0.25).mvn.0.1,0.25,0.48333333333333334,0.55
ell.Linf,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.8333333333333334,0.8333333333333334
ell.Linf,unbiased.hull,power.fig8(0.5).mvn.0.05,0.5333333333333333,0.6833333333333333,0.7
ell.Linf,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.3333333333333333,0.36666666666666664
ell.Linf,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8333333333333334,0.85
ell.Linf,unbiased.hull,power.fig8(1.5).mvn.0.05,0.55,0.75,0.75
ell.Linf,unbiased.hull,power.fig8(1.5).mvn.0.1,0.55,0.65,0.7
ell.Linf,unbiased.hull,power.fig8(1).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
ell.Linf,unbiased.hull,power.fig8(1).mvn.0.05,0.43333333333333335,0.6666666666666666,0.8
ell.Linf,unbiased.hull,power.fig8(1).mvn.0.1,0.26666666666666666,0.36666666666666664,0.36666666666666664
ell.Linf,unbiased.hull,power.fig8(5).mvn.0.01,0.85,0.85,0.8833333333333333
ell.Linf,unbiased.hull,power.fig8(5).mvn.0.05,0.9,0.9,0.9
ell.Linf,unbiased.hull,power.fig8(5).mvn.0.1,0.85,0.8833333333333333,0.9666666666666667
ell.Linf,unbiased.hull,power.sphere(2).mvn.0.01,0.9,0.9333333333333333,0.95
ell.Linf,unbiased.hull,power.sphere(2).mvn.0.05,0.6833333333333333,0.8,0.8
ell.Linf,unbiased.hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.36666666666666664,0.4666666666666667
ell.Linf,unbiased.hull,power.sphere(3).mvn.0.01,0.1,0.16666666666666666,0.21666666666666667
ell.Linf,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0.03333333333333333
ell.Linf,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.Linf,unbiased.hull,power.thomas(0.05),0,0.05,0.08333333333333333
ell.Linf,unbiased.hull,power.thomas(0.1),0.1,0.13333333333333333,0.15
ell.Linf,unbiased.hull,power.thomas(0.15),0.05,0.11666666666666667,0.15
ell.Linf,unbiased.hull,power.thomas(0.2),0.15,0.25,0.25
ell.Linf,unbiased.hull,power.thomas(0.25),0.05,0.05,0.05
ell.Linf.1,axis,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.1
ell.Linf.1,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf.1,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.1,axis,"null.axis(0.1,0.1)",0.05,0.08333333333333333,0.15
ell.Linf.1,axis,"null.axis(0.1,1,1)",0,0,0.016666666666666666
ell.Linf.1,axis,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
ell.Linf.1,axis,"null.axis(0.1,1)",0,0.05,0.1
ell.Linf.1,axis,"null.axis(0.1,10,10)",0,0,0
ell.Linf.1,axis,"null.axis(0.1,10)",0,0,0
ell.Linf.1,axis,"null.axis(1,1,1)",0.05,0.05,0.11666666666666667
ell.Linf.1,axis,"null.axis(1,1,10)",0,0,0
ell.Linf.1,axis,"null.axis(1,1)",0,0.016666666666666666,0.016666666666666666
ell.Linf.1,axis,"null.axis(1,10,10)",0,0,0.05
ell.Linf.1,axis,"null.axis(1,10)",0.16666666666666666,0.2,0.25
ell.Linf.1,axis,"null.axis(10,10,10)",0.05,0.1,0.13333333333333333
ell.Linf.1,axis,"null.axis(10,10)",0.06666666666666667,0.15,0.15
ell.Linf.1,axis,null.ball(2),0,0,0.03333333333333333
ell.Linf.1,axis,null.ball(3),0,0,0.06666666666666667
ell.Linf.1,axis,null.ball(4),0,0,0.08333333333333333
ell.Linf.1,axis,null.ball(5),0,0,0.06666666666666667
ell.Linf.1,axis,"null.cross(0.1,0.1,0.1)",0.05,0.11666666666666667,0.2
ell.Linf.1,axis,"null.cross(0.1,0.1,1)",0.016666666666666666,0.05,0.05
ell.Linf.1,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.1,axis,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
ell.Linf.1,axis,"null.cross(0.1,1,1)",0.08333333333333333,0.1,0.13333333333333333
ell.Linf.1,axis,"null.cross(0.1,1,10)",0,0,0.06666666666666667
ell.Linf.1,axis,"null.cross(0.1,1)",0,0,0.05
ell.Linf.1,axis,"null.cross(0.1,10,10)",0,0.08333333333333333,0.1
ell.Linf.1,axis,"null.cross(0.1,10)",0,0,0
ell.Linf.1,axis,"null.cross(1,1,1)",0,0,0.016666666666666666
ell.Linf.1,axis,"null.cross(1,1,10)",0.05,0.1,0.1
ell.Linf.1,axis,"null.cross(1,1)",0,0,0
ell.Linf.1,axis,"null.cross(1,10,10)",0.016666666666666666,0.05,0.06666666666666667
ell.Linf.1,axis,"null.cross(1,10)",0.016666666666666666,0.08333333333333333,0.1
ell.Linf.1,axis,"null.cross(10,10,10)",0,0.05,0.05
ell.Linf.1,axis,"null.cross(10,10)",0.016666666666666666,0.1,0.1
ell.Linf.1,axis,"null.random.hull(10,5,25)",0,0.08333333333333333,0.16666666666666666
ell.Linf.1,axis,"null.random.hull(3,3,75)",0.016666666666666666,0.05,0.1
ell.Linf.1,axis,"null.random.hull(4,4,25)",0.016666666666666666,0.03333333333333333,0.08333333333333333
ell.Linf.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
ell.Linf.1,axis,"null.random.hull(6,4,25)",0,0,0.03333333333333333
ell.Linf.1,axis,"null.random.hull(8,3,100)",0,0.05,0.13333333333333333
ell.Linf.1,axis,"null.random.polytope(1,2,100)",0,0.05,0.1
ell.Linf.1,axis,"null.random.polytope(10,4,75)",0.05,0.06666666666666667,0.13333333333333333
ell.Linf.1,axis,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.1
ell.Linf.1,axis,"null.random.polytope(3,3,75)",0,0,0.016666666666666666
ell.Linf.1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.03333333333333333,0.05
ell.Linf.1,axis,"null.random.polytope(5,2,75)",0,0.05,0.23333333333333334
ell.Linf.1,axis,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.1,axis,"null.random.polytope(8,3,50)",0.05,0.05,0.05
ell.Linf.1,axis,"null.random.polytope(9,2,10)",0,0,0.03333333333333333
ell.Linf.1,axis,"null.simplex(unit,2)",0.06666666666666667,0.1,0.13333333333333333
ell.Linf.1,axis,"null.simplex(unit,3)",0,0.03333333333333333,0.05
ell.Linf.1,axis,"null.simplex(unit,4)",0,0.05,0.08333333333333333
ell.Linf.1,axis,power.concentric(1.25).mvn.0.01,0.48333333333333334,0.5,0.5833333333333334
ell.Linf.1,axis,power.concentric(1.25).mvn.0.05,0.43333333333333335,0.45,0.5
ell.Linf.1,axis,power.concentric(1.25).mvn.0.1,0.25,0.38333333333333336,0.4166666666666667
ell.Linf.1,axis,power.concentric(10).mvn.0.01,0.7,0.7,0.75
ell.Linf.1,axis,power.concentric(10).mvn.0.05,0.5,0.55,0.6333333333333333
ell.Linf.1,axis,power.concentric(10).mvn.0.1,0.4,0.5,0.5
ell.Linf.1,axis,power.concentric(2).mvn.0.01,0.4,0.4,0.4
ell.Linf.1,axis,power.concentric(2).mvn.0.05,0.25,0.25,0.3
ell.Linf.1,axis,power.concentric(2).mvn.0.1,0.1,0.11666666666666667,0.16666666666666666
ell.Linf.1,axis,power.concentric(5).mvn.0.01,0.4666666666666667,0.5333333333333333,0.6
ell.Linf.1,axis,power.concentric(5).mvn.0.05,0.5166666666666667,0.55,0.6333333333333333
ell.Linf.1,axis,power.concentric(5).mvn.0.1,0.5,0.5166666666666667,0.5666666666666667
ell.Linf.1,axis,power.fig8(0.25).mvn.0.01,0.45,0.5166666666666667,0.55
ell.Linf.1,axis,power.fig8(0.25).mvn.0.05,0.3,0.36666666666666664,0.5
ell.Linf.1,axis,power.fig8(0.25).mvn.0.1,0.1,0.21666666666666667,0.31666666666666665
ell.Linf.1,axis,power.fig8(0.5).mvn.0.01,0.31666666666666665,0.45,0.5333333333333333
ell.Linf.1,axis,power.fig8(0.5).mvn.0.05,0.25,0.38333333333333336,0.43333333333333335
ell.Linf.1,axis,power.fig8(0.5).mvn.0.1,0.21666666666666667,0.3,0.3333333333333333
ell.Linf.1,axis,power.fig8(1.5).mvn.0.01,0.45,0.45,0.4666666666666667
ell.Linf.1,axis,power.fig8(1.5).mvn.0.05,0.43333333333333335,0.48333333333333334,0.5333333333333333
ell.Linf.1,axis,power.fig8(1.5).mvn.0.1,0.4166666666666667,0.48333333333333334,0.5
ell.Linf.1,axis,power.fig8(1).mvn.0.01,0.4,0.45,0.5333333333333333
ell.Linf.1,axis,power.fig8(1).mvn.0.05,0.3,0.3,0.3
ell.Linf.1,axis,power.fig8(1).mvn.0.1,0.16666666666666666,0.26666666666666666,0.38333333333333336
ell.Linf.1,axis,power.fig8(5).mvn.0.01,0.3,0.31666666666666665,0.35
ell.Linf.1,axis,power.fig8(5).mvn.0.05,0.35,0.38333333333333336,0.4
ell.Linf.1,axis,power.fig8(5).mvn.0.1,0.4,0.4166666666666667,0.45
ell.Linf.1,axis,power.sphere(2).mvn.0.01,0.5166666666666667,0.6,0.6
ell.Linf.1,axis,power.sphere(2).mvn.0.05,0.3,0.38333333333333336,0.43333333333333335
ell.Linf.1,axis,power.sphere(2).mvn.0.1,0.26666666666666666,0.31666666666666665,0.38333333333333336
ell.Linf.1,axis,power.sphere(3).mvn.0.01,0.05,0.11666666666666667,0.2
ell.Linf.1,axis,power.sphere(3).mvn.0.05,0.05,0.08333333333333333,0.15
ell.Linf.1,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.08333333333333333
ell.Linf.1,axis,power.thomas(0.05),0,0.016666666666666666,0.05
ell.Linf.1,axis,power.thomas(0.1),0.03333333333333333,0.05,0.08333333333333333
ell.Linf.1,axis,power.thomas(0.15),0,0.05,0.1
ell.Linf.1,axis,power.thomas(0.2),0.016666666666666666,0.05,0.06666666666666667
ell.Linf.1,axis,power.thomas(0.25),0,0,0
ell.Linf.1,hull,"null.axis(0.1,0.1,0.1)",0,0,0.08333333333333333
ell.Linf.1,hull,"null.axis(0.1,0.1,1)",0,0,0.05
ell.Linf.1,hull,"null.axis(0.1,0.1,10)",0,0.016666666666666666,0.06666666666666667
ell.Linf.1,hull,"null.axis(0.1,0.1)",0,0.016666666666666666,0.13333333333333333
ell.Linf.1,hull,"null.axis(0.1,1,1)",0,0,0
ell.Linf.1,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
ell.Linf.1,hull,"null.axis(0.1,1)",0,0.05,0.08333333333333333
ell.Linf.1,hull,"null.axis(0.1,10,10)",0.05,0.05,0.05
ell.Linf.1,hull,"null.axis(0.1,10)",0,0,0
ell.Linf.1,hull,"null.axis(1,1,1)",0.05,0.11666666666666667,0.15
ell.Linf.1,hull,"null.axis(1,1,10)",0,0,0.03333333333333333
ell.Linf.1,hull,"null.axis(1,1)",0,0,0.03333333333333333
ell.Linf.1,hull,"null.axis(1,10,10)",0.05,0.05,0.08333333333333333
ell.Linf.1,hull,"null.axis(1,10)",0,0.05,0.16666666666666666
ell.Linf.1,hull,"null.axis(10,10,10)",0.05,0.08333333333333333,0.13333333333333333
ell.Linf.1,hull,"null.axis(10,10)",0.05,0.11666666666666667,0.21666666666666667
ell.Linf.1,hull,null.ball(2),0.05,0.05,0.05
ell.Linf.1,hull,null.ball(3),0,0.05,0.1
ell.Linf.1,hull,null.ball(4),0,0,0.08333333333333333
ell.Linf.1,hull,null.ball(5),0,0.03333333333333333,0.05
ell.Linf.1,hull,"null.cross(0.1,0.1,0.1)",0.1,0.1,0.18333333333333332
ell.Linf.1,hull,"null.cross(0.1,0.1,1)",0,0,0.05
ell.Linf.1,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.1,hull,"null.cross(0.1,0.1)",0,0.05,0.08333333333333333
ell.Linf.1,hull,"null.cross(0.1,1,1)",0,0.15,0.21666666666666667
ell.Linf.1,hull,"null.cross(0.1,1,10)",0.05,0.06666666666666667,0.1
ell.Linf.1,hull,"null.cross(0.1,1)",0,0,0
ell.Linf.1,hull,"null.cross(0.1,10,10)",0,0,0.05
ell.Linf.1,hull,"null.cross(0.1,10)",0,0,0
ell.Linf.1,hull,"null.cross(1,1,1)",0.05,0.05,0.06666666666666667
ell.Linf.1,hull,"null.cross(1,1,10)",0,0,0.03333333333333333
ell.Linf.1,hull,"null.cross(1,1)",0,0,0
ell.Linf.1,hull,"null.cross(1,10,10)",0.05,0.05,0.05
ell.Linf.1,hull,"null.cross(1,10)",0.016666666666666666,0.03333333333333333,0.05
ell.Linf.1,hull,"null.cross(10,10,10)",0,0.03333333333333333,0.05
ell.Linf.1,hull,"null.cross(10,10)",0.1,0.1,0.1
ell.Linf.1,hull,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
ell.Linf.1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.05,0.06666666666666667
ell.Linf.1,hull,"null.random.hull(4,4,25)",0,0.016666666666666666,0.06666666666666667
ell.Linf.1,hull,"null.random.hull(5,2,25)",0,0.05,0.11666666666666667
ell.Linf.1,hull,"null.random.hull(6,4,25)",0,0,0.06666666666666667
ell.Linf.1,hull,"null.random.hull(8,3,100)",0,0,0
ell.Linf.1,hull,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.1,hull,"null.random.polytope(10,4,75)",0.05,0.06666666666666667,0.1
ell.Linf.1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.1
ell.Linf.1,hull,"null.random.polytope(3,3,75)",0,0,0
ell.Linf.1,hull,"null.random.polytope(4,3,25)",0,0.05,0.05
ell.Linf.1,hull,"null.random.polytope(5,2,75)",0.05,0.06666666666666667,0.15
ell.Linf.1,hull,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.1,hull,"null.random.polytope(8,3,50)",0.05,0.05,0.05
ell.Linf.1,hull,"null.random.polytope(9,2,10)",0,0,0.03333333333333333
ell.Linf.1,hull,"null.simplex(unit,2)",0.05,0.1,0.1
ell.Linf.1,hull,"null.simplex(unit,3)",0.05,0.05,0.08333333333333333
ell.Linf.1,hull,"null.simplex(unit,4)",0,0,0.05
ell.Linf.1,hull,power.concentric(1.25).mvn.0.01,0.45,0.5166666666666667,0.6
ell.Linf.1,hull,power.concentric(1.25).mvn.0.05,0.4,0.45,0.5166666666666667
ell.Linf.1,hull,power.concentric(1.25).mvn.0.1,0.35,0.36666666666666664,0.43333333333333335
ell.Linf.1,hull,power.concentric(10).mvn.0.01,0.7,0.7,0.7666666666666667
ell.Linf.1,hull,power.concentric(10).mvn.0.05,0.5,0.5666666666666667,0.65
ell.Linf.1,hull,power.concentric(10).mvn.0.1,0.43333333333333335,0.55,0.55
ell.Linf.1,hull,power.concentric(2).mvn.0.01,0.3,0.43333333333333335,0.45
ell.Linf.1,hull,power.concentric(2).mvn.0.05,0.21666666666666667,0.2833333333333333,0.3
ell.Linf.1,hull,power.concentric(2).mvn.0.1,0.1,0.1,0.15
ell.Linf.1,hull,power.concentric(5).mvn.0.01,0.55,0.5833333333333334,0.6
ell.Linf.1,hull,power.concentric(5).mvn.0.05,0.5,0.5,0.55
ell.Linf.1,hull,power.concentric(5).mvn.0.1,0.5,0.5166666666666667,0.55
ell.Linf.1,hull,power.fig8(0.25).mvn.0.01,0.5,0.55,0.55
ell.Linf.1,hull,power.fig8(0.25).mvn.0.05,0.3,0.4166666666666667,0.5833333333333334
ell.Linf.1,hull,power.fig8(0.25).mvn.0.1,0.15,0.25,0.2833333333333333
ell.Linf.1,hull,power.fig8(0.5).mvn.0.01,0.3,0.43333333333333335,0.55
ell.Linf.1,hull,power.fig8(0.5).mvn.0.05,0.3,0.35,0.4
ell.Linf.1,hull,power.fig8(0.5).mvn.0.1,0.2,0.3333333333333333,0.4166666666666667
ell.Linf.1,hull,power.fig8(1.5).mvn.0.01,0.45,0.48333333333333334,0.5
ell.Linf.1,hull,power.fig8(1.5).mvn.0.05,0.4,0.48333333333333334,0.5166666666666667
ell.Linf.1,hull,power.fig8(1.5).mvn.0.1,0.45,0.4666666666666667,0.5333333333333333
ell.Linf.1,hull,power.fig8(1).mvn.0.01,0.45,0.4666666666666667,0.5
ell.Linf.1,hull,power.fig8(1).mvn.0.05,0.3,0.3,0.3
ell.Linf.1,hull,power.fig8(1).mvn.0.1,0.2,0.2,0.3333333333333333
ell.Linf.1,hull,power.fig8(5).mvn.0.01,0.3,0.3,0.3
ell.Linf.1,hull,power.fig8(5).mvn.0.05,0.4,0.43333333333333335,0.4666666666666667
ell.Linf.1,hull,power.fig8(5).mvn.0.1,0.36666666666666664,0.43333333333333335,0.5
ell.Linf.1,hull,power.sphere(2).mvn.0.01,0.55,0.6,0.6
ell.Linf.1,hull,power.sphere(2).mvn.0.05,0.35,0.4,0.4666666666666667
ell.Linf.1,hull,power.sphere(2).mvn.0.1,0.25,0.3,0.3333333333333333
ell.Linf.1,hull,power.sphere(3).mvn.0.01,0.06666666666666667,0.15,0.2
ell.Linf.1,hull,power.sphere(3).mvn.0.05,0.05,0.08333333333333333,0.1
ell.Linf.1,hull,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.05
ell.Linf.1,hull,power.thomas(0.05),0.016666666666666666,0.03333333333333333,0.05
ell.Linf.1,hull,power.thomas(0.1),0.016666666666666666,0.1,0.1
ell.Linf.1,hull,power.thomas(0.15),0,0,0.1
ell.Linf.1,hull,power.thomas(0.2),0,0.05,0.08333333333333333
ell.Linf.1,hull,power.thomas(0.25),0,0,0
ell.Linf.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0.05,0.05,0.1
ell.Linf.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0.016666666666666666
ell.Linf.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.axis(0.1,0.1)",0.1,0.11666666666666667,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.axis(0.1,1,1)",0,0.03333333333333333,0.05
ell.Linf.1,unbiased.hull,"null.axis(0.1,1,10)",0,0.016666666666666666,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.axis(0.1,1)",0,0.06666666666666667,0.15
ell.Linf.1,unbiased.hull,"null.axis(0.1,10,10)",0.016666666666666666,0.05,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.axis(1,1,1)",0.05,0.08333333333333333,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.axis(1,1,10)",0,0,0.016666666666666666
ell.Linf.1,unbiased.hull,"null.axis(1,1)",0,0,0.03333333333333333
ell.Linf.1,unbiased.hull,"null.axis(1,10,10)",0,0.05,0.1
ell.Linf.1,unbiased.hull,"null.axis(1,10)",0.16666666666666666,0.2,0.21666666666666667
ell.Linf.1,unbiased.hull,"null.axis(10,10,10)",0.05,0.1,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.18333333333333332
ell.Linf.1,unbiased.hull,null.ball(2),0,0,0.06666666666666667
ell.Linf.1,unbiased.hull,null.ball(3),0.05,0.05,0.1
ell.Linf.1,unbiased.hull,null.ball(4),0,0,0.03333333333333333
ell.Linf.1,unbiased.hull,null.ball(5),0,0.016666666666666666,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.1,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.05
ell.Linf.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.03333333333333333
ell.Linf.1,unbiased.hull,"null.cross(0.1,1,1)",0.016666666666666666,0.05,0.18333333333333332
ell.Linf.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.1
ell.Linf.1,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.Linf.1,unbiased.hull,"null.cross(0.1,10,10)",0,0.05,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.cross(0.1,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.cross(1,1,1)",0.03333333333333333,0.05,0.05
ell.Linf.1,unbiased.hull,"null.cross(1,1,10)",0,0.016666666666666666,0.1
ell.Linf.1,unbiased.hull,"null.cross(1,1)",0,0,0.016666666666666666
ell.Linf.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.cross(1,10)",0.1,0.1,0.13333333333333333
ell.Linf.1,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.05
ell.Linf.1,unbiased.hull,"null.cross(10,10)",0.05,0.06666666666666667,0.15
ell.Linf.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0.016666666666666666
ell.Linf.1,unbiased.hull,"null.random.hull(3,3,75)",0.016666666666666666,0.1,0.11666666666666667
ell.Linf.1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0.06666666666666667
ell.Linf.1,unbiased.hull,"null.random.hull(5,2,25)",0.016666666666666666,0.05,0.1
ell.Linf.1,unbiased.hull,"null.random.hull(6,4,25)",0,0.016666666666666666,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.random.hull(8,3,100)",0,0,0.1
ell.Linf.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.1,unbiased.hull,"null.random.polytope(10,4,75)",0.05,0.1,0.1
ell.Linf.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.Linf.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.03333333333333333
ell.Linf.1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.03333333333333333,0.05
ell.Linf.1,unbiased.hull,"null.random.polytope(5,2,75)",0,0.08333333333333333,0.11666666666666667
ell.Linf.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0.03333333333333333,0.05
ell.Linf.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.05,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.simplex(unit,2)",0,0.08333333333333333,0.15
ell.Linf.1,unbiased.hull,"null.simplex(unit,3)",0.016666666666666666,0.06666666666666667,0.08333333333333333
ell.Linf.1,unbiased.hull,"null.simplex(unit,4)",0.016666666666666666,0.06666666666666667,0.08333333333333333
ell.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.4166666666666667,0.4666666666666667,0.5833333333333334
ell.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.45,0.48333333333333334,0.5166666666666667
ell.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.35,0.38333333333333336,0.4
ell.Linf.1,unbiased.hull,power.concentric(10).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7166666666666667
ell.Linf.1,unbiased.hull,power.concentric(10).mvn.0.05,0.5166666666666667,0.55,0.6
ell.Linf.1,unbiased.hull,power.concentric(10).mvn.0.1,0.5,0.5333333333333333,0.55
ell.Linf.1,unbiased.hull,power.concentric(2).mvn.0.01,0.35,0.4166666666666667,0.43333333333333335
ell.Linf.1,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.26666666666666666,0.3
ell.Linf.1,unbiased.hull,power.concentric(2).mvn.0.1,0.1,0.1,0.1
ell.Linf.1,unbiased.hull,power.concentric(5).mvn.0.01,0.43333333333333335,0.5166666666666667,0.5833333333333334
ell.Linf.1,unbiased.hull,power.concentric(5).mvn.0.05,0.5,0.5166666666666667,0.5666666666666667
ell.Linf.1,unbiased.hull,power.concentric(5).mvn.0.1,0.45,0.55,0.55
ell.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.4666666666666667,0.5333333333333333,0.55
ell.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.4,0.48333333333333334,0.5333333333333333
ell.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.16666666666666666,0.23333333333333334,0.3333333333333333
ell.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.36666666666666664,0.45,0.48333333333333334
ell.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.3,0.35,0.4
ell.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.3,0.35,0.38333333333333336
ell.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.4,0.43333333333333335,0.5
ell.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.45,0.45,0.5
ell.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.45,0.4666666666666667,0.5333333333333333
ell.Linf.1,unbiased.hull,power.fig8(1).mvn.0.01,0.4166666666666667,0.4666666666666667,0.48333333333333334
ell.Linf.1,unbiased.hull,power.fig8(1).mvn.0.05,0.35,0.35,0.36666666666666664
ell.Linf.1,unbiased.hull,power.fig8(1).mvn.0.1,0.2,0.23333333333333334,0.3
ell.Linf.1,unbiased.hull,power.fig8(5).mvn.0.01,0.3,0.3333333333333333,0.35
ell.Linf.1,unbiased.hull,power.fig8(5).mvn.0.05,0.45,0.45,0.45
ell.Linf.1,unbiased.hull,power.fig8(5).mvn.0.1,0.35,0.4,0.4666666666666667
ell.Linf.1,unbiased.hull,power.sphere(2).mvn.0.01,0.5,0.55,0.6
ell.Linf.1,unbiased.hull,power.sphere(2).mvn.0.05,0.3,0.43333333333333335,0.48333333333333334
ell.Linf.1,unbiased.hull,power.sphere(2).mvn.0.1,0.2,0.25,0.38333333333333336
ell.Linf.1,unbiased.hull,power.sphere(3).mvn.0.01,0.08333333333333333,0.08333333333333333,0.18333333333333332
ell.Linf.1,unbiased.hull,power.sphere(3).mvn.0.05,0,0.06666666666666667,0.11666666666666667
ell.Linf.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.Linf.1,unbiased.hull,power.thomas(0.05),0,0,0
ell.Linf.1,unbiased.hull,power.thomas(0.1),0,0.03333333333333333,0.1
ell.Linf.1,unbiased.hull,power.thomas(0.15),0,0.016666666666666666,0.05
ell.Linf.1,unbiased.hull,power.thomas(0.2),0,0,0.06666666666666667
ell.Linf.1,unbiased.hull,power.thomas(0.25),0,0,0
ell.Linf.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,0.1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,1,1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,1,10)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,1)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,10,10)",0,0,0
ell.Linf.2,axis,"null.axis(0.1,10)",0,0,0
ell.Linf.2,axis,"null.axis(1,1,1)",0,0,0
ell.Linf.2,axis,"null.axis(1,1,10)",0,0,0
ell.Linf.2,axis,"null.axis(1,1)",0,0,0
ell.Linf.2,axis,"null.axis(1,10,10)",0,0,0
ell.Linf.2,axis,"null.axis(1,10)",0,0,0
ell.Linf.2,axis,"null.axis(10,10,10)",0,0,0
ell.Linf.2,axis,"null.axis(10,10)",0,0,0
ell.Linf.2,axis,null.ball(2),0,0,0
ell.Linf.2,axis,null.ball(3),0,0,0
ell.Linf.2,axis,null.ball(4),0,0,0
ell.Linf.2,axis,null.ball(5),0,0,0
ell.Linf.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,0.1,1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,0.1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,1,1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,1,10)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,1)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,10,10)",0,0,0
ell.Linf.2,axis,"null.cross(0.1,10)",0,0,0
ell.Linf.2,axis,"null.cross(1,1,1)",0,0,0
ell.Linf.2,axis,"null.cross(1,1,10)",0,0,0
ell.Linf.2,axis,"null.cross(1,1)",0,0,0
ell.Linf.2,axis,"null.cross(1,10,10)",0,0,0
ell.Linf.2,axis,"null.cross(1,10)",0,0,0
ell.Linf.2,axis,"null.cross(10,10,10)",0,0,0
ell.Linf.2,axis,"null.cross(10,10)",0,0,0
ell.Linf.2,axis,"null.random.hull(10,5,25)",0,0,0
ell.Linf.2,axis,"null.random.hull(3,3,75)",0,0,0
ell.Linf.2,axis,"null.random.hull(4,4,25)",0,0,0
ell.Linf.2,axis,"null.random.hull(5,2,25)",0,0,0
ell.Linf.2,axis,"null.random.hull(6,4,25)",0,0,0
ell.Linf.2,axis,"null.random.hull(8,3,100)",0,0,0
ell.Linf.2,axis,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.2,axis,"null.random.polytope(10,4,75)",0,0,0
ell.Linf.2,axis,"null.random.polytope(2,2,10)",0,0,0
ell.Linf.2,axis,"null.random.polytope(3,3,75)",0,0,0
ell.Linf.2,axis,"null.random.polytope(4,3,25)",0,0,0
ell.Linf.2,axis,"null.random.polytope(5,2,75)",0,0,0
ell.Linf.2,axis,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.2,axis,"null.random.polytope(8,3,50)",0,0,0
ell.Linf.2,axis,"null.random.polytope(9,2,10)",0,0,0
ell.Linf.2,axis,"null.simplex(unit,2)",0,0,0
ell.Linf.2,axis,"null.simplex(unit,3)",0,0,0
ell.Linf.2,axis,"null.simplex(unit,4)",0,0,0
ell.Linf.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
ell.Linf.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
ell.Linf.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
ell.Linf.2,axis,power.concentric(10).mvn.0.01,0,0,0
ell.Linf.2,axis,power.concentric(10).mvn.0.05,0,0,0
ell.Linf.2,axis,power.concentric(10).mvn.0.1,0,0,0
ell.Linf.2,axis,power.concentric(2).mvn.0.01,0,0,0
ell.Linf.2,axis,power.concentric(2).mvn.0.05,0,0,0
ell.Linf.2,axis,power.concentric(2).mvn.0.1,0,0,0
ell.Linf.2,axis,power.concentric(5).mvn.0.01,0,0,0
ell.Linf.2,axis,power.concentric(5).mvn.0.05,0,0,0
ell.Linf.2,axis,power.concentric(5).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(1).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(1).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(1).mvn.0.1,0,0,0
ell.Linf.2,axis,power.fig8(5).mvn.0.01,0,0,0
ell.Linf.2,axis,power.fig8(5).mvn.0.05,0,0,0
ell.Linf.2,axis,power.fig8(5).mvn.0.1,0,0,0
ell.Linf.2,axis,power.sphere(2).mvn.0.01,0,0,0
ell.Linf.2,axis,power.sphere(2).mvn.0.05,0,0,0
ell.Linf.2,axis,power.sphere(2).mvn.0.1,0,0,0
ell.Linf.2,axis,power.sphere(3).mvn.0.01,0,0,0
ell.Linf.2,axis,power.sphere(3).mvn.0.05,0,0,0
ell.Linf.2,axis,power.sphere(3).mvn.0.1,0,0,0
ell.Linf.2,axis,power.thomas(0.05),0,0,0
ell.Linf.2,axis,power.thomas(0.1),0,0,0
ell.Linf.2,axis,power.thomas(0.15),0,0,0
ell.Linf.2,axis,power.thomas(0.2),0,0,0
ell.Linf.2,axis,power.thomas(0.25),0,0,0
ell.Linf.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,0.1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,1,1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,1,10)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,1)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,10,10)",0,0,0
ell.Linf.2,hull,"null.axis(0.1,10)",0,0,0
ell.Linf.2,hull,"null.axis(1,1,1)",0,0,0
ell.Linf.2,hull,"null.axis(1,1,10)",0,0,0
ell.Linf.2,hull,"null.axis(1,1)",0,0,0
ell.Linf.2,hull,"null.axis(1,10,10)",0,0,0
ell.Linf.2,hull,"null.axis(1,10)",0,0,0
ell.Linf.2,hull,"null.axis(10,10,10)",0,0,0
ell.Linf.2,hull,"null.axis(10,10)",0,0,0
ell.Linf.2,hull,null.ball(2),0,0,0
ell.Linf.2,hull,null.ball(3),0,0,0
ell.Linf.2,hull,null.ball(4),0,0,0
ell.Linf.2,hull,null.ball(5),0,0,0
ell.Linf.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,0.1,1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,0.1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,1,1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,1,10)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,1)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,10,10)",0,0,0
ell.Linf.2,hull,"null.cross(0.1,10)",0,0,0
ell.Linf.2,hull,"null.cross(1,1,1)",0,0,0
ell.Linf.2,hull,"null.cross(1,1,10)",0,0,0
ell.Linf.2,hull,"null.cross(1,1)",0,0,0
ell.Linf.2,hull,"null.cross(1,10,10)",0,0,0
ell.Linf.2,hull,"null.cross(1,10)",0,0,0
ell.Linf.2,hull,"null.cross(10,10,10)",0,0,0
ell.Linf.2,hull,"null.cross(10,10)",0,0,0
ell.Linf.2,hull,"null.random.hull(10,5,25)",0,0,0
ell.Linf.2,hull,"null.random.hull(3,3,75)",0,0,0
ell.Linf.2,hull,"null.random.hull(4,4,25)",0,0,0
ell.Linf.2,hull,"null.random.hull(5,2,25)",0,0,0
ell.Linf.2,hull,"null.random.hull(6,4,25)",0,0,0
ell.Linf.2,hull,"null.random.hull(8,3,100)",0,0,0
ell.Linf.2,hull,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.2,hull,"null.random.polytope(10,4,75)",0,0,0
ell.Linf.2,hull,"null.random.polytope(2,2,10)",0,0,0
ell.Linf.2,hull,"null.random.polytope(3,3,75)",0,0,0
ell.Linf.2,hull,"null.random.polytope(4,3,25)",0,0,0
ell.Linf.2,hull,"null.random.polytope(5,2,75)",0,0,0
ell.Linf.2,hull,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.2,hull,"null.random.polytope(8,3,50)",0,0,0
ell.Linf.2,hull,"null.random.polytope(9,2,10)",0,0,0
ell.Linf.2,hull,"null.simplex(unit,2)",0,0,0
ell.Linf.2,hull,"null.simplex(unit,3)",0,0,0
ell.Linf.2,hull,"null.simplex(unit,4)",0,0,0
ell.Linf.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.Linf.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.Linf.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.Linf.2,hull,power.concentric(10).mvn.0.01,0,0,0
ell.Linf.2,hull,power.concentric(10).mvn.0.05,0,0,0
ell.Linf.2,hull,power.concentric(10).mvn.0.1,0,0,0
ell.Linf.2,hull,power.concentric(2).mvn.0.01,0,0,0
ell.Linf.2,hull,power.concentric(2).mvn.0.05,0,0,0
ell.Linf.2,hull,power.concentric(2).mvn.0.1,0,0,0
ell.Linf.2,hull,power.concentric(5).mvn.0.01,0,0,0
ell.Linf.2,hull,power.concentric(5).mvn.0.05,0,0,0
ell.Linf.2,hull,power.concentric(5).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(1).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(1).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(1).mvn.0.1,0,0,0
ell.Linf.2,hull,power.fig8(5).mvn.0.01,0,0,0
ell.Linf.2,hull,power.fig8(5).mvn.0.05,0,0,0
ell.Linf.2,hull,power.fig8(5).mvn.0.1,0,0,0
ell.Linf.2,hull,power.sphere(2).mvn.0.01,0,0,0
ell.Linf.2,hull,power.sphere(2).mvn.0.05,0,0,0
ell.Linf.2,hull,power.sphere(2).mvn.0.1,0,0,0
ell.Linf.2,hull,power.sphere(3).mvn.0.01,0,0,0
ell.Linf.2,hull,power.sphere(3).mvn.0.05,0,0,0
ell.Linf.2,hull,power.sphere(3).mvn.0.1,0,0,0
ell.Linf.2,hull,power.thomas(0.05),0,0,0
ell.Linf.2,hull,power.thomas(0.1),0,0,0
ell.Linf.2,hull,power.thomas(0.15),0,0,0
ell.Linf.2,hull,power.thomas(0.2),0,0,0
ell.Linf.2,hull,power.thomas(0.25),0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.axis(10,10)",0,0,0
ell.Linf.2,unbiased.hull,null.ball(2),0,0,0
ell.Linf.2,unbiased.hull,null.ball(3),0,0,0
ell.Linf.2,unbiased.hull,null.ball(4),0,0,0
ell.Linf.2,unbiased.hull,null.ball(5),0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,1)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(1,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.cross(10,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
ell.Linf.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
ell.Linf.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
ell.Linf.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
ell.Linf.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
ell.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
ell.Linf.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.05),0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.1),0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.15),0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.2),0,0,0
ell.Linf.2,unbiased.hull,power.thomas(0.25),0,0,0
L1,axis,"null.axis(0.1,0.1,0.1)",0.016666666666666666,0.16666666666666666,0.21666666666666667
L1,axis,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.06666666666666667
L1,axis,"null.axis(0.1,0.1,10)",0,0,0
L1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.05
L1,axis,"null.axis(0.1,1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
L1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
L1,axis,"null.axis(0.1,1)",0,0.06666666666666667,0.13333333333333333
L1,axis,"null.axis(0.1,10,10)",0.15,0.23333333333333334,0.25
L1,axis,"null.axis(0.1,10)",0.016666666666666666,0.05,0.06666666666666667
L1,axis,"null.axis(1,1,1)",0.016666666666666666,0.05,0.06666666666666667
L1,axis,"null.axis(1,1,10)",0,0,0.016666666666666666
L1,axis,"null.axis(1,1)",0,0,0.03333333333333333
L1,axis,"null.axis(1,10,10)",0.05,0.05,0.06666666666666667
L1,axis,"null.axis(1,10)",0,0,0.05
L1,axis,"null.axis(10,10,10)",0,0.05,0.05
L1,axis,"null.axis(10,10)",0,0,0
L1,axis,null.ball(2),0,0,0
L1,axis,null.ball(3),0.05,0.05,0.05
L1,axis,null.ball(4),0,0,0
L1,axis,null.ball(5),0,0,0.016666666666666666
L1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L1,axis,"null.cross(0.1,0.1,1)",0,0,0
L1,axis,"null.cross(0.1,0.1,10)",0.75,0.75,0.75
L1,axis,"null.cross(0.1,0.1)",0,0,0
L1,axis,"null.cross(0.1,1,1)",0,0,0
L1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
L1,axis,"null.cross(0.1,1)",0,0,0.016666666666666666
L1,axis,"null.cross(0.1,10,10)",0,0,0.016666666666666666
L1,axis,"null.cross(0.1,10)",0.9666666666666667,1,1
L1,axis,"null.cross(1,1,1)",0,0,0
L1,axis,"null.cross(1,1,10)",0,0,0
L1,axis,"null.cross(1,1)",0,0,0
L1,axis,"null.cross(1,10,10)",0,0,0
L1,axis,"null.cross(1,10)",0,0,0.016666666666666666
L1,axis,"null.cross(10,10,10)",0,0,0
L1,axis,"null.cross(10,10)",0,0,0.016666666666666666
L1,axis,"null.random.hull(10,5,25)",0,0,0.03333333333333333
L1,axis,"null.random.hull(3,3,75)",0,0,0
L1,axis,"null.random.hull(4,4,25)",0.03333333333333333,0.05,0.05
L1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.05
L1,axis,"null.random.hull(6,4,25)",0,0,0
L1,axis,"null.random.hull(8,3,100)",0,0,0.03333333333333333
L1,axis,"null.random.polytope(1,2,100)",0,0,0.016666666666666666
L1,axis,"null.random.polytope(10,4,75)",0,0,0
L1,axis,"null.random.polytope(2,2,10)",0,0,0
L1,axis,"null.random.polytope(3,3,75)",0,0,0
L1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.05,0.06666666666666667
L1,axis,"null.random.polytope(5,2,75)",0,0.016666666666666666,0.06666666666666667
L1,axis,"null.random.polytope(6,2,100)",0,0,0.016666666666666666
L1,axis,"null.random.polytope(8,3,50)",0,0,0
L1,axis,"null.random.polytope(9,2,10)",0,0,0.05
L1,axis,"null.simplex(unit,2)",0,0,0
L1,axis,"null.simplex(unit,3)",0,0,0
L1,axis,"null.simplex(unit,4)",0,0,0
L1,axis,power.concentric(1.25).mvn.0.01,0.6,0.6166666666666667,0.65
L1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.31666666666666665,0.3333333333333333
L1,axis,power.concentric(1.25).mvn.0.1,0.05,0.08333333333333333,0.11666666666666667
L1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6
L1,axis,power.concentric(10).mvn.0.05,0.25,0.3333333333333333,0.4
L1,axis,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.38333333333333336
L1,axis,power.concentric(2).mvn.0.01,0.2,0.2,0.25
L1,axis,power.concentric(2).mvn.0.05,0,0.06666666666666667,0.11666666666666667
L1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.05
L1,axis,power.concentric(5).mvn.0.01,0.25,0.25,0.26666666666666666
L1,axis,power.concentric(5).mvn.0.05,0.1,0.15,0.16666666666666666
L1,axis,power.concentric(5).mvn.0.1,0.06666666666666667,0.1,0.11666666666666667
L1,axis,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.65,0.6666666666666666
L1,axis,power.fig8(0.25).mvn.0.05,0.1,0.1,0.1
L1,axis,power.fig8(0.25).mvn.0.1,0.05,0.08333333333333333,0.1
L1,axis,power.fig8(0.5).mvn.0.01,0.6,0.65,0.65
L1,axis,power.fig8(0.5).mvn.0.05,0.1,0.11666666666666667,0.2
L1,axis,power.fig8(0.5).mvn.0.1,0,0,0.03333333333333333
L1,axis,power.fig8(1.5).mvn.0.01,0.7,0.75,0.7666666666666667
L1,axis,power.fig8(1.5).mvn.0.05,0.38333333333333336,0.5,0.5
L1,axis,power.fig8(1.5).mvn.0.1,0.16666666666666666,0.26666666666666666,0.3
L1,axis,power.fig8(1).mvn.0.01,0.65,0.6666666666666666,0.7
L1,axis,power.fig8(1).mvn.0.05,0.26666666666666666,0.35,0.4
L1,axis,power.fig8(1).mvn.0.1,0,0.05,0.11666666666666667
L1,axis,power.fig8(5).mvn.0.01,1,1,1
L1,axis,power.fig8(5).mvn.0.05,0.7,0.7,0.7
L1,axis,power.fig8(5).mvn.0.1,0.75,0.75,0.75
L1,axis,power.sphere(2).mvn.0.01,0.75,0.75,0.75
L1,axis,power.sphere(2).mvn.0.05,0.1,0.13333333333333333,0.16666666666666666
L1,axis,power.sphere(2).mvn.0.1,0,0,0
L1,axis,power.sphere(3).mvn.0.01,0.2,0.3333333333333333,0.4666666666666667
L1,axis,power.sphere(3).mvn.0.05,0.1,0.1,0.1
L1,axis,power.sphere(3).mvn.0.1,0,0,0
L1,axis,power.thomas(0.05),0,0,0
L1,axis,power.thomas(0.1),0.05,0.05,0.08333333333333333
L1,axis,power.thomas(0.15),0.2,0.2,0.21666666666666667
L1,axis,power.thomas(0.2),0.25,0.31666666666666665,0.3333333333333333
L1,axis,power.thomas(0.25),0.31666666666666665,0.36666666666666664,0.45
L1,hull,"null.axis(0.1,0.1,0.1)",1,1,1
L1,hull,"null.axis(0.1,0.1,1)",0.95,0.9666666666666667,1
L1,hull,"null.axis(0.1,0.1,10)",0.8166666666666667,0.9666666666666667,1
L1,hull,"null.axis(0.1,0.1)",0.4,0.7,0.8166666666666667
L1,hull,"null.axis(0.1,1,1)",0.9666666666666667,1,1
L1,hull,"null.axis(0.1,1,10)",0.7833333333333333,1,1
L1,hull,"null.axis(0.1,1)",0.26666666666666666,0.6166666666666667,0.8333333333333334
L1,hull,"null.axis(0.1,10,10)",0.9333333333333333,1,1
L1,hull,"null.axis(0.1,10)",0.55,0.65,0.7666666666666667
L1,hull,"null.axis(1,1,1)",1,1,1
L1,hull,"null.axis(1,1,10)",0.9333333333333333,0.9833333333333333,1
L1,hull,"null.axis(1,1)",0.6166666666666667,0.7666666666666667,0.9
L1,hull,"null.axis(1,10,10)",1,1,1
L1,hull,"null.axis(1,10)",0.38333333333333336,0.55,0.7166666666666667
L1,hull,"null.axis(10,10,10)",0.9666666666666667,1,1
L1,hull,"null.axis(10,10)",0.3,0.5333333333333333,0.7333333333333333
L1,hull,null.ball(2),0.6666666666666666,0.9333333333333333,1
L1,hull,null.ball(3),0.9666666666666667,1,1
L1,hull,null.ball(4),1,1,1
L1,hull,null.ball(5),1,1,1
L1,hull,"null.cross(0.1,0.1,0.1)",0.95,0.9666666666666667,0.9833333333333333
L1,hull,"null.cross(0.1,0.1,1)",0.9166666666666666,1,1
L1,hull,"null.cross(0.1,0.1,10)",0.95,0.9666666666666667,1
L1,hull,"null.cross(0.1,0.1)",0.3333333333333333,0.7333333333333333,0.8
L1,hull,"null.cross(0.1,1,1)",0.9,0.9666666666666667,0.9833333333333333
L1,hull,"null.cross(0.1,1,10)",0.95,1,1
L1,hull,"null.cross(0.1,1)",0.36666666666666664,0.6166666666666667,0.7333333333333333
L1,hull,"null.cross(0.1,10,10)",0.8,0.95,0.9833333333333333
L1,hull,"null.cross(0.1,10)",0.8,0.8,0.8166666666666667
L1,hull,"null.cross(1,1,1)",1,1,1
L1,hull,"null.cross(1,1,10)",1,1,1
L1,hull,"null.cross(1,1)",0.45,0.65,0.7666666666666667
L1,hull,"null.cross(1,10,10)",0.95,1,1
L1,hull,"null.cross(1,10)",0.43333333333333335,0.7333333333333333,0.75
L1,hull,"null.cross(10,10,10)",0.95,1,1
L1,hull,"null.cross(10,10)",0.36666666666666664,0.6666666666666666,0.7666666666666667
L1,hull,"null.random.hull(10,5,25)",1,1,1
L1,hull,"null.random.hull(3,3,75)",1,1,1
L1,hull,"null.random.hull(4,4,25)",1,1,1
L1,hull,"null.random.hull(5,2,25)",0.5166666666666667,0.85,0.9
L1,hull,"null.random.hull(6,4,25)",1,1,1
L1,hull,"null.random.hull(8,3,100)",0.9666666666666667,1,1
L1,hull,"null.random.polytope(1,2,100)",0.6333333333333333,0.9,1
L1,hull,"null.random.polytope(10,4,75)",1,1,1
L1,hull,"null.random.polytope(2,2,10)",0.31666666666666665,0.65,0.9166666666666666
L1,hull,"null.random.polytope(3,3,75)",1,1,1
L1,hull,"null.random.polytope(4,3,25)",1,1,1
L1,hull,"null.random.polytope(5,2,75)",0.7,0.95,0.9833333333333333
L1,hull,"null.random.polytope(6,2,100)",0.55,0.8666666666666667,0.9166666666666666
L1,hull,"null.random.polytope(8,3,50)",0.9833333333333333,1,1
L1,hull,"null.random.polytope(9,2,10)",0.5,0.7666666666666667,0.8833333333333333
L1,hull,"null.simplex(unit,2)",0.31666666666666665,0.6333333333333333,0.8
L1,hull,"null.simplex(unit,3)",0.9,0.9833333333333333,1
L1,hull,"null.simplex(unit,4)",1,1,1
L1,hull,power.concentric(1.25).mvn.0.01,0.6,0.7,0.7333333333333333
L1,hull,power.concentric(1.25).mvn.0.05,0.3333333333333333,0.43333333333333335,0.5833333333333334
L1,hull,power.concentric(1.25).mvn.0.1,0.16666666666666666,0.6333333333333333,0.6666666666666666
L1,hull,power.concentric(10).mvn.0.01,0.6666666666666666,0.75,0.8
L1,hull,power.concentric(10).mvn.0.05,0.4,0.5833333333333334,0.6833333333333333
L1,hull,power.concentric(10).mvn.0.1,0.35,0.4166666666666667,0.5166666666666667
L1,hull,power.concentric(2).mvn.0.01,0.35,0.5666666666666667,0.7
L1,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.6166666666666667,0.7166666666666667
L1,hull,power.concentric(2).mvn.0.1,0.4,0.5666666666666667,0.6666666666666666
L1,hull,power.concentric(5).mvn.0.01,0.31666666666666665,0.5,0.5833333333333334
L1,hull,power.concentric(5).mvn.0.05,0.2,0.4,0.5166666666666667
L1,hull,power.concentric(5).mvn.0.1,0.26666666666666666,0.4,0.5166666666666667
L1,hull,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7
L1,hull,power.fig8(0.25).mvn.0.05,0.3,0.38333333333333336,0.4
L1,hull,power.fig8(0.25).mvn.0.1,0.3333333333333333,0.48333333333333334,0.5333333333333333
L1,hull,power.fig8(0.5).mvn.0.01,0.7,0.7833333333333333,0.8
L1,hull,power.fig8(0.5).mvn.0.05,0.4,0.45,0.5333333333333333
L1,hull,power.fig8(0.5).mvn.0.1,0.18333333333333332,0.5,0.55
L1,hull,power.fig8(1.5).mvn.0.01,0.8,0.85,0.9
L1,hull,power.fig8(1.5).mvn.0.05,0.6,0.75,0.75
L1,hull,power.fig8(1.5).mvn.0.1,0.26666666666666666,0.55,0.65
L1,hull,power.fig8(1).mvn.0.01,0.65,0.7333333333333333,0.8166666666666667
L1,hull,power.fig8(1).mvn.0.05,0.45,0.5666666666666667,0.6333333333333333
L1,hull,power.fig8(1).mvn.0.1,0.18333333333333332,0.38333333333333336,0.5
L1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
L1,hull,power.fig8(5).mvn.0.05,0.7166666666666667,0.8333333333333334,0.8333333333333334
L1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
L1,hull,power.sphere(2).mvn.0.01,0.75,0.75,0.75
L1,hull,power.sphere(2).mvn.0.05,0.16666666666666666,0.2833333333333333,0.4
L1,hull,power.sphere(2).mvn.0.1,0.38333333333333336,0.6166666666666667,0.65
L1,hull,power.sphere(3).mvn.0.01,0.75,0.75,0.75
L1,hull,power.sphere(3).mvn.0.05,0.9166666666666666,0.9333333333333333,0.95
L1,hull,power.sphere(3).mvn.0.1,0.8,0.9,0.95
L1,hull,power.thomas(0.05),0.11666666666666667,0.2,0.2
L1,hull,power.thomas(0.1),0.25,0.26666666666666666,0.2833333333333333
L1,hull,power.thomas(0.15),0.3,0.4,0.4
L1,hull,power.thomas(0.2),0.6,0.65,0.7166666666666667
L1,hull,power.thomas(0.25),0.5,0.55,0.55
L1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.08333333333333333
L1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L1,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.1,0.21666666666666667
L1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0.03333333333333333
L1,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
L1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.05
L1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.05,0.05
L1,unbiased.hull,"null.axis(0.1,10)",0,0,0.016666666666666666
L1,unbiased.hull,"null.axis(1,1,1)",0,0,0.03333333333333333
L1,unbiased.hull,"null.axis(1,1,10)",0,0,0
L1,unbiased.hull,"null.axis(1,1)",0,0.08333333333333333,0.13333333333333333
L1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
L1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.08333333333333333,0.13333333333333333
L1,unbiased.hull,"null.axis(10,10,10)",0.05,0.05,0.05
L1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.13333333333333333
L1,unbiased.hull,null.ball(2),0.05,0.05,0.08333333333333333
L1,unbiased.hull,null.ball(3),0,0.05,0.05
L1,unbiased.hull,null.ball(4),0,0,0
L1,unbiased.hull,null.ball(5),0,0,0
L1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
L1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.05,0.08333333333333333
L1,unbiased.hull,"null.cross(0.1,0.1,10)",0.55,0.65,0.7
L1,unbiased.hull,"null.cross(0.1,0.1)",0,0.11666666666666667,0.13333333333333333
L1,unbiased.hull,"null.cross(0.1,1,1)",0,0.016666666666666666,0.08333333333333333
L1,unbiased.hull,"null.cross(0.1,1,10)",0.15,0.2,0.21666666666666667
L1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.1,0.18333333333333332
L1,unbiased.hull,"null.cross(0.1,10,10)",0.1,0.15,0.2
L1,unbiased.hull,"null.cross(0.1,10)",0.6833333333333333,0.8,0.8
L1,unbiased.hull,"null.cross(1,1,1)",0,0,0
L1,unbiased.hull,"null.cross(1,1,10)",0,0,0
L1,unbiased.hull,"null.cross(1,1)",0.05,0.15,0.16666666666666666
L1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
L1,unbiased.hull,"null.cross(1,10)",0.05,0.06666666666666667,0.08333333333333333
L1,unbiased.hull,"null.cross(10,10,10)",0,0,0
L1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.08333333333333333
L1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.06666666666666667,0.11666666666666667
L1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.05
L1,unbiased.hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.05,0.08333333333333333
L1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.11666666666666667,0.15
L1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.03333333333333333,0.08333333333333333
L1,unbiased.hull,"null.random.polytope(5,2,75)",0.08333333333333333,0.18333333333333332,0.21666666666666667
L1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
L1,unbiased.hull,"null.random.polytope(8,3,50)",0,0.016666666666666666,0.03333333333333333
L1,unbiased.hull,"null.random.polytope(9,2,10)",0.06666666666666667,0.06666666666666667,0.15
L1,unbiased.hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
L1,unbiased.hull,"null.simplex(unit,3)",0.03333333333333333,0.06666666666666667,0.15
L1,unbiased.hull,"null.simplex(unit,4)",0,0,0
L1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.5666666666666667,0.6833333333333333,0.6833333333333333
L1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.3,0.3333333333333333
L1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.15,0.18333333333333332
L1,unbiased.hull,power.concentric(10).mvn.0.01,0.4166666666666667,0.5,0.5
L1,unbiased.hull,power.concentric(10).mvn.0.05,0.18333333333333332,0.2833333333333333,0.35
L1,unbiased.hull,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.36666666666666664
L1,unbiased.hull,power.concentric(2).mvn.0.01,0.2,0.25,0.25
L1,unbiased.hull,power.concentric(2).mvn.0.05,0,0.1,0.2
L1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.1,0.1
L1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.3,0.31666666666666665
L1,unbiased.hull,power.concentric(5).mvn.0.05,0.1,0.15,0.2
L1,unbiased.hull,power.concentric(5).mvn.0.1,0.13333333333333333,0.2,0.2
L1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.5166666666666667,0.6333333333333333,0.65
L1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.15,0.15,0.16666666666666666
L1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.1
L1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.7,0.7333333333333333,0.75
L1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.1,0.1
L1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.05
L1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8,0.8
L1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.48333333333333334,0.5166666666666667,0.5833333333333334
L1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.1,0.18333333333333332,0.26666666666666666
L1,unbiased.hull,power.fig8(1).mvn.0.01,0.6,0.6666666666666666,0.6666666666666666
L1,unbiased.hull,power.fig8(1).mvn.0.05,0.35,0.45,0.45
L1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.03333333333333333,0.13333333333333333
L1,unbiased.hull,power.fig8(5).mvn.0.01,0.9,0.9833333333333333,0.9833333333333333
L1,unbiased.hull,power.fig8(5).mvn.0.05,0.7,0.7166666666666667,0.75
L1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.75,0.75
L1,unbiased.hull,power.sphere(2).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
L1,unbiased.hull,power.sphere(2).mvn.0.05,0.1,0.15,0.16666666666666666
L1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
L1,unbiased.hull,power.sphere(3).mvn.0.01,0.03333333333333333,0.13333333333333333,0.2
L1,unbiased.hull,power.sphere(3).mvn.0.05,0.016666666666666666,0.05,0.11666666666666667
L1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0.05
L1,unbiased.hull,power.thomas(0.05),0.05,0.05,0.05
L1,unbiased.hull,power.thomas(0.1),0.1,0.16666666666666666,0.2
L1,unbiased.hull,power.thomas(0.15),0.25,0.26666666666666666,0.3
L1,unbiased.hull,power.thomas(0.2),0.4,0.5,0.5
L1,unbiased.hull,power.thomas(0.25),0.3,0.36666666666666664,0.4
L1.0,axis,"null.axis(0.1,0.1,0.1)",0.016666666666666666,0.05,0.16666666666666666
L1.0,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
L1.0,axis,"null.axis(0.1,0.1,10)",0,0,0
L1.0,axis,"null.axis(0.1,0.1)",0,0,0.11666666666666667
L1.0,axis,"null.axis(0.1,1,1)",0.05,0.08333333333333333,0.16666666666666666
L1.0,axis,"null.axis(0.1,1,10)",0,0,0.08333333333333333
L1.0,axis,"null.axis(0.1,1)",0.016666666666666666,0.1,0.16666666666666666
L1.0,axis,"null.axis(0.1,10,10)",0.1,0.16666666666666666,0.2
L1.0,axis,"null.axis(0.1,10)",0,0.016666666666666666,0.03333333333333333
L1.0,axis,"null.axis(1,1,1)",0,0.03333333333333333,0.06666666666666667
L1.0,axis,"null.axis(1,1,10)",0,0,0.05
L1.0,axis,"null.axis(1,1)",0,0.05,0.1
L1.0,axis,"null.axis(1,10,10)",0,0.016666666666666666,0.08333333333333333
L1.0,axis,"null.axis(1,10)",0,0,0
L1.0,axis,"null.axis(10,10,10)",0.05,0.06666666666666667,0.1
L1.0,axis,"null.axis(10,10)",0,0,0
L1.0,axis,null.ball(2),0,0,0
L1.0,axis,null.ball(3),0,0,0
L1.0,axis,null.ball(4),0,0,0
L1.0,axis,null.ball(5),0,0,0
L1.0,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L1.0,axis,"null.cross(0.1,0.1,1)",0,0,0
L1.0,axis,"null.cross(0.1,0.1,10)",0.75,0.75,0.75
L1.0,axis,"null.cross(0.1,0.1)",0,0,0
L1.0,axis,"null.cross(0.1,1,1)",0,0,0
L1.0,axis,"null.cross(0.1,1,10)",0,0,0
L1.0,axis,"null.cross(0.1,1)",0,0,0
L1.0,axis,"null.cross(0.1,10,10)",0,0,0
L1.0,axis,"null.cross(0.1,10)",1,1,1
L1.0,axis,"null.cross(1,1,1)",0,0,0
L1.0,axis,"null.cross(1,1,10)",0,0,0
L1.0,axis,"null.cross(1,1)",0,0,0
L1.0,axis,"null.cross(1,10,10)",0,0,0
L1.0,axis,"null.cross(1,10)",0,0,0
L1.0,axis,"null.cross(10,10,10)",0,0,0
L1.0,axis,"null.cross(10,10)",0,0,0
L1.0,axis,"null.random.hull(10,5,25)",0,0,0
L1.0,axis,"null.random.hull(3,3,75)",0,0,0
L1.0,axis,"null.random.hull(4,4,25)",0,0,0
L1.0,axis,"null.random.hull(5,2,25)",0,0,0
L1.0,axis,"null.random.hull(6,4,25)",0,0,0
L1.0,axis,"null.random.hull(8,3,100)",0,0,0
L1.0,axis,"null.random.polytope(1,2,100)",0,0,0
L1.0,axis,"null.random.polytope(10,4,75)",0,0,0
L1.0,axis,"null.random.polytope(2,2,10)",0,0,0
L1.0,axis,"null.random.polytope(3,3,75)",0,0,0
L1.0,axis,"null.random.polytope(4,3,25)",0,0,0
L1.0,axis,"null.random.polytope(5,2,75)",0,0,0
L1.0,axis,"null.random.polytope(6,2,100)",0,0,0
L1.0,axis,"null.random.polytope(8,3,50)",0,0,0
L1.0,axis,"null.random.polytope(9,2,10)",0,0,0
L1.0,axis,"null.simplex(unit,2)",0,0,0
L1.0,axis,"null.simplex(unit,3)",0,0,0
L1.0,axis,"null.simplex(unit,4)",0,0,0
L1.0,axis,power.concentric(1.25).mvn.0.01,0,0,0
L1.0,axis,power.concentric(1.25).mvn.0.05,0,0,0
L1.0,axis,power.concentric(1.25).mvn.0.1,0,0.016666666666666666,0.05
L1.0,axis,power.concentric(10).mvn.0.01,0,0,0
L1.0,axis,power.concentric(10).mvn.0.05,0,0,0
L1.0,axis,power.concentric(10).mvn.0.1,0,0,0
L1.0,axis,power.concentric(2).mvn.0.01,0,0,0
L1.0,axis,power.concentric(2).mvn.0.05,0,0,0
L1.0,axis,power.concentric(2).mvn.0.1,0,0,0
L1.0,axis,power.concentric(5).mvn.0.01,0,0,0
L1.0,axis,power.concentric(5).mvn.0.05,0,0,0
L1.0,axis,power.concentric(5).mvn.0.1,0,0,0
L1.0,axis,power.fig8(0.25).mvn.0.01,0,0,0
L1.0,axis,power.fig8(0.25).mvn.0.05,0,0,0
L1.0,axis,power.fig8(0.25).mvn.0.1,0,0,0
L1.0,axis,power.fig8(0.5).mvn.0.01,0,0,0
L1.0,axis,power.fig8(0.5).mvn.0.05,0,0,0
L1.0,axis,power.fig8(0.5).mvn.0.1,0,0,0
L1.0,axis,power.fig8(1.5).mvn.0.01,0,0,0
L1.0,axis,power.fig8(1.5).mvn.0.05,0,0,0
L1.0,axis,power.fig8(1.5).mvn.0.1,0,0,0
L1.0,axis,power.fig8(1).mvn.0.01,0,0,0
L1.0,axis,power.fig8(1).mvn.0.05,0,0,0
L1.0,axis,power.fig8(1).mvn.0.1,0,0,0
L1.0,axis,power.fig8(5).mvn.0.01,0,0,0
L1.0,axis,power.fig8(5).mvn.0.05,0,0,0
L1.0,axis,power.fig8(5).mvn.0.1,0,0,0
L1.0,axis,power.sphere(2).mvn.0.01,0,0,0
L1.0,axis,power.sphere(2).mvn.0.05,0,0,0
L1.0,axis,power.sphere(2).mvn.0.1,0,0,0
L1.0,axis,power.sphere(3).mvn.0.01,0,0,0
L1.0,axis,power.sphere(3).mvn.0.05,0,0,0
L1.0,axis,power.sphere(3).mvn.0.1,0,0,0
L1.0,axis,power.thomas(0.05),0,0,0
L1.0,axis,power.thomas(0.1),0.06666666666666667,0.08333333333333333,0.1
L1.0,axis,power.thomas(0.15),0.2,0.2,0.2
L1.0,axis,power.thomas(0.2),0.31666666666666665,0.3333333333333333,0.38333333333333336
L1.0,axis,power.thomas(0.25),0.35,0.45,0.45
L1.0,hull,"null.axis(0.1,0.1,0.1)",1,1,1
L1.0,hull,"null.axis(0.1,0.1,1)",0.95,0.9833333333333333,1
L1.0,hull,"null.axis(0.1,0.1,10)",0.95,1,1
L1.0,hull,"null.axis(0.1,0.1)",0.7,0.8333333333333334,0.9
L1.0,hull,"null.axis(0.1,1,1)",1,1,1
L1.0,hull,"null.axis(0.1,1,10)",1,1,1
L1.0,hull,"null.axis(0.1,1)",0.5,0.85,0.8833333333333333
L1.0,hull,"null.axis(0.1,10,10)",1,1,1
L1.0,hull,"null.axis(0.1,10)",0.5166666666666667,0.6833333333333333,0.8
L1.0,hull,"null.axis(1,1,1)",1,1,1
L1.0,hull,"null.axis(1,1,10)",1,1,1
L1.0,hull,"null.axis(1,1)",0.7,0.8833333333333333,0.9166666666666666
L1.0,hull,"null.axis(1,10,10)",1,1,1
L1.0,hull,"null.axis(1,10)",0.55,0.7166666666666667,0.8833333333333333
L1.0,hull,"null.axis(10,10,10)",1,1,1
L1.0,hull,"null.axis(10,10)",0.55,0.7666666666666667,0.8666666666666667
L1.0,hull,null.ball(2),0.9,1,1
L1.0,hull,null.ball(3),1,1,1
L1.0,hull,null.ball(4),1,1,1
L1.0,hull,null.ball(5),1,1,1
L1.0,hull,"null.cross(0.1,0.1,0.1)",0.95,0.9666666666666667,1
L1.0,hull,"null.cross(0.1,0.1,1)",1,1,1
L1.0,hull,"null.cross(0.1,0.1,10)",0.95,0.9666666666666667,1
L1.0,hull,"null.cross(0.1,0.1)",0.6833333333333333,0.8,0.9
L1.0,hull,"null.cross(0.1,1,1)",0.95,0.95,0.95
L1.0,hull,"null.cross(0.1,1,10)",1,1,1
L1.0,hull,"null.cross(0.1,1)",0.7,0.7166666666666667,0.8
L1.0,hull,"null.cross(0.1,10,10)",0.9666666666666667,1,1
L1.0,hull,"null.cross(0.1,10)",0.8,0.85,0.8833333333333333
L1.0,hull,"null.cross(1,1,1)",1,1,1
L1.0,hull,"null.cross(1,1,10)",1,1,1
L1.0,hull,"null.cross(1,1)",0.6666666666666666,0.7333333333333333,0.85
L1.0,hull,"null.cross(1,10,10)",1,1,1
L1.0,hull,"null.cross(1,10)",0.7,0.75,0.7666666666666667
L1.0,hull,"null.cross(10,10,10)",1,1,1
L1.0,hull,"null.cross(10,10)",0.5833333333333334,0.8,0.8666666666666667
L1.0,hull,"null.random.hull(10,5,25)",1,1,1
L1.0,hull,"null.random.hull(3,3,75)",1,1,1
L1.0,hull,"null.random.hull(4,4,25)",1,1,1
L1.0,hull,"null.random.hull(5,2,25)",0.7666666666666667,0.9,0.9166666666666666
L1.0,hull,"null.random.hull(6,4,25)",1,1,1
L1.0,hull,"null.random.hull(8,3,100)",1,1,1
L1.0,hull,"null.random.polytope(1,2,100)",0.85,0.9833333333333333,1
L1.0,hull,"null.random.polytope(10,4,75)",1,1,1
L1.0,hull,"null.random.polytope(2,2,10)",0.6333333333333333,0.9333333333333333,0.95
L1.0,hull,"null.random.polytope(3,3,75)",1,1,1
L1.0,hull,"null.random.polytope(4,3,25)",1,1,1
L1.0,hull,"null.random.polytope(5,2,75)",0.9,0.9833333333333333,1
L1.0,hull,"null.random.polytope(6,2,100)",0.85,0.95,0.95
L1.0,hull,"null.random.polytope(8,3,50)",1,1,1
L1.0,hull,"null.random.polytope(9,2,10)",0.7666666666666667,0.9,1
L1.0,hull,"null.simplex(unit,2)",0.6166666666666667,0.8166666666666667,0.8833333333333333
L1.0,hull,"null.simplex(unit,3)",0.9666666666666667,1,1
L1.0,hull,"null.simplex(unit,4)",1,1,1
L1.0,hull,power.concentric(1.25).mvn.0.01,0.1,0.16666666666666666,0.2
L1.0,hull,power.concentric(1.25).mvn.0.05,0.25,0.3333333333333333,0.45
L1.0,hull,power.concentric(1.25).mvn.0.1,0.55,0.6,0.65
L1.0,hull,power.concentric(10).mvn.0.01,0.016666666666666666,0.15,0.2
L1.0,hull,power.concentric(10).mvn.0.05,0.2,0.23333333333333334,0.25
L1.0,hull,power.concentric(10).mvn.0.1,0.05,0.11666666666666667,0.18333333333333332
L1.0,hull,power.concentric(2).mvn.0.01,0.31666666666666665,0.48333333333333334,0.5
L1.0,hull,power.concentric(2).mvn.0.05,0.55,0.7,0.7333333333333333
L1.0,hull,power.concentric(2).mvn.0.1,0.6166666666666667,0.65,0.7
L1.0,hull,power.concentric(5).mvn.0.01,0.15,0.18333333333333332,0.2
L1.0,hull,power.concentric(5).mvn.0.05,0.2,0.2,0.21666666666666667
L1.0,hull,power.concentric(5).mvn.0.1,0.1,0.25,0.25
L1.0,hull,power.fig8(0.25).mvn.0.01,0.05,0.1,0.15
L1.0,hull,power.fig8(0.25).mvn.0.05,0.2,0.3,0.38333333333333336
L1.0,hull,power.fig8(0.25).mvn.0.1,0.43333333333333335,0.4666666666666667,0.55
L1.0,hull,power.fig8(0.5).mvn.0.01,0.06666666666666667,0.16666666666666666,0.25
L1.0,hull,power.fig8(0.5).mvn.0.05,0.3,0.4166666666666667,0.4666666666666667
L1.0,hull,power.fig8(0.5).mvn.0.1,0.48333333333333334,0.5166666666666667,0.5666666666666667
L1.0,hull,power.fig8(1.5).mvn.0.01,0.1,0.13333333333333333,0.15
L1.0,hull,power.fig8(1.5).mvn.0.05,0.2,0.2833333333333333,0.3
L1.0,hull,power.fig8(1.5).mvn.0.1,0.3,0.4166666666666667,0.45
L1.0,hull,power.fig8(1).mvn.0.01,0.1,0.2,0.2
L1.0,hull,power.fig8(1).mvn.0.05,0.25,0.3,0.35
L1.0,hull,power.fig8(1).mvn.0.1,0.3333333333333333,0.5333333333333333,0.5833333333333334
L1.0,hull,power.fig8(5).mvn.0.01,0,0,0
L1.0,hull,power.fig8(5).mvn.0.05,0,0,0
L1.0,hull,power.fig8(5).mvn.0.1,0,0,0
L1.0,hull,power.sphere(2).mvn.0.01,0.05,0.11666666666666667,0.16666666666666666
L1.0,hull,power.sphere(2).mvn.0.05,0.25,0.36666666666666664,0.4666666666666667
L1.0,hull,power.sphere(2).mvn.0.1,0.5833333333333334,0.6666666666666666,0.7
L1.0,hull,power.sphere(3).mvn.0.01,0.75,0.75,0.75
L1.0,hull,power.sphere(3).mvn.0.05,0.95,0.95,0.9666666666666667
L1.0,hull,power.sphere(3).mvn.0.1,0.85,0.95,0.95
L1.0,hull,power.thomas(0.05),0.16666666666666666,0.2,0.2
L1.0,hull,power.thomas(0.1),0.25,0.26666666666666666,0.36666666666666664
L1.0,hull,power.thomas(0.15),0.36666666666666664,0.4,0.4
L1.0,hull,power.thomas(0.2),0.65,0.7,0.75
L1.0,hull,power.thomas(0.25),0.55,0.55,0.55
L1.0,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.08333333333333333,0.15
L1.0,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.16666666666666666,0.2833333333333333
L1.0,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.05
L1.0,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
L1.0,unbiased.hull,"null.axis(0.1,10)",0,0,0
L1.0,unbiased.hull,"null.axis(1,1,1)",0.016666666666666666,0.05,0.05
L1.0,unbiased.hull,"null.axis(1,1,10)",0,0,0
L1.0,unbiased.hull,"null.axis(1,1)",0.05,0.11666666666666667,0.31666666666666665
L1.0,unbiased.hull,"null.axis(1,10,10)",0,0,0
L1.0,unbiased.hull,"null.axis(1,10)",0.05,0.08333333333333333,0.1
L1.0,unbiased.hull,"null.axis(10,10,10)",0.05,0.05,0.05
L1.0,unbiased.hull,"null.axis(10,10)",0.05,0.05,0.16666666666666666
L1.0,unbiased.hull,null.ball(2),0.05,0.1,0.16666666666666666
L1.0,unbiased.hull,null.ball(3),0,0,0
L1.0,unbiased.hull,null.ball(4),0,0,0
L1.0,unbiased.hull,null.ball(5),0,0,0
L1.0,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
L1.0,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.05,0.08333333333333333
L1.0,unbiased.hull,"null.cross(0.1,0.1,10)",0.6166666666666667,0.65,0.7
L1.0,unbiased.hull,"null.cross(0.1,0.1)",0.1,0.11666666666666667,0.16666666666666666
L1.0,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L1.0,unbiased.hull,"null.cross(0.1,1,10)",0.1,0.16666666666666666,0.23333333333333334
L1.0,unbiased.hull,"null.cross(0.1,1)",0.05,0.11666666666666667,0.21666666666666667
L1.0,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.1,0.15
L1.0,unbiased.hull,"null.cross(0.1,10)",0.7666666666666667,0.8,0.8
L1.0,unbiased.hull,"null.cross(1,1,1)",0,0,0
L1.0,unbiased.hull,"null.cross(1,1,10)",0,0,0.03333333333333333
L1.0,unbiased.hull,"null.cross(1,1)",0.05,0.13333333333333333,0.21666666666666667
L1.0,unbiased.hull,"null.cross(1,10,10)",0,0.03333333333333333,0.05
L1.0,unbiased.hull,"null.cross(1,10)",0.05,0.1,0.18333333333333332
L1.0,unbiased.hull,"null.cross(10,10,10)",0,0,0
L1.0,unbiased.hull,"null.cross(10,10)",0,0.05,0.2
L1.0,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L1.0,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L1.0,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L1.0,unbiased.hull,"null.random.hull(5,2,25)",0,0.016666666666666666,0.08333333333333333
L1.0,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L1.0,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
L1.0,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0.11666666666666667
L1.0,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L1.0,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.1,0.16666666666666666
L1.0,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L1.0,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
L1.0,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.16666666666666666
L1.0,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.13333333333333333
L1.0,unbiased.hull,"null.random.polytope(8,3,50)",0,0.016666666666666666,0.05
L1.0,unbiased.hull,"null.random.polytope(9,2,10)",0.05,0.11666666666666667,0.15
L1.0,unbiased.hull,"null.simplex(unit,2)",0,0.1,0.16666666666666666
L1.0,unbiased.hull,"null.simplex(unit,3)",0.05,0.1,0.15
L1.0,unbiased.hull,"null.simplex(unit,4)",0,0,0
L1.0,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.concentric(1.25).mvn.0.1,0.016666666666666666,0.05,0.06666666666666667
L1.0,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
L1.0,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0.05
L1.0,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.05,0.11666666666666667
L1.0,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
L1.0,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0.016666666666666666,0.11666666666666667
L1.0,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0.05
L1.0,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0.016666666666666666,0.03333333333333333
L1.0,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.05,0.05
L1.0,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
L1.0,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.03333333333333333
L1.0,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
L1.0,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
L1.0,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L1.0,unbiased.hull,power.thomas(0.05),0.05,0.05,0.05
L1.0,unbiased.hull,power.thomas(0.1),0.2,0.2,0.2
L1.0,unbiased.hull,power.thomas(0.15),0.26666666666666666,0.31666666666666665,0.35
L1.0,unbiased.hull,power.thomas(0.2),0.45,0.5,0.5166666666666667
L1.0,unbiased.hull,power.thomas(0.25),0.35,0.38333333333333336,0.4
L1.1,axis,"null.axis(0.1,0.1,0.1)",0.06666666666666667,0.16666666666666666,0.21666666666666667
L1.1,axis,"null.axis(0.1,0.1,1)",0,0.05,0.15
L1.1,axis,"null.axis(0.1,0.1,10)",0,0,0
L1.1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.11666666666666667
L1.1,axis,"null.axis(0.1,1,1)",0,0.03333333333333333,0.15
L1.1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
L1.1,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.1
L1.1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.13333333333333333
L1.1,axis,"null.axis(0.1,10)",0.016666666666666666,0.05,0.1
L1.1,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.1
L1.1,axis,"null.axis(1,1,10)",0,0,0
L1.1,axis,"null.axis(1,1)",0,0,0.016666666666666666
L1.1,axis,"null.axis(1,10,10)",0.05,0.05,0.05
L1.1,axis,"null.axis(1,10)",0,0.016666666666666666,0.08333333333333333
L1.1,axis,"null.axis(10,10,10)",0,0,0
L1.1,axis,"null.axis(10,10)",0,0,0
L1.1,axis,null.ball(2),0,0,0
L1.1,axis,null.ball(3),0.05,0.05,0.05
L1.1,axis,null.ball(4),0,0,0
L1.1,axis,null.ball(5),0,0.016666666666666666,0.05
L1.1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L1.1,axis,"null.cross(0.1,0.1,1)",0,0,0
L1.1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
L1.1,axis,"null.cross(0.1,0.1)",0,0,0.05
L1.1,axis,"null.cross(0.1,1,1)",0,0,0
L1.1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
L1.1,axis,"null.cross(0.1,1)",0,0.016666666666666666,0.05
L1.1,axis,"null.cross(0.1,10,10)",0,0,0.05
L1.1,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
L1.1,axis,"null.cross(1,1,1)",0,0,0
L1.1,axis,"null.cross(1,1,10)",0,0,0
L1.1,axis,"null.cross(1,1)",0,0,0
L1.1,axis,"null.cross(1,10,10)",0,0,0
L1.1,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
L1.1,axis,"null.cross(10,10,10)",0,0,0.03333333333333333
L1.1,axis,"null.cross(10,10)",0,0,0.03333333333333333
L1.1,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
L1.1,axis,"null.random.hull(3,3,75)",0,0,0
L1.1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
L1.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
L1.1,axis,"null.random.hull(6,4,25)",0,0,0
L1.1,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
L1.1,axis,"null.random.polytope(1,2,100)",0,0,0.05
L1.1,axis,"null.random.polytope(10,4,75)",0,0,0
L1.1,axis,"null.random.polytope(2,2,10)",0,0,0
L1.1,axis,"null.random.polytope(3,3,75)",0,0,0
L1.1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.06666666666666667,0.11666666666666667
L1.1,axis,"null.random.polytope(5,2,75)",0,0.05,0.1
L1.1,axis,"null.random.polytope(6,2,100)",0,0,0.05
L1.1,axis,"null.random.polytope(8,3,50)",0,0,0
L1.1,axis,"null.random.polytope(9,2,10)",0,0.05,0.05
L1.1,axis,"null.simplex(unit,2)",0,0,0
L1.1,axis,"null.simplex(unit,3)",0,0,0
L1.1,axis,"null.simplex(unit,4)",0,0,0
L1.1,axis,power.concentric(1.25).mvn.0.01,0.6166666666666667,0.65,0.6666666666666666
L1.1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.31666666666666665,0.38333333333333336
L1.1,axis,power.concentric(1.25).mvn.0.1,0.05,0.1,0.15
L1.1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6166666666666667
L1.1,axis,power.concentric(10).mvn.0.05,0.25,0.36666666666666664,0.55
L1.1,axis,power.concentric(10).mvn.0.1,0.3,0.38333333333333336,0.4
L1.1,axis,power.concentric(2).mvn.0.01,0.2,0.2,0.3
L1.1,axis,power.concentric(2).mvn.0.05,0,0.1,0.16666666666666666
L1.1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
L1.1,axis,power.concentric(5).mvn.0.01,0.25,0.25,0.3
L1.1,axis,power.concentric(5).mvn.0.05,0.1,0.15,0.23333333333333334
L1.1,axis,power.concentric(5).mvn.0.1,0.06666666666666667,0.13333333333333333,0.21666666666666667
L1.1,axis,power.fig8(0.25).mvn.0.01,0.65,0.6666666666666666,0.7
L1.1,axis,power.fig8(0.25).mvn.0.05,0.1,0.1,0.16666666666666666
L1.1,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
L1.1,axis,power.fig8(0.5).mvn.0.01,0.6,0.65,0.65
L1.1,axis,power.fig8(0.5).mvn.0.05,0.1,0.16666666666666666,0.3
L1.1,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.05
L1.1,axis,power.fig8(1.5).mvn.0.01,0.7,0.75,0.7833333333333333
L1.1,axis,power.fig8(1.5).mvn.0.05,0.4166666666666667,0.5,0.55
L1.1,axis,power.fig8(1.5).mvn.0.1,0.18333333333333332,0.26666666666666666,0.35
L1.1,axis,power.fig8(1).mvn.0.01,0.65,0.6833333333333333,0.7166666666666667
L1.1,axis,power.fig8(1).mvn.0.05,0.31666666666666665,0.4,0.4166666666666667
L1.1,axis,power.fig8(1).mvn.0.1,0,0.06666666666666667,0.16666666666666666
L1.1,axis,power.fig8(5).mvn.0.01,1,1,1
L1.1,axis,power.fig8(5).mvn.0.05,0.7,0.7,0.7
L1.1,axis,power.fig8(5).mvn.0.1,0.75,0.75,0.75
L1.1,axis,power.sphere(2).mvn.0.01,0.75,0.75,0.75
L1.1,axis,power.sphere(2).mvn.0.05,0.1,0.16666666666666666,0.2
L1.1,axis,power.sphere(2).mvn.0.1,0,0,0
L1.1,axis,power.sphere(3).mvn.0.01,0.25,0.38333333333333336,0.5333333333333333
L1.1,axis,power.sphere(3).mvn.0.05,0.1,0.15,0.15
L1.1,axis,power.sphere(3).mvn.0.1,0,0,0.016666666666666666
L1.1,axis,power.thomas(0.05),0,0,0
L1.1,axis,power.thomas(0.1),0,0,0
L1.1,axis,power.thomas(0.15),0,0.016666666666666666,0.016666666666666666
L1.1,axis,power.thomas(0.2),0.05,0.08333333333333333,0.15
L1.1,axis,power.thomas(0.25),0.1,0.1,0.11666666666666667
L1.1,hull,"null.axis(0.1,0.1,0.1)",0.18333333333333332,0.38333333333333336,0.43333333333333335
L1.1,hull,"null.axis(0.1,0.1,1)",0.1,0.16666666666666666,0.3
L1.1,hull,"null.axis(0.1,0.1,10)",0,0.05,0.13333333333333333
L1.1,hull,"null.axis(0.1,0.1)",0.05,0.1,0.18333333333333332
L1.1,hull,"null.axis(0.1,1,1)",0.05,0.15,0.23333333333333334
L1.1,hull,"null.axis(0.1,1,10)",0,0,0.03333333333333333
L1.1,hull,"null.axis(0.1,1)",0.05,0.05,0.13333333333333333
L1.1,hull,"null.axis(0.1,10,10)",0.16666666666666666,0.3,0.38333333333333336
L1.1,hull,"null.axis(0.1,10)",0.05,0.06666666666666667,0.1
L1.1,hull,"null.axis(1,1,1)",0.05,0.21666666666666667,0.31666666666666665
L1.1,hull,"null.axis(1,1,10)",0,0.05,0.1
L1.1,hull,"null.axis(1,1)",0,0.05,0.1
L1.1,hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.13333333333333333
L1.1,hull,"null.axis(1,10)",0,0.08333333333333333,0.2
L1.1,hull,"null.axis(10,10,10)",0,0.16666666666666666,0.31666666666666665
L1.1,hull,"null.axis(10,10)",0.05,0.08333333333333333,0.18333333333333332
L1.1,hull,null.ball(2),0,0.11666666666666667,0.2
L1.1,hull,null.ball(3),0.2,0.4,0.48333333333333334
L1.1,hull,null.ball(4),0.45,0.6333333333333333,0.8333333333333334
L1.1,hull,null.ball(5),0.75,0.9,0.9833333333333333
L1.1,hull,"null.cross(0.1,0.1,0.1)",0.1,0.25,0.35
L1.1,hull,"null.cross(0.1,0.1,1)",0.05,0.23333333333333334,0.38333333333333336
L1.1,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.21666666666666667,0.23333333333333334
L1.1,hull,"null.cross(0.1,0.1)",0,0.13333333333333333,0.16666666666666666
L1.1,hull,"null.cross(0.1,1,1)",0.13333333333333333,0.2833333333333333,0.38333333333333336
L1.1,hull,"null.cross(0.1,1,10)",0.06666666666666667,0.11666666666666667,0.25
L1.1,hull,"null.cross(0.1,1)",0,0.1,0.16666666666666666
L1.1,hull,"null.cross(0.1,10,10)",0.06666666666666667,0.26666666666666666,0.4
L1.1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
L1.1,hull,"null.cross(1,1,1)",0.016666666666666666,0.16666666666666666,0.2833333333333333
L1.1,hull,"null.cross(1,1,10)",0,0.1,0.18333333333333332
L1.1,hull,"null.cross(1,1)",0.05,0.06666666666666667,0.13333333333333333
L1.1,hull,"null.cross(1,10,10)",0.05,0.25,0.35
L1.1,hull,"null.cross(1,10)",0,0.016666666666666666,0.15
L1.1,hull,"null.cross(10,10,10)",0.15,0.26666666666666666,0.3333333333333333
L1.1,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.11666666666666667
L1.1,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.9,0.9666666666666667
L1.1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.16666666666666666,0.38333333333333336
L1.1,hull,"null.random.hull(4,4,25)",0.6333333333333333,0.7666666666666667,0.8666666666666667
L1.1,hull,"null.random.hull(5,2,25)",0.1,0.16666666666666666,0.18333333333333332
L1.1,hull,"null.random.hull(6,4,25)",0.35,0.5166666666666667,0.6666666666666666
L1.1,hull,"null.random.hull(8,3,100)",0.2,0.4,0.55
L1.1,hull,"null.random.polytope(1,2,100)",0.03333333333333333,0.1,0.23333333333333334
L1.1,hull,"null.random.polytope(10,4,75)",0.3,0.4166666666666667,0.55
L1.1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.08333333333333333
L1.1,hull,"null.random.polytope(3,3,75)",0.15,0.26666666666666666,0.31666666666666665
L1.1,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4166666666666667
L1.1,hull,"null.random.polytope(5,2,75)",0.11666666666666667,0.21666666666666667,0.3333333333333333
L1.1,hull,"null.random.polytope(6,2,100)",0,0.13333333333333333,0.16666666666666666
L1.1,hull,"null.random.polytope(8,3,50)",0.25,0.38333333333333336,0.5666666666666667
L1.1,hull,"null.random.polytope(9,2,10)",0.06666666666666667,0.13333333333333333,0.21666666666666667
L1.1,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
L1.1,hull,"null.simplex(unit,3)",0.05,0.18333333333333332,0.3
L1.1,hull,"null.simplex(unit,4)",0.26666666666666666,0.4,0.55
L1.1,hull,power.concentric(1.25).mvn.0.01,0.6,0.7333333333333333,0.75
L1.1,hull,power.concentric(1.25).mvn.0.05,0.31666666666666665,0.45,0.5666666666666667
L1.1,hull,power.concentric(1.25).mvn.0.1,0,0.2,0.25
L1.1,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7166666666666667,0.75
L1.1,hull,power.concentric(10).mvn.0.05,0.35,0.4666666666666667,0.5333333333333333
L1.1,hull,power.concentric(10).mvn.0.1,0.35,0.4,0.4166666666666667
L1.1,hull,power.concentric(2).mvn.0.01,0.16666666666666666,0.4166666666666667,0.5833333333333334
L1.1,hull,power.concentric(2).mvn.0.05,0.08333333333333333,0.23333333333333334,0.4
L1.1,hull,power.concentric(2).mvn.0.1,0.05,0.05,0.1
L1.1,hull,power.concentric(5).mvn.0.01,0.3,0.4,0.4
L1.1,hull,power.concentric(5).mvn.0.05,0.15,0.3,0.38333333333333336
L1.1,hull,power.concentric(5).mvn.0.1,0.25,0.25,0.3333333333333333
L1.1,hull,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7166666666666667
L1.1,hull,power.fig8(0.25).mvn.0.05,0.2,0.25,0.3
L1.1,hull,power.fig8(0.25).mvn.0.1,0.1,0.13333333333333333,0.16666666666666666
L1.1,hull,power.fig8(0.5).mvn.0.01,0.7,0.75,0.75
L1.1,hull,power.fig8(0.5).mvn.0.05,0.25,0.35,0.4
L1.1,hull,power.fig8(0.5).mvn.0.1,0,0.05,0.1
L1.1,hull,power.fig8(1.5).mvn.0.01,0.8,0.9333333333333333,0.95
L1.1,hull,power.fig8(1.5).mvn.0.05,0.5,0.65,0.65
L1.1,hull,power.fig8(1.5).mvn.0.1,0.2,0.3,0.38333333333333336
L1.1,hull,power.fig8(1).mvn.0.01,0.65,0.7,0.9
L1.1,hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.5166666666666667,0.5833333333333334
L1.1,hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.18333333333333332,0.23333333333333334
L1.1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
L1.1,hull,power.fig8(5).mvn.0.05,0.7166666666666667,0.8333333333333334,0.8666666666666667
L1.1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
L1.1,hull,power.sphere(2).mvn.0.01,0.75,0.75,0.75
L1.1,hull,power.sphere(2).mvn.0.05,0.13333333333333333,0.26666666666666666,0.31666666666666665
L1.1,hull,power.sphere(2).mvn.0.1,0,0,0.08333333333333333
L1.1,hull,power.sphere(3).mvn.0.01,0.5333333333333333,0.6166666666666667,0.75
L1.1,hull,power.sphere(3).mvn.0.05,0.45,0.4666666666666667,0.5833333333333334
L1.1,hull,power.sphere(3).mvn.0.1,0.016666666666666666,0.13333333333333333,0.3
L1.1,hull,power.thomas(0.05),0,0,0
L1.1,hull,power.thomas(0.1),0,0,0
L1.1,hull,power.thomas(0.15),0,0,0.03333333333333333
L1.1,hull,power.thomas(0.2),0.16666666666666666,0.2,0.23333333333333334
L1.1,hull,power.thomas(0.25),0.1,0.15,0.18333333333333332
L1.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.11666666666666667
L1.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L1.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L1.1,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.11666666666666667
L1.1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0.05
L1.1,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
L1.1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
L1.1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.06666666666666667,0.2
L1.1,unbiased.hull,"null.axis(0.1,10)",0,0.016666666666666666,0.05
L1.1,unbiased.hull,"null.axis(1,1,1)",0,0,0
L1.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
L1.1,unbiased.hull,"null.axis(1,1)",0,0,0
L1.1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
L1.1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.05,0.06666666666666667
L1.1,unbiased.hull,"null.axis(10,10,10)",0,0,0
L1.1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.1
L1.1,unbiased.hull,null.ball(2),0,0,0.05
L1.1,unbiased.hull,null.ball(3),0,0.05,0.05
L1.1,unbiased.hull,null.ball(4),0,0,0
L1.1,unbiased.hull,null.ball(5),0,0,0
L1.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.05
L1.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
L1.1,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
L1.1,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
L1.1,unbiased.hull,"null.cross(0.1,1,1)",0,0.03333333333333333,0.11666666666666667
L1.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.1,0.11666666666666667
L1.1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
L1.1,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.06666666666666667,0.13333333333333333
L1.1,unbiased.hull,"null.cross(0.1,10)",0,0.13333333333333333,0.2
L1.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
L1.1,unbiased.hull,"null.cross(1,1,10)",0,0,0
L1.1,unbiased.hull,"null.cross(1,1)",0,0.05,0.08333333333333333
L1.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
L1.1,unbiased.hull,"null.cross(1,10)",0,0,0.08333333333333333
L1.1,unbiased.hull,"null.cross(10,10,10)",0,0,0.06666666666666667
L1.1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
L1.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L1.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L1.1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L1.1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.1,0.13333333333333333
L1.1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L1.1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.1
L1.1,unbiased.hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.08333333333333333,0.15
L1.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L1.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.05,0.1
L1.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.05,0.05
L1.1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.06666666666666667,0.15
L1.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.13333333333333333
L1.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
L1.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0.05
L1.1,unbiased.hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.016666666666666666,0.08333333333333333
L1.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.05
L1.1,unbiased.hull,"null.simplex(unit,3)",0,0.03333333333333333,0.05
L1.1,unbiased.hull,"null.simplex(unit,4)",0,0,0
L1.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.5666666666666667,0.6833333333333333,0.7166666666666667
L1.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.31666666666666665,0.4
L1.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.11666666666666667,0.18333333333333332
L1.1,unbiased.hull,power.concentric(10).mvn.0.01,0.4166666666666667,0.5,0.5666666666666667
L1.1,unbiased.hull,power.concentric(10).mvn.0.05,0.21666666666666667,0.3,0.4
L1.1,unbiased.hull,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.4
L1.1,unbiased.hull,power.concentric(2).mvn.0.01,0.2,0.25,0.3333333333333333
L1.1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.13333333333333333,0.3333333333333333
L1.1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
L1.1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.3,0.38333333333333336
L1.1,unbiased.hull,power.concentric(5).mvn.0.05,0.1,0.2,0.25
L1.1,unbiased.hull,power.concentric(5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.26666666666666666
L1.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.5166666666666667,0.6333333333333333,0.65
L1.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.15,0.16666666666666666,0.25
L1.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
L1.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.7,0.7333333333333333,0.75
L1.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.1,0.25
L1.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.06666666666666667
L1.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8,0.9166666666666666
L1.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.5,0.5666666666666667,0.6666666666666666
L1.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.1,0.23333333333333334,0.2833333333333333
L1.1,unbiased.hull,power.fig8(1).mvn.0.01,0.6,0.6666666666666666,0.7166666666666667
L1.1,unbiased.hull,power.fig8(1).mvn.0.05,0.36666666666666664,0.45,0.5166666666666667
L1.1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.03333333333333333,0.1
L1.1,unbiased.hull,power.fig8(5).mvn.0.01,0.9,0.9833333333333333,0.9833333333333333
L1.1,unbiased.hull,power.fig8(5).mvn.0.05,0.7,0.7333333333333333,0.8166666666666667
L1.1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.75,0.75
L1.1,unbiased.hull,power.sphere(2).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
L1.1,unbiased.hull,power.sphere(2).mvn.0.05,0.1,0.18333333333333332,0.2833333333333333
L1.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.03333333333333333
L1.1,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.21666666666666667,0.25
L1.1,unbiased.hull,power.sphere(3).mvn.0.05,0.03333333333333333,0.1,0.18333333333333332
L1.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.05,0.06666666666666667
L1.1,unbiased.hull,power.thomas(0.05),0,0,0
L1.1,unbiased.hull,power.thomas(0.1),0,0,0
L1.1,unbiased.hull,power.thomas(0.15),0,0,0
L1.1,unbiased.hull,power.thomas(0.2),0.05,0.1,0.15
L1.1,unbiased.hull,power.thomas(0.25),0.05,0.06666666666666667,0.11666666666666667
L1.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
L1.2,axis,"null.axis(0.1,0.1,1)",0,0,0
L1.2,axis,"null.axis(0.1,0.1,10)",0,0,0
L1.2,axis,"null.axis(0.1,0.1)",0,0,0
L1.2,axis,"null.axis(0.1,1,1)",0,0,0
L1.2,axis,"null.axis(0.1,1,10)",0,0,0
L1.2,axis,"null.axis(0.1,1)",0,0,0
L1.2,axis,"null.axis(0.1,10,10)",0,0,0
L1.2,axis,"null.axis(0.1,10)",0,0,0
L1.2,axis,"null.axis(1,1,1)",0,0,0
L1.2,axis,"null.axis(1,1,10)",0,0,0
L1.2,axis,"null.axis(1,1)",0,0,0
L1.2,axis,"null.axis(1,10,10)",0,0,0
L1.2,axis,"null.axis(1,10)",0,0,0
L1.2,axis,"null.axis(10,10,10)",0,0,0
L1.2,axis,"null.axis(10,10)",0,0,0
L1.2,axis,null.ball(2),0,0,0
L1.2,axis,null.ball(3),0,0,0
L1.2,axis,null.ball(4),0,0,0
L1.2,axis,null.ball(5),0,0,0
L1.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L1.2,axis,"null.cross(0.1,0.1,1)",0,0,0
L1.2,axis,"null.cross(0.1,0.1,10)",0,0,0
L1.2,axis,"null.cross(0.1,0.1)",0,0,0
L1.2,axis,"null.cross(0.1,1,1)",0,0,0
L1.2,axis,"null.cross(0.1,1,10)",0,0,0
L1.2,axis,"null.cross(0.1,1)",0,0,0
L1.2,axis,"null.cross(0.1,10,10)",0,0,0
L1.2,axis,"null.cross(0.1,10)",0,0,0
L1.2,axis,"null.cross(1,1,1)",0,0,0
L1.2,axis,"null.cross(1,1,10)",0,0,0
L1.2,axis,"null.cross(1,1)",0,0,0
L1.2,axis,"null.cross(1,10,10)",0,0,0
L1.2,axis,"null.cross(1,10)",0,0,0
L1.2,axis,"null.cross(10,10,10)",0,0,0
L1.2,axis,"null.cross(10,10)",0,0,0
L1.2,axis,"null.random.hull(10,5,25)",0,0,0
L1.2,axis,"null.random.hull(3,3,75)",0,0,0
L1.2,axis,"null.random.hull(4,4,25)",0,0,0
L1.2,axis,"null.random.hull(5,2,25)",0,0,0
L1.2,axis,"null.random.hull(6,4,25)",0,0,0
L1.2,axis,"null.random.hull(8,3,100)",0,0,0
L1.2,axis,"null.random.polytope(1,2,100)",0,0,0
L1.2,axis,"null.random.polytope(10,4,75)",0,0,0
L1.2,axis,"null.random.polytope(2,2,10)",0,0,0
L1.2,axis,"null.random.polytope(3,3,75)",0,0,0
L1.2,axis,"null.random.polytope(4,3,25)",0,0,0
L1.2,axis,"null.random.polytope(5,2,75)",0,0,0
L1.2,axis,"null.random.polytope(6,2,100)",0,0,0
L1.2,axis,"null.random.polytope(8,3,50)",0,0,0
L1.2,axis,"null.random.polytope(9,2,10)",0,0,0
L1.2,axis,"null.simplex(unit,2)",0,0,0
L1.2,axis,"null.simplex(unit,3)",0,0,0
L1.2,axis,"null.simplex(unit,4)",0,0,0
L1.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
L1.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
L1.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
L1.2,axis,power.concentric(10).mvn.0.01,0,0,0
L1.2,axis,power.concentric(10).mvn.0.05,0,0,0
L1.2,axis,power.concentric(10).mvn.0.1,0,0,0
L1.2,axis,power.concentric(2).mvn.0.01,0,0,0
L1.2,axis,power.concentric(2).mvn.0.05,0,0,0
L1.2,axis,power.concentric(2).mvn.0.1,0,0,0
L1.2,axis,power.concentric(5).mvn.0.01,0,0,0
L1.2,axis,power.concentric(5).mvn.0.05,0,0,0
L1.2,axis,power.concentric(5).mvn.0.1,0,0,0
L1.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
L1.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
L1.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
L1.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
L1.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
L1.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
L1.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
L1.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
L1.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
L1.2,axis,power.fig8(1).mvn.0.01,0,0,0
L1.2,axis,power.fig8(1).mvn.0.05,0,0,0
L1.2,axis,power.fig8(1).mvn.0.1,0,0,0
L1.2,axis,power.fig8(5).mvn.0.01,0,0,0
L1.2,axis,power.fig8(5).mvn.0.05,0,0,0
L1.2,axis,power.fig8(5).mvn.0.1,0,0,0
L1.2,axis,power.sphere(2).mvn.0.01,0,0,0
L1.2,axis,power.sphere(2).mvn.0.05,0,0,0
L1.2,axis,power.sphere(2).mvn.0.1,0,0,0
L1.2,axis,power.sphere(3).mvn.0.01,0,0,0
L1.2,axis,power.sphere(3).mvn.0.05,0,0,0
L1.2,axis,power.sphere(3).mvn.0.1,0,0,0
L1.2,axis,power.thomas(0.05),0,0,0
L1.2,axis,power.thomas(0.1),0,0,0
L1.2,axis,power.thomas(0.15),0,0,0
L1.2,axis,power.thomas(0.2),0,0,0
L1.2,axis,power.thomas(0.25),0,0,0
L1.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
L1.2,hull,"null.axis(0.1,0.1,1)",0,0,0
L1.2,hull,"null.axis(0.1,0.1,10)",0,0,0
L1.2,hull,"null.axis(0.1,0.1)",0,0,0
L1.2,hull,"null.axis(0.1,1,1)",0,0,0
L1.2,hull,"null.axis(0.1,1,10)",0,0,0
L1.2,hull,"null.axis(0.1,1)",0,0,0
L1.2,hull,"null.axis(0.1,10,10)",0,0,0
L1.2,hull,"null.axis(0.1,10)",0,0,0
L1.2,hull,"null.axis(1,1,1)",0,0,0
L1.2,hull,"null.axis(1,1,10)",0,0,0
L1.2,hull,"null.axis(1,1)",0,0,0
L1.2,hull,"null.axis(1,10,10)",0,0,0
L1.2,hull,"null.axis(1,10)",0,0,0
L1.2,hull,"null.axis(10,10,10)",0,0,0
L1.2,hull,"null.axis(10,10)",0,0,0
L1.2,hull,null.ball(2),0,0,0
L1.2,hull,null.ball(3),0,0,0
L1.2,hull,null.ball(4),0,0,0
L1.2,hull,null.ball(5),0,0,0
L1.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
L1.2,hull,"null.cross(0.1,0.1,1)",0,0,0
L1.2,hull,"null.cross(0.1,0.1,10)",0,0,0
L1.2,hull,"null.cross(0.1,0.1)",0,0,0
L1.2,hull,"null.cross(0.1,1,1)",0,0,0
L1.2,hull,"null.cross(0.1,1,10)",0,0,0
L1.2,hull,"null.cross(0.1,1)",0,0,0
L1.2,hull,"null.cross(0.1,10,10)",0,0,0
L1.2,hull,"null.cross(0.1,10)",0,0,0
L1.2,hull,"null.cross(1,1,1)",0,0,0
L1.2,hull,"null.cross(1,1,10)",0,0,0
L1.2,hull,"null.cross(1,1)",0,0,0
L1.2,hull,"null.cross(1,10,10)",0,0,0
L1.2,hull,"null.cross(1,10)",0,0,0
L1.2,hull,"null.cross(10,10,10)",0,0,0
L1.2,hull,"null.cross(10,10)",0,0,0
L1.2,hull,"null.random.hull(10,5,25)",0,0,0
L1.2,hull,"null.random.hull(3,3,75)",0,0,0
L1.2,hull,"null.random.hull(4,4,25)",0,0,0
L1.2,hull,"null.random.hull(5,2,25)",0,0,0
L1.2,hull,"null.random.hull(6,4,25)",0,0,0
L1.2,hull,"null.random.hull(8,3,100)",0,0,0
L1.2,hull,"null.random.polytope(1,2,100)",0,0,0
L1.2,hull,"null.random.polytope(10,4,75)",0,0,0
L1.2,hull,"null.random.polytope(2,2,10)",0,0,0
L1.2,hull,"null.random.polytope(3,3,75)",0,0,0
L1.2,hull,"null.random.polytope(4,3,25)",0,0,0
L1.2,hull,"null.random.polytope(5,2,75)",0,0,0
L1.2,hull,"null.random.polytope(6,2,100)",0,0,0
L1.2,hull,"null.random.polytope(8,3,50)",0,0,0
L1.2,hull,"null.random.polytope(9,2,10)",0,0,0
L1.2,hull,"null.simplex(unit,2)",0,0,0
L1.2,hull,"null.simplex(unit,3)",0,0,0
L1.2,hull,"null.simplex(unit,4)",0,0,0
L1.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
L1.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
L1.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
L1.2,hull,power.concentric(10).mvn.0.01,0,0,0
L1.2,hull,power.concentric(10).mvn.0.05,0,0,0
L1.2,hull,power.concentric(10).mvn.0.1,0,0,0
L1.2,hull,power.concentric(2).mvn.0.01,0,0,0
L1.2,hull,power.concentric(2).mvn.0.05,0,0,0
L1.2,hull,power.concentric(2).mvn.0.1,0,0,0
L1.2,hull,power.concentric(5).mvn.0.01,0,0,0
L1.2,hull,power.concentric(5).mvn.0.05,0,0,0
L1.2,hull,power.concentric(5).mvn.0.1,0,0,0
L1.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
L1.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
L1.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
L1.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
L1.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
L1.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
L1.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
L1.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
L1.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
L1.2,hull,power.fig8(1).mvn.0.01,0,0,0
L1.2,hull,power.fig8(1).mvn.0.05,0,0,0
L1.2,hull,power.fig8(1).mvn.0.1,0,0,0
L1.2,hull,power.fig8(5).mvn.0.01,0,0,0
L1.2,hull,power.fig8(5).mvn.0.05,0,0,0
L1.2,hull,power.fig8(5).mvn.0.1,0,0,0
L1.2,hull,power.sphere(2).mvn.0.01,0,0,0
L1.2,hull,power.sphere(2).mvn.0.05,0,0,0
L1.2,hull,power.sphere(2).mvn.0.1,0,0,0
L1.2,hull,power.sphere(3).mvn.0.01,0,0,0
L1.2,hull,power.sphere(3).mvn.0.05,0,0,0
L1.2,hull,power.sphere(3).mvn.0.1,0,0,0
L1.2,hull,power.thomas(0.05),0,0,0
L1.2,hull,power.thomas(0.1),0,0,0
L1.2,hull,power.thomas(0.15),0,0,0
L1.2,hull,power.thomas(0.2),0,0,0
L1.2,hull,power.thomas(0.25),0,0,0
L1.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
L1.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(1,1)",0,0,0
L1.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
L1.2,unbiased.hull,"null.axis(1,10)",0,0,0
L1.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
L1.2,unbiased.hull,"null.axis(10,10)",0,0,0
L1.2,unbiased.hull,null.ball(2),0,0,0
L1.2,unbiased.hull,null.ball(3),0,0,0
L1.2,unbiased.hull,null.ball(4),0,0,0
L1.2,unbiased.hull,null.ball(5),0,0,0
L1.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
L1.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(1,1)",0,0,0
L1.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
L1.2,unbiased.hull,"null.cross(1,10)",0,0,0
L1.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
L1.2,unbiased.hull,"null.cross(10,10)",0,0,0
L1.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L1.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L1.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L1.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
L1.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L1.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
L1.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
L1.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
L1.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
L1.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
L1.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
L1.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
L1.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L1.2,unbiased.hull,power.thomas(0.05),0,0,0
L1.2,unbiased.hull,power.thomas(0.1),0,0,0
L1.2,unbiased.hull,power.thomas(0.15),0,0,0
L1.2,unbiased.hull,power.thomas(0.2),0,0,0
L1.2,unbiased.hull,power.thomas(0.25),0,0,0
L2,axis,"null.axis(0.1,0.1,0.1)",0.11666666666666667,0.23333333333333334,0.2833333333333333
L2,axis,"null.axis(0.1,0.1,1)",0,0,0.1
L2,axis,"null.axis(0.1,0.1,10)",0.05,0.05,0.06666666666666667
L2,axis,"null.axis(0.1,0.1)",0,0.06666666666666667,0.1
L2,axis,"null.axis(0.1,1,1)",0,0.05,0.15
L2,axis,"null.axis(0.1,1,10)",0,0.05,0.06666666666666667
L2,axis,"null.axis(0.1,1)",0.06666666666666667,0.13333333333333333,0.18333333333333332
L2,axis,"null.axis(0.1,10,10)",0.16666666666666666,0.25,0.25
L2,axis,"null.axis(0.1,10)",0.06666666666666667,0.06666666666666667,0.15
L2,axis,"null.axis(1,1,1)",0,0.05,0.08333333333333333
L2,axis,"null.axis(1,1,10)",0,0,0.05
L2,axis,"null.axis(1,1)",0,0,0
L2,axis,"null.axis(1,10,10)",0.05,0.05,0.08333333333333333
L2,axis,"null.axis(1,10)",0,0.03333333333333333,0.06666666666666667
L2,axis,"null.axis(10,10,10)",0,0,0.06666666666666667
L2,axis,"null.axis(10,10)",0,0,0
L2,axis,null.ball(2),0,0,0
L2,axis,null.ball(3),0.05,0.05,0.05
L2,axis,null.ball(4),0,0,0
L2,axis,null.ball(5),0,0,0
L2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L2,axis,"null.cross(0.1,0.1,1)",0,0.03333333333333333,0.05
L2,axis,"null.cross(0.1,0.1,10)",1,1,1
L2,axis,"null.cross(0.1,0.1)",0,0,0.05
L2,axis,"null.cross(0.1,1,1)",0,0,0
L2,axis,"null.cross(0.1,1,10)",0.15,0.18333333333333332,0.23333333333333334
L2,axis,"null.cross(0.1,1)",0,0,0
L2,axis,"null.cross(0.1,10,10)",0,0,0
L2,axis,"null.cross(0.1,10)",0.8333333333333334,0.9666666666666667,1
L2,axis,"null.cross(1,1,1)",0,0,0
L2,axis,"null.cross(1,1,10)",0,0,0
L2,axis,"null.cross(1,1)",0,0,0
L2,axis,"null.cross(1,10,10)",0,0,0
L2,axis,"null.cross(1,10)",0.05,0.06666666666666667,0.08333333333333333
L2,axis,"null.cross(10,10,10)",0,0,0
L2,axis,"null.cross(10,10)",0,0,0
L2,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.016666666666666666
L2,axis,"null.random.hull(3,3,75)",0,0,0
L2,axis,"null.random.hull(4,4,25)",0.016666666666666666,0.05,0.05
L2,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
L2,axis,"null.random.hull(6,4,25)",0,0,0
L2,axis,"null.random.hull(8,3,100)",0.016666666666666666,0.05,0.05
L2,axis,"null.random.polytope(1,2,100)",0,0,0
L2,axis,"null.random.polytope(10,4,75)",0,0,0
L2,axis,"null.random.polytope(2,2,10)",0,0,0
L2,axis,"null.random.polytope(3,3,75)",0,0,0
L2,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.1
L2,axis,"null.random.polytope(5,2,75)",0,0,0.06666666666666667
L2,axis,"null.random.polytope(6,2,100)",0,0,0.016666666666666666
L2,axis,"null.random.polytope(8,3,50)",0,0,0
L2,axis,"null.random.polytope(9,2,10)",0,0,0
L2,axis,"null.simplex(unit,2)",0,0,0
L2,axis,"null.simplex(unit,3)",0,0,0
L2,axis,"null.simplex(unit,4)",0,0,0
L2,axis,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
L2,axis,power.concentric(1.25).mvn.0.05,0.5166666666666667,0.6,0.6833333333333333
L2,axis,power.concentric(1.25).mvn.0.1,0.05,0.1,0.16666666666666666
L2,axis,power.concentric(10).mvn.0.01,0.65,0.65,0.65
L2,axis,power.concentric(10).mvn.0.05,0.7,0.7333333333333333,0.7333333333333333
L2,axis,power.concentric(10).mvn.0.1,0.6,0.6666666666666666,0.7
L2,axis,power.concentric(2).mvn.0.01,0.5,0.55,0.5666666666666667
L2,axis,power.concentric(2).mvn.0.05,0.2,0.25,0.2833333333333333
L2,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
L2,axis,power.concentric(5).mvn.0.01,0.5,0.5,0.5
L2,axis,power.concentric(5).mvn.0.05,0.5333333333333333,0.6166666666666667,0.65
L2,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.5333333333333333,0.55
L2,axis,power.fig8(0.25).mvn.0.01,0.9,0.9166666666666666,0.95
L2,axis,power.fig8(0.25).mvn.0.05,0.5,0.5333333333333333,0.5333333333333333
L2,axis,power.fig8(0.25).mvn.0.1,0.05,0.08333333333333333,0.13333333333333333
L2,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
L2,axis,power.fig8(0.5).mvn.0.05,0.36666666666666664,0.5333333333333333,0.55
L2,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.06666666666666667
L2,axis,power.fig8(1.5).mvn.0.01,0.85,0.95,1
L2,axis,power.fig8(1.5).mvn.0.05,0.85,0.85,0.85
L2,axis,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.6166666666666667,0.65
L2,axis,power.fig8(1).mvn.0.01,0.85,0.9,0.9333333333333333
L2,axis,power.fig8(1).mvn.0.05,0.6166666666666667,0.6833333333333333,0.7
L2,axis,power.fig8(1).mvn.0.1,0.03333333333333333,0.1,0.13333333333333333
L2,axis,power.fig8(5).mvn.0.01,1,1,1
L2,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
L2,axis,power.fig8(5).mvn.0.1,1,1,1
L2,axis,power.sphere(2).mvn.0.01,1,1,1
L2,axis,power.sphere(2).mvn.0.05,0.38333333333333336,0.5,0.5666666666666667
L2,axis,power.sphere(2).mvn.0.1,0,0,0.016666666666666666
L2,axis,power.sphere(3).mvn.0.01,0.13333333333333333,0.2833333333333333,0.4666666666666667
L2,axis,power.sphere(3).mvn.0.05,0.08333333333333333,0.1,0.1
L2,axis,power.sphere(3).mvn.0.1,0,0,0
L2,axis,power.thomas(0.05),0.3,0.3,0.3
L2,axis,power.thomas(0.1),0.2,0.21666666666666667,0.23333333333333334
L2,axis,power.thomas(0.15),0.3,0.3,0.3333333333333333
L2,axis,power.thomas(0.2),0.4,0.4,0.4
L2,axis,power.thomas(0.25),0.35,0.35,0.4166666666666667
L2,hull,"null.axis(0.1,0.1,0.1)",1,1,1
L2,hull,"null.axis(0.1,0.1,1)",0.9166666666666666,0.95,0.95
L2,hull,"null.axis(0.1,0.1,10)",0.3333333333333333,0.38333333333333336,0.55
L2,hull,"null.axis(0.1,0.1)",0.45,0.8333333333333334,0.8833333333333333
L2,hull,"null.axis(0.1,1,1)",0.9666666666666667,1,1
L2,hull,"null.axis(0.1,1,10)",0.65,0.9166666666666666,0.9833333333333333
L2,hull,"null.axis(0.1,1)",0.18333333333333332,0.45,0.5666666666666667
L2,hull,"null.axis(0.1,10,10)",0.8666666666666667,0.9666666666666667,0.9833333333333333
L2,hull,"null.axis(0.1,10)",0.1,0.16666666666666666,0.25
L2,hull,"null.axis(1,1,1)",1,1,1
L2,hull,"null.axis(1,1,10)",0.7833333333333333,0.9833333333333333,1
L2,hull,"null.axis(1,1)",0.48333333333333334,0.7166666666666667,0.8333333333333334
L2,hull,"null.axis(1,10,10)",0.95,1,1
L2,hull,"null.axis(1,10)",0.18333333333333332,0.5,0.6166666666666667
L2,hull,"null.axis(10,10,10)",0.9833333333333333,1,1
L2,hull,"null.axis(10,10)",0.38333333333333336,0.6166666666666667,0.7833333333333333
L2,hull,null.ball(2),0.7166666666666667,0.8833333333333333,0.95
L2,hull,null.ball(3),0.9833333333333333,1,1
L2,hull,null.ball(4),1,1,1
L2,hull,null.ball(5),1,1,1
L2,hull,"null.cross(0.1,0.1,0.1)",1,1,1
L2,hull,"null.cross(0.1,0.1,1)",0.7666666666666667,0.9833333333333333,1
L2,hull,"null.cross(0.1,0.1,10)",0.6666666666666666,0.85,0.9333333333333333
L2,hull,"null.cross(0.1,0.1)",0.5166666666666667,0.8,0.8666666666666667
L2,hull,"null.cross(0.1,1,1)",0.9,0.95,0.9833333333333333
L2,hull,"null.cross(0.1,1,10)",0.8,0.8833333333333333,0.9666666666666667
L2,hull,"null.cross(0.1,1)",0.03333333333333333,0.21666666666666667,0.5
L2,hull,"null.cross(0.1,10,10)",0.85,1,1
L2,hull,"null.cross(0.1,10)",0.55,0.6833333333333333,0.7833333333333333
L2,hull,"null.cross(1,1,1)",1,1,1
L2,hull,"null.cross(1,1,10)",0.8666666666666667,0.95,1
L2,hull,"null.cross(1,1)",0.5833333333333334,0.8666666666666667,0.9666666666666667
L2,hull,"null.cross(1,10,10)",0.9333333333333333,0.9666666666666667,1
L2,hull,"null.cross(1,10)",0.13333333333333333,0.38333333333333336,0.5833333333333334
L2,hull,"null.cross(10,10,10)",1,1,1
L2,hull,"null.cross(10,10)",0.4,0.6833333333333333,0.7833333333333333
L2,hull,"null.random.hull(10,5,25)",1,1,1
L2,hull,"null.random.hull(3,3,75)",1,1,1
L2,hull,"null.random.hull(4,4,25)",1,1,1
L2,hull,"null.random.hull(5,2,25)",0.7833333333333333,0.8833333333333333,0.9833333333333333
L2,hull,"null.random.hull(6,4,25)",1,1,1
L2,hull,"null.random.hull(8,3,100)",1,1,1
L2,hull,"null.random.polytope(1,2,100)",0.5333333333333333,0.9333333333333333,1
L2,hull,"null.random.polytope(10,4,75)",1,1,1
L2,hull,"null.random.polytope(2,2,10)",0.38333333333333336,0.85,0.8833333333333333
L2,hull,"null.random.polytope(3,3,75)",1,1,1
L2,hull,"null.random.polytope(4,3,25)",1,1,1
L2,hull,"null.random.polytope(5,2,75)",0.8666666666666667,0.95,0.95
L2,hull,"null.random.polytope(6,2,100)",0.48333333333333334,0.8333333333333334,0.9166666666666666
L2,hull,"null.random.polytope(8,3,50)",1,1,1
L2,hull,"null.random.polytope(9,2,10)",0.4666666666666667,0.85,0.95
L2,hull,"null.simplex(unit,2)",0.48333333333333334,0.7166666666666667,0.8
L2,hull,"null.simplex(unit,3)",1,1,1
L2,hull,"null.simplex(unit,4)",1,1,1
L2,hull,power.concentric(1.25).mvn.0.01,0.95,1,1
L2,hull,power.concentric(1.25).mvn.0.05,0.85,0.95,0.9666666666666667
L2,hull,power.concentric(1.25).mvn.0.1,0.36666666666666664,0.6666666666666666,0.75
L2,hull,power.concentric(10).mvn.0.01,0.8833333333333333,0.95,1
L2,hull,power.concentric(10).mvn.0.05,0.9333333333333333,1,1
L2,hull,power.concentric(10).mvn.0.1,0.7333333333333333,0.9166666666666666,0.9666666666666667
L2,hull,power.concentric(2).mvn.0.01,0.8666666666666667,1,1
L2,hull,power.concentric(2).mvn.0.05,0.5166666666666667,0.8833333333333333,1
L2,hull,power.concentric(2).mvn.0.1,0.5666666666666667,0.7666666666666667,0.9
L2,hull,power.concentric(5).mvn.0.01,0.7833333333333333,0.8833333333333333,0.9
L2,hull,power.concentric(5).mvn.0.05,0.7333333333333333,0.9,0.95
L2,hull,power.concentric(5).mvn.0.1,0.6833333333333333,0.85,0.9
L2,hull,power.fig8(0.25).mvn.0.01,0.8666666666666667,0.95,1
L2,hull,power.fig8(0.25).mvn.0.05,0.7,0.8,0.9166666666666666
L2,hull,power.fig8(0.25).mvn.0.1,0.4666666666666667,0.6833333333333333,0.7666666666666667
L2,hull,power.fig8(0.5).mvn.0.01,1,1,1
L2,hull,power.fig8(0.5).mvn.0.05,0.8166666666666667,0.85,0.8666666666666667
L2,hull,power.fig8(0.5).mvn.0.1,0.4,0.7166666666666667,0.7666666666666667
L2,hull,power.fig8(1.5).mvn.0.01,1,1,1
L2,hull,power.fig8(1.5).mvn.0.05,0.95,1,1
L2,hull,power.fig8(1.5).mvn.0.1,0.6666666666666666,0.9333333333333333,0.95
L2,hull,power.fig8(1).mvn.0.01,0.9833333333333333,1,1
L2,hull,power.fig8(1).mvn.0.05,0.85,0.9333333333333333,0.95
L2,hull,power.fig8(1).mvn.0.1,0.4166666666666667,0.65,0.7333333333333333
L2,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
L2,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
L2,hull,power.fig8(5).mvn.0.1,1,1,1
L2,hull,power.sphere(2).mvn.0.01,1,1,1
L2,hull,power.sphere(2).mvn.0.05,0.6666666666666666,0.8166666666666667,0.8833333333333333
L2,hull,power.sphere(2).mvn.0.1,0.75,0.8666666666666667,0.9
L2,hull,power.sphere(3).mvn.0.01,0.75,0.75,0.75
L2,hull,power.sphere(3).mvn.0.05,0.95,1,1
L2,hull,power.sphere(3).mvn.0.1,0.95,0.95,0.9833333333333333
L2,hull,power.thomas(0.05),0.55,0.6333333333333333,0.6833333333333333
L2,hull,power.thomas(0.1),0.43333333333333335,0.4666666666666667,0.48333333333333334
L2,hull,power.thomas(0.15),0.45,0.5166666666666667,0.5666666666666667
L2,hull,power.thomas(0.2),0.65,0.7333333333333333,0.75
L2,hull,power.thomas(0.25),0.5,0.5,0.5166666666666667
L2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0.05
L2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L2,unbiased.hull,"null.axis(0.1,0.1)",0,0.1,0.23333333333333334
L2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L2,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
L2,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.05
L2,unbiased.hull,"null.axis(0.1,10,10)",0,0.1,0.15
L2,unbiased.hull,"null.axis(0.1,10)",0,0,0
L2,unbiased.hull,"null.axis(1,1,1)",0,0,0.016666666666666666
L2,unbiased.hull,"null.axis(1,1,10)",0,0,0
L2,unbiased.hull,"null.axis(1,1)",0,0.03333333333333333,0.11666666666666667
L2,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
L2,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.05
L2,unbiased.hull,"null.axis(10,10,10)",0.016666666666666666,0.03333333333333333,0.05
L2,unbiased.hull,"null.axis(10,10)",0,0.11666666666666667,0.16666666666666666
L2,unbiased.hull,null.ball(2),0,0.03333333333333333,0.08333333333333333
L2,unbiased.hull,null.ball(3),0,0.05,0.05
L2,unbiased.hull,null.ball(4),0,0,0
L2,unbiased.hull,null.ball(5),0,0,0
L2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
L2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.016666666666666666
L2,unbiased.hull,"null.cross(0.1,0.1,10)",0.38333333333333336,0.6333333333333333,0.75
L2,unbiased.hull,"null.cross(0.1,0.1)",0,0.05,0.1
L2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L2,unbiased.hull,"null.cross(0.1,1,10)",0.21666666666666667,0.3,0.4
L2,unbiased.hull,"null.cross(0.1,1)",0,0,0
L2,unbiased.hull,"null.cross(0.1,10,10)",0.11666666666666667,0.21666666666666667,0.26666666666666666
L2,unbiased.hull,"null.cross(0.1,10)",0.35,0.55,0.7833333333333333
L2,unbiased.hull,"null.cross(1,1,1)",0,0,0
L2,unbiased.hull,"null.cross(1,1,10)",0,0,0.016666666666666666
L2,unbiased.hull,"null.cross(1,1)",0,0.06666666666666667,0.11666666666666667
L2,unbiased.hull,"null.cross(1,10,10)",0,0.08333333333333333,0.1
L2,unbiased.hull,"null.cross(1,10)",0.016666666666666666,0.03333333333333333,0.1
L2,unbiased.hull,"null.cross(10,10,10)",0,0,0
L2,unbiased.hull,"null.cross(10,10)",0.03333333333333333,0.1,0.16666666666666666
L2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L2,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.1,0.13333333333333333
L2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L2,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.08333333333333333
L2,unbiased.hull,"null.random.polytope(1,2,100)",0,0.05,0.15
L2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L2,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.08333333333333333
L2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L2,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.1
L2,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.1,0.2
L2,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.03333333333333333
L2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
L2,unbiased.hull,"null.random.polytope(9,2,10)",0.03333333333333333,0.05,0.11666666666666667
L2,unbiased.hull,"null.simplex(unit,2)",0.05,0.08333333333333333,0.15
L2,unbiased.hull,"null.simplex(unit,3)",0,0,0.016666666666666666
L2,unbiased.hull,"null.simplex(unit,4)",0,0,0
L2,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,1,1
L2,unbiased.hull,power.concentric(1.25).mvn.0.05,0.8,0.8333333333333334,0.8333333333333334
L2,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.16666666666666666,0.25
L2,unbiased.hull,power.concentric(10).mvn.0.01,0.5833333333333334,0.65,0.65
L2,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6333333333333333,0.65
L2,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
L2,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5166666666666667,0.5333333333333333
L2,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.3333333333333333,0.36666666666666664
L2,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
L2,unbiased.hull,power.concentric(5).mvn.0.01,0.5,0.5,0.5
L2,unbiased.hull,power.concentric(5).mvn.0.05,0.6,0.6,0.6
L2,unbiased.hull,power.concentric(5).mvn.0.1,0.55,0.55,0.55
L2,unbiased.hull,power.fig8(0.25).mvn.0.01,0.9,0.9,0.9166666666666666
L2,unbiased.hull,power.fig8(0.25).mvn.0.05,0.6166666666666667,0.65,0.65
L2,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.16666666666666666,0.21666666666666667
L2,unbiased.hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
L2,unbiased.hull,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.5333333333333333,0.6166666666666667
L2,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.11666666666666667,0.15
L2,unbiased.hull,power.fig8(1.5).mvn.0.01,0.85,0.95,0.95
L2,unbiased.hull,power.fig8(1.5).mvn.0.05,0.75,0.7833333333333333,0.8166666666666667
L2,unbiased.hull,power.fig8(1.5).mvn.0.1,0.5,0.6333333333333333,0.65
L2,unbiased.hull,power.fig8(1).mvn.0.01,0.8,0.8833333333333333,0.9166666666666666
L2,unbiased.hull,power.fig8(1).mvn.0.05,0.6333333333333333,0.7666666666666667,0.8166666666666667
L2,unbiased.hull,power.fig8(1).mvn.0.1,0,0.16666666666666666,0.18333333333333332
L2,unbiased.hull,power.fig8(5).mvn.0.01,0.95,1,1
L2,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
L2,unbiased.hull,power.fig8(5).mvn.0.1,0.9166666666666666,0.9833333333333333,1
L2,unbiased.hull,power.sphere(2).mvn.0.01,1,1,1
L2,unbiased.hull,power.sphere(2).mvn.0.05,0.55,0.6,0.65
L2,unbiased.hull,power.sphere(2).mvn.0.1,0.08333333333333333,0.15,0.3
L2,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.1,0.13333333333333333
L2,unbiased.hull,power.sphere(3).mvn.0.05,0,0.016666666666666666,0.06666666666666667
L2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L2,unbiased.hull,power.thomas(0.05),0.45,0.45,0.48333333333333334
L2,unbiased.hull,power.thomas(0.1),0.26666666666666666,0.31666666666666665,0.36666666666666664
L2,unbiased.hull,power.thomas(0.15),0.35,0.38333333333333336,0.4
L2,unbiased.hull,power.thomas(0.2),0.45,0.5166666666666667,0.55
L2,unbiased.hull,power.thomas(0.25),0.3,0.4166666666666667,0.45
L2.0,axis,"null.axis(0.1,0.1,0.1)",0.016666666666666666,0.03333333333333333,0.11666666666666667
L2.0,axis,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.05
L2.0,axis,"null.axis(0.1,0.1,10)",0.05,0.08333333333333333,0.1
L2.0,axis,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
L2.0,axis,"null.axis(0.1,1,1)",0.06666666666666667,0.15,0.18333333333333332
L2.0,axis,"null.axis(0.1,1,10)",0,0.06666666666666667,0.11666666666666667
L2.0,axis,"null.axis(0.1,1)",0.1,0.15,0.15
L2.0,axis,"null.axis(0.1,10,10)",0.1,0.16666666666666666,0.23333333333333334
L2.0,axis,"null.axis(0.1,10)",0.05,0.05,0.1
L2.0,axis,"null.axis(1,1,1)",0,0,0.016666666666666666
L2.0,axis,"null.axis(1,1,10)",0,0.03333333333333333,0.06666666666666667
L2.0,axis,"null.axis(1,1)",0,0.016666666666666666,0.05
L2.0,axis,"null.axis(1,10,10)",0,0.016666666666666666,0.1
L2.0,axis,"null.axis(1,10)",0,0,0
L2.0,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.05
L2.0,axis,"null.axis(10,10)",0,0,0.06666666666666667
L2.0,axis,null.ball(2),0,0,0
L2.0,axis,null.ball(3),0,0,0
L2.0,axis,null.ball(4),0,0,0
L2.0,axis,null.ball(5),0,0,0
L2.0,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L2.0,axis,"null.cross(0.1,0.1,1)",0.05,0.05,0.05
L2.0,axis,"null.cross(0.1,0.1,10)",1,1,1
L2.0,axis,"null.cross(0.1,0.1)",0,0,0
L2.0,axis,"null.cross(0.1,1,1)",0,0,0
L2.0,axis,"null.cross(0.1,1,10)",0.15,0.18333333333333332,0.23333333333333334
L2.0,axis,"null.cross(0.1,1)",0,0,0
L2.0,axis,"null.cross(0.1,10,10)",0,0,0
L2.0,axis,"null.cross(0.1,10)",0.8333333333333334,0.9666666666666667,1
L2.0,axis,"null.cross(1,1,1)",0,0,0
L2.0,axis,"null.cross(1,1,10)",0,0,0
L2.0,axis,"null.cross(1,1)",0,0,0
L2.0,axis,"null.cross(1,10,10)",0,0,0
L2.0,axis,"null.cross(1,10)",0.05,0.05,0.05
L2.0,axis,"null.cross(10,10,10)",0,0,0
L2.0,axis,"null.cross(10,10)",0,0,0
L2.0,axis,"null.random.hull(10,5,25)",0,0,0
L2.0,axis,"null.random.hull(3,3,75)",0,0,0
L2.0,axis,"null.random.hull(4,4,25)",0,0,0
L2.0,axis,"null.random.hull(5,2,25)",0,0,0
L2.0,axis,"null.random.hull(6,4,25)",0,0,0
L2.0,axis,"null.random.hull(8,3,100)",0,0,0
L2.0,axis,"null.random.polytope(1,2,100)",0,0,0
L2.0,axis,"null.random.polytope(10,4,75)",0,0,0
L2.0,axis,"null.random.polytope(2,2,10)",0,0,0
L2.0,axis,"null.random.polytope(3,3,75)",0,0,0
L2.0,axis,"null.random.polytope(4,3,25)",0,0,0
L2.0,axis,"null.random.polytope(5,2,75)",0,0,0
L2.0,axis,"null.random.polytope(6,2,100)",0,0,0
L2.0,axis,"null.random.polytope(8,3,50)",0,0,0
L2.0,axis,"null.random.polytope(9,2,10)",0,0,0
L2.0,axis,"null.simplex(unit,2)",0,0,0
L2.0,axis,"null.simplex(unit,3)",0,0,0
L2.0,axis,"null.simplex(unit,4)",0,0,0
L2.0,axis,power.concentric(1.25).mvn.0.01,0,0,0
L2.0,axis,power.concentric(1.25).mvn.0.05,0,0,0
L2.0,axis,power.concentric(1.25).mvn.0.1,0,0,0
L2.0,axis,power.concentric(10).mvn.0.01,0,0,0
L2.0,axis,power.concentric(10).mvn.0.05,0,0,0.03333333333333333
L2.0,axis,power.concentric(10).mvn.0.1,0.05,0.05,0.05
L2.0,axis,power.concentric(2).mvn.0.01,0,0,0
L2.0,axis,power.concentric(2).mvn.0.05,0,0,0
L2.0,axis,power.concentric(2).mvn.0.1,0,0,0
L2.0,axis,power.concentric(5).mvn.0.01,0,0,0
L2.0,axis,power.concentric(5).mvn.0.05,0,0,0
L2.0,axis,power.concentric(5).mvn.0.1,0,0,0
L2.0,axis,power.fig8(0.25).mvn.0.01,0,0,0
L2.0,axis,power.fig8(0.25).mvn.0.05,0,0,0
L2.0,axis,power.fig8(0.25).mvn.0.1,0,0,0
L2.0,axis,power.fig8(0.5).mvn.0.01,0,0,0
L2.0,axis,power.fig8(0.5).mvn.0.05,0,0,0
L2.0,axis,power.fig8(0.5).mvn.0.1,0,0,0
L2.0,axis,power.fig8(1.5).mvn.0.01,0,0.05,0.05
L2.0,axis,power.fig8(1.5).mvn.0.05,0,0,0
L2.0,axis,power.fig8(1.5).mvn.0.1,0,0,0
L2.0,axis,power.fig8(1).mvn.0.01,0,0,0
L2.0,axis,power.fig8(1).mvn.0.05,0,0,0
L2.0,axis,power.fig8(1).mvn.0.1,0,0,0
L2.0,axis,power.fig8(5).mvn.0.01,0,0,0
L2.0,axis,power.fig8(5).mvn.0.05,0,0,0
L2.0,axis,power.fig8(5).mvn.0.1,0,0,0
L2.0,axis,power.sphere(2).mvn.0.01,0,0,0
L2.0,axis,power.sphere(2).mvn.0.05,0,0,0
L2.0,axis,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.05
L2.0,axis,power.sphere(3).mvn.0.01,0,0,0
L2.0,axis,power.sphere(3).mvn.0.05,0,0,0
L2.0,axis,power.sphere(3).mvn.0.1,0,0,0
L2.0,axis,power.thomas(0.05),0.3,0.3,0.3
L2.0,axis,power.thomas(0.1),0.21666666666666667,0.25,0.25
L2.0,axis,power.thomas(0.15),0.3,0.31666666666666665,0.35
L2.0,axis,power.thomas(0.2),0.4,0.4,0.43333333333333335
L2.0,axis,power.thomas(0.25),0.35,0.4666666666666667,0.5
L2.0,hull,"null.axis(0.1,0.1,0.1)",1,1,1
L2.0,hull,"null.axis(0.1,0.1,1)",0.95,0.95,0.9833333333333333
L2.0,hull,"null.axis(0.1,0.1,10)",0.4,0.4,0.5833333333333334
L2.0,hull,"null.axis(0.1,0.1)",0.85,0.85,0.8666666666666667
L2.0,hull,"null.axis(0.1,1,1)",1,1,1
L2.0,hull,"null.axis(0.1,1,10)",0.8,0.9833333333333333,1
L2.0,hull,"null.axis(0.1,1)",0.3333333333333333,0.5833333333333334,0.65
L2.0,hull,"null.axis(0.1,10,10)",0.95,0.95,0.95
L2.0,hull,"null.axis(0.1,10)",0.05,0.15,0.2
L2.0,hull,"null.axis(1,1,1)",1,1,1
L2.0,hull,"null.axis(1,1,10)",0.85,1,1
L2.0,hull,"null.axis(1,1)",0.7,0.85,0.8833333333333333
L2.0,hull,"null.axis(1,10,10)",1,1,1
L2.0,hull,"null.axis(1,10)",0.36666666666666664,0.6,0.7666666666666667
L2.0,hull,"null.axis(10,10,10)",1,1,1
L2.0,hull,"null.axis(10,10)",0.7,0.7833333333333333,0.8333333333333334
L2.0,hull,null.ball(2),0.9,0.9166666666666666,0.95
L2.0,hull,null.ball(3),1,1,1
L2.0,hull,null.ball(4),1,1,1
L2.0,hull,null.ball(5),1,1,1
L2.0,hull,"null.cross(0.1,0.1,0.1)",1,1,1
L2.0,hull,"null.cross(0.1,0.1,1)",0.9,0.9833333333333333,1
L2.0,hull,"null.cross(0.1,0.1,10)",0.65,0.8333333333333334,0.9666666666666667
L2.0,hull,"null.cross(0.1,0.1)",0.8166666666666667,0.8666666666666667,0.95
L2.0,hull,"null.cross(0.1,1,1)",0.95,0.95,0.95
L2.0,hull,"null.cross(0.1,1,10)",0.8,0.9166666666666666,1
L2.0,hull,"null.cross(0.1,1)",0.2,0.5166666666666667,0.8166666666666667
L2.0,hull,"null.cross(0.1,10,10)",0.95,1,1
L2.0,hull,"null.cross(0.1,10)",0.55,0.7166666666666667,0.8166666666666667
L2.0,hull,"null.cross(1,1,1)",1,1,1
L2.0,hull,"null.cross(1,1,10)",0.8666666666666667,1,1
L2.0,hull,"null.cross(1,1)",0.8,0.95,0.9833333333333333
L2.0,hull,"null.cross(1,10,10)",0.9666666666666667,1,1
L2.0,hull,"null.cross(1,10)",0.18333333333333332,0.5333333333333333,0.7333333333333333
L2.0,hull,"null.cross(10,10,10)",1,1,1
L2.0,hull,"null.cross(10,10)",0.6333333333333333,0.8,0.8833333333333333
L2.0,hull,"null.random.hull(10,5,25)",1,1,1
L2.0,hull,"null.random.hull(3,3,75)",1,1,1
L2.0,hull,"null.random.hull(4,4,25)",1,1,1
L2.0,hull,"null.random.hull(5,2,25)",0.8,0.9166666666666666,0.9833333333333333
L2.0,hull,"null.random.hull(6,4,25)",1,1,1
L2.0,hull,"null.random.hull(8,3,100)",1,1,1
L2.0,hull,"null.random.polytope(1,2,100)",0.8,1,1
L2.0,hull,"null.random.polytope(10,4,75)",1,1,1
L2.0,hull,"null.random.polytope(2,2,10)",0.8166666666666667,0.9,0.95
L2.0,hull,"null.random.polytope(3,3,75)",1,1,1
L2.0,hull,"null.random.polytope(4,3,25)",1,1,1
L2.0,hull,"null.random.polytope(5,2,75)",0.9166666666666666,0.95,0.9833333333333333
L2.0,hull,"null.random.polytope(6,2,100)",0.7166666666666667,0.9,1
L2.0,hull,"null.random.polytope(8,3,50)",1,1,1
L2.0,hull,"null.random.polytope(9,2,10)",0.9,0.9333333333333333,0.95
L2.0,hull,"null.simplex(unit,2)",0.7,0.8,0.9166666666666666
L2.0,hull,"null.simplex(unit,3)",1,1,1
L2.0,hull,"null.simplex(unit,4)",1,1,1
L2.0,hull,power.concentric(1.25).mvn.0.01,0.1,0.16666666666666666,0.21666666666666667
L2.0,hull,power.concentric(1.25).mvn.0.05,0.1,0.3,0.45
L2.0,hull,power.concentric(1.25).mvn.0.1,0.5,0.6666666666666666,0.7833333333333333
L2.0,hull,power.concentric(10).mvn.0.01,0.45,0.5,0.5
L2.0,hull,power.concentric(10).mvn.0.05,0.36666666666666664,0.38333333333333336,0.45
L2.0,hull,power.concentric(10).mvn.0.1,0.36666666666666664,0.45,0.5
L2.0,hull,power.concentric(2).mvn.0.01,0.5,0.5,0.5
L2.0,hull,power.concentric(2).mvn.0.05,0.65,0.7166666666666667,0.75
L2.0,hull,power.concentric(2).mvn.0.1,0.8,0.95,0.95
L2.0,hull,power.concentric(5).mvn.0.01,0.4,0.4,0.4
L2.0,hull,power.concentric(5).mvn.0.05,0.3,0.36666666666666664,0.4166666666666667
L2.0,hull,power.concentric(5).mvn.0.1,0.25,0.35,0.45
L2.0,hull,power.fig8(0.25).mvn.0.01,0.18333333333333332,0.25,0.25
L2.0,hull,power.fig8(0.25).mvn.0.05,0.35,0.43333333333333335,0.55
L2.0,hull,power.fig8(0.25).mvn.0.1,0.65,0.75,0.8166666666666667
L2.0,hull,power.fig8(0.5).mvn.0.01,0.15,0.2,0.2
L2.0,hull,power.fig8(0.5).mvn.0.05,0.36666666666666664,0.43333333333333335,0.5
L2.0,hull,power.fig8(0.5).mvn.0.1,0.7,0.75,0.7666666666666667
L2.0,hull,power.fig8(1.5).mvn.0.01,0.25,0.25,0.25
L2.0,hull,power.fig8(1.5).mvn.0.05,0.25,0.26666666666666666,0.26666666666666666
L2.0,hull,power.fig8(1.5).mvn.0.1,0.31666666666666665,0.38333333333333336,0.4
L2.0,hull,power.fig8(1).mvn.0.01,0.25,0.25,0.25
L2.0,hull,power.fig8(1).mvn.0.05,0.31666666666666665,0.4,0.4
L2.0,hull,power.fig8(1).mvn.0.1,0.5,0.6,0.6166666666666667
L2.0,hull,power.fig8(5).mvn.0.01,0.1,0.1,0.15
L2.0,hull,power.fig8(5).mvn.0.05,0.016666666666666666,0.11666666666666667,0.13333333333333333
L2.0,hull,power.fig8(5).mvn.0.1,0,0.05,0.05
L2.0,hull,power.sphere(2).mvn.0.01,0.1,0.16666666666666666,0.2
L2.0,hull,power.sphere(2).mvn.0.05,0.23333333333333334,0.36666666666666664,0.5166666666666667
L2.0,hull,power.sphere(2).mvn.0.1,0.7,0.85,0.85
L2.0,hull,power.sphere(3).mvn.0.01,0.75,0.75,0.75
L2.0,hull,power.sphere(3).mvn.0.05,0.9666666666666667,1,1
L2.0,hull,power.sphere(3).mvn.0.1,0.9666666666666667,0.9833333333333333,1
L2.0,hull,power.thomas(0.05),0.5666666666666667,0.6833333333333333,0.7
L2.0,hull,power.thomas(0.1),0.4666666666666667,0.5,0.5166666666666667
L2.0,hull,power.thomas(0.15),0.55,0.55,0.55
L2.0,hull,power.thomas(0.2),0.75,0.75,0.75
L2.0,hull,power.thomas(0.25),0.5,0.5166666666666667,0.55
L2.0,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,0.1)",0.016666666666666666,0.1,0.15
L2.0,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.05
L2.0,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
L2.0,unbiased.hull,"null.axis(0.1,10)",0,0,0
L2.0,unbiased.hull,"null.axis(1,1,1)",0,0.016666666666666666,0.05
L2.0,unbiased.hull,"null.axis(1,1,10)",0,0,0
L2.0,unbiased.hull,"null.axis(1,1)",0.05,0.16666666666666666,0.2
L2.0,unbiased.hull,"null.axis(1,10,10)",0,0,0
L2.0,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.05
L2.0,unbiased.hull,"null.axis(10,10,10)",0.016666666666666666,0.05,0.05
L2.0,unbiased.hull,"null.axis(10,10)",0.05,0.05,0.18333333333333332
L2.0,unbiased.hull,null.ball(2),0,0.03333333333333333,0.06666666666666667
L2.0,unbiased.hull,null.ball(3),0,0,0
L2.0,unbiased.hull,null.ball(4),0,0,0
L2.0,unbiased.hull,null.ball(5),0,0,0
L2.0,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
L2.0,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.06666666666666667
L2.0,unbiased.hull,"null.cross(0.1,0.1,10)",0.4166666666666667,0.6666666666666666,0.7833333333333333
L2.0,unbiased.hull,"null.cross(0.1,0.1)",0.05,0.11666666666666667,0.13333333333333333
L2.0,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L2.0,unbiased.hull,"null.cross(0.1,1,10)",0.16666666666666666,0.35,0.4
L2.0,unbiased.hull,"null.cross(0.1,1)",0,0,0.05
L2.0,unbiased.hull,"null.cross(0.1,10,10)",0.15,0.23333333333333334,0.3333333333333333
L2.0,unbiased.hull,"null.cross(0.1,10)",0.36666666666666664,0.6166666666666667,0.85
L2.0,unbiased.hull,"null.cross(1,1,1)",0,0,0
L2.0,unbiased.hull,"null.cross(1,1,10)",0,0.016666666666666666,0.16666666666666666
L2.0,unbiased.hull,"null.cross(1,1)",0,0.06666666666666667,0.25
L2.0,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.05
L2.0,unbiased.hull,"null.cross(1,10)",0.016666666666666666,0.05,0.16666666666666666
L2.0,unbiased.hull,"null.cross(10,10,10)",0,0,0
L2.0,unbiased.hull,"null.cross(10,10)",0.1,0.1,0.13333333333333333
L2.0,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L2.0,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L2.0,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L2.0,unbiased.hull,"null.random.hull(5,2,25)",0,0.016666666666666666,0.06666666666666667
L2.0,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L2.0,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
L2.0,unbiased.hull,"null.random.polytope(1,2,100)",0.05,0.15,0.21666666666666667
L2.0,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L2.0,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.1,0.15
L2.0,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L2.0,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
L2.0,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.2
L2.0,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.16666666666666666
L2.0,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0.03333333333333333
L2.0,unbiased.hull,"null.random.polytope(9,2,10)",0.05,0.15,0.2
L2.0,unbiased.hull,"null.simplex(unit,2)",0.05,0.08333333333333333,0.23333333333333334
L2.0,unbiased.hull,"null.simplex(unit,3)",0,0.016666666666666666,0.06666666666666667
L2.0,unbiased.hull,"null.simplex(unit,4)",0,0,0
L2.0,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0.016666666666666666,0.05
L2.0,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0.016666666666666666
L2.0,unbiased.hull,power.concentric(2).mvn.0.1,0,0.03333333333333333,0.15
L2.0,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0.05,0.08333333333333333
L2.0,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0.016666666666666666,0.05
L2.0,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0.08333333333333333,0.13333333333333333
L2.0,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0.05
L2.0,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.sphere(2).mvn.0.1,0.05,0.2,0.26666666666666666
L2.0,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
L2.0,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
L2.0,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L2.0,unbiased.hull,power.thomas(0.05),0.45,0.5,0.5
L2.0,unbiased.hull,power.thomas(0.1),0.26666666666666666,0.36666666666666664,0.4166666666666667
L2.0,unbiased.hull,power.thomas(0.15),0.4,0.4,0.4
L2.0,unbiased.hull,power.thomas(0.2),0.5,0.55,0.55
L2.0,unbiased.hull,power.thomas(0.25),0.4,0.45,0.45
L2.1,axis,"null.axis(0.1,0.1,0.1)",0.11666666666666667,0.25,0.26666666666666666
L2.1,axis,"null.axis(0.1,0.1,1)",0,0.06666666666666667,0.18333333333333332
L2.1,axis,"null.axis(0.1,0.1,10)",0,0,0
L2.1,axis,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
L2.1,axis,"null.axis(0.1,1,1)",0,0.016666666666666666,0.13333333333333333
L2.1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
L2.1,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.11666666666666667
L2.1,axis,"null.axis(0.1,10,10)",0.15,0.15,0.18333333333333332
L2.1,axis,"null.axis(0.1,10)",0.016666666666666666,0.016666666666666666,0.1
L2.1,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
L2.1,axis,"null.axis(1,1,10)",0,0,0
L2.1,axis,"null.axis(1,1)",0,0,0.03333333333333333
L2.1,axis,"null.axis(1,10,10)",0.05,0.05,0.05
L2.1,axis,"null.axis(1,10)",0,0.05,0.08333333333333333
L2.1,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.05
L2.1,axis,"null.axis(10,10)",0,0.03333333333333333,0.11666666666666667
L2.1,axis,null.ball(2),0,0,0
L2.1,axis,null.ball(3),0.05,0.05,0.1
L2.1,axis,null.ball(4),0,0,0
L2.1,axis,null.ball(5),0,0,0.06666666666666667
L2.1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L2.1,axis,"null.cross(0.1,0.1,1)",0,0,0
L2.1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
L2.1,axis,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
L2.1,axis,"null.cross(0.1,1,1)",0,0,0.03333333333333333
L2.1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
L2.1,axis,"null.cross(0.1,1)",0,0,0.03333333333333333
L2.1,axis,"null.cross(0.1,10,10)",0,0,0
L2.1,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
L2.1,axis,"null.cross(1,1,1)",0,0,0
L2.1,axis,"null.cross(1,1,10)",0,0,0
L2.1,axis,"null.cross(1,1)",0,0,0
L2.1,axis,"null.cross(1,10,10)",0,0,0
L2.1,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
L2.1,axis,"null.cross(10,10,10)",0,0,0
L2.1,axis,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
L2.1,axis,"null.random.hull(10,5,25)",0,0.05,0.05
L2.1,axis,"null.random.hull(3,3,75)",0,0,0
L2.1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
L2.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.1
L2.1,axis,"null.random.hull(6,4,25)",0,0,0
L2.1,axis,"null.random.hull(8,3,100)",0.05,0.05,0.05
L2.1,axis,"null.random.polytope(1,2,100)",0,0,0
L2.1,axis,"null.random.polytope(10,4,75)",0,0,0
L2.1,axis,"null.random.polytope(2,2,10)",0,0,0
L2.1,axis,"null.random.polytope(3,3,75)",0,0,0
L2.1,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.13333333333333333
L2.1,axis,"null.random.polytope(5,2,75)",0,0.03333333333333333,0.13333333333333333
L2.1,axis,"null.random.polytope(6,2,100)",0,0,0.05
L2.1,axis,"null.random.polytope(8,3,50)",0,0,0
L2.1,axis,"null.random.polytope(9,2,10)",0,0,0
L2.1,axis,"null.simplex(unit,2)",0,0,0
L2.1,axis,"null.simplex(unit,3)",0,0,0
L2.1,axis,"null.simplex(unit,4)",0,0,0
L2.1,axis,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
L2.1,axis,power.concentric(1.25).mvn.0.05,0.5333333333333333,0.6166666666666667,0.8166666666666667
L2.1,axis,power.concentric(1.25).mvn.0.1,0.05,0.13333333333333333,0.23333333333333334
L2.1,axis,power.concentric(10).mvn.0.01,0.65,0.65,0.6833333333333333
L2.1,axis,power.concentric(10).mvn.0.05,0.7,0.7333333333333333,0.7666666666666667
L2.1,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
L2.1,axis,power.concentric(2).mvn.0.01,0.5,0.55,0.6666666666666666
L2.1,axis,power.concentric(2).mvn.0.05,0.25,0.26666666666666666,0.3
L2.1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.1
L2.1,axis,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
L2.1,axis,power.concentric(5).mvn.0.05,0.55,0.6166666666666667,0.65
L2.1,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.5333333333333333,0.6
L2.1,axis,power.fig8(0.25).mvn.0.01,0.9,0.95,0.95
L2.1,axis,power.fig8(0.25).mvn.0.05,0.5,0.5333333333333333,0.55
L2.1,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.16666666666666666
L2.1,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
L2.1,axis,power.fig8(0.5).mvn.0.05,0.4166666666666667,0.55,0.6166666666666667
L2.1,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.08333333333333333
L2.1,axis,power.fig8(1.5).mvn.0.01,0.85,0.9333333333333333,0.95
L2.1,axis,power.fig8(1.5).mvn.0.05,0.85,0.85,0.85
L2.1,axis,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.65,0.65
L2.1,axis,power.fig8(1).mvn.0.01,0.85,0.9166666666666666,0.95
L2.1,axis,power.fig8(1).mvn.0.05,0.6166666666666667,0.7,0.7
L2.1,axis,power.fig8(1).mvn.0.1,0.03333333333333333,0.11666666666666667,0.18333333333333332
L2.1,axis,power.fig8(5).mvn.0.01,1,1,1
L2.1,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
L2.1,axis,power.fig8(5).mvn.0.1,1,1,1
L2.1,axis,power.sphere(2).mvn.0.01,1,1,1
L2.1,axis,power.sphere(2).mvn.0.05,0.4,0.5166666666666667,0.5833333333333334
L2.1,axis,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.08333333333333333
L2.1,axis,power.sphere(3).mvn.0.01,0.18333333333333332,0.38333333333333336,0.5666666666666667
L2.1,axis,power.sphere(3).mvn.0.05,0.08333333333333333,0.1,0.13333333333333333
L2.1,axis,power.sphere(3).mvn.0.1,0,0,0.05
L2.1,axis,power.thomas(0.05),0,0,0
L2.1,axis,power.thomas(0.1),0,0,0.016666666666666666
L2.1,axis,power.thomas(0.15),0.05,0.1,0.15
L2.1,axis,power.thomas(0.2),0.15,0.15,0.2
L2.1,axis,power.thomas(0.25),0.1,0.15,0.15
L2.1,hull,"null.axis(0.1,0.1,0.1)",0,0.31666666666666665,0.48333333333333334
L2.1,hull,"null.axis(0.1,0.1,1)",0.05,0.21666666666666667,0.35
L2.1,hull,"null.axis(0.1,0.1,10)",0,0.05,0.1
L2.1,hull,"null.axis(0.1,0.1)",0.1,0.16666666666666666,0.18333333333333332
L2.1,hull,"null.axis(0.1,1,1)",0.06666666666666667,0.11666666666666667,0.15
L2.1,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.1,0.15
L2.1,hull,"null.axis(0.1,1)",0.05,0.05,0.1
L2.1,hull,"null.axis(0.1,10,10)",0.11666666666666667,0.2,0.3333333333333333
L2.1,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
L2.1,hull,"null.axis(1,1,1)",0.15,0.26666666666666666,0.38333333333333336
L2.1,hull,"null.axis(1,1,10)",0,0.08333333333333333,0.18333333333333332
L2.1,hull,"null.axis(1,1)",0,0.03333333333333333,0.13333333333333333
L2.1,hull,"null.axis(1,10,10)",0.05,0.15,0.2
L2.1,hull,"null.axis(1,10)",0,0.13333333333333333,0.16666666666666666
L2.1,hull,"null.axis(10,10,10)",0.06666666666666667,0.23333333333333334,0.4
L2.1,hull,"null.axis(10,10)",0.06666666666666667,0.16666666666666666,0.25
L2.1,hull,null.ball(2),0,0.016666666666666666,0.15
L2.1,hull,null.ball(3),0.25,0.43333333333333335,0.55
L2.1,hull,null.ball(4),0.5166666666666667,0.7166666666666667,0.8833333333333333
L2.1,hull,null.ball(5),0.8,0.9166666666666666,0.9833333333333333
L2.1,hull,"null.cross(0.1,0.1,0.1)",0.2,0.26666666666666666,0.38333333333333336
L2.1,hull,"null.cross(0.1,0.1,1)",0.1,0.2833333333333333,0.45
L2.1,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.18333333333333332,0.21666666666666667
L2.1,hull,"null.cross(0.1,0.1)",0.05,0.16666666666666666,0.21666666666666667
L2.1,hull,"null.cross(0.1,1,1)",0.11666666666666667,0.16666666666666666,0.3
L2.1,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.18333333333333332
L2.1,hull,"null.cross(0.1,1)",0,0.016666666666666666,0.11666666666666667
L2.1,hull,"null.cross(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.38333333333333336
L2.1,hull,"null.cross(0.1,10)",0.05,0.05,0.06666666666666667
L2.1,hull,"null.cross(1,1,1)",0.06666666666666667,0.16666666666666666,0.2833333333333333
L2.1,hull,"null.cross(1,1,10)",0.016666666666666666,0.1,0.2
L2.1,hull,"null.cross(1,1)",0.05,0.13333333333333333,0.16666666666666666
L2.1,hull,"null.cross(1,10,10)",0.1,0.23333333333333334,0.3333333333333333
L2.1,hull,"null.cross(1,10)",0,0.03333333333333333,0.15
L2.1,hull,"null.cross(10,10,10)",0.16666666666666666,0.26666666666666666,0.36666666666666664
L2.1,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.1
L2.1,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.8833333333333333,1
L2.1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.26666666666666666,0.48333333333333334
L2.1,hull,"null.random.hull(4,4,25)",0.5666666666666667,0.8333333333333334,0.8666666666666667
L2.1,hull,"null.random.hull(5,2,25)",0.1,0.13333333333333333,0.16666666666666666
L2.1,hull,"null.random.hull(6,4,25)",0.4,0.5333333333333333,0.6666666666666666
L2.1,hull,"null.random.hull(8,3,100)",0.16666666666666666,0.35,0.5
L2.1,hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.1,0.18333333333333332
L2.1,hull,"null.random.polytope(10,4,75)",0.26666666666666666,0.48333333333333334,0.6333333333333333
L2.1,hull,"null.random.polytope(2,2,10)",0,0,0.05
L2.1,hull,"null.random.polytope(3,3,75)",0.11666666666666667,0.26666666666666666,0.31666666666666665
L2.1,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4
L2.1,hull,"null.random.polytope(5,2,75)",0.2,0.21666666666666667,0.2833333333333333
L2.1,hull,"null.random.polytope(6,2,100)",0,0.08333333333333333,0.11666666666666667
L2.1,hull,"null.random.polytope(8,3,50)",0.25,0.4666666666666667,0.5166666666666667
L2.1,hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.06666666666666667,0.23333333333333334
L2.1,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.18333333333333332
L2.1,hull,"null.simplex(unit,3)",0.05,0.13333333333333333,0.3
L2.1,hull,"null.simplex(unit,4)",0.25,0.35,0.5833333333333334
L2.1,hull,power.concentric(1.25).mvn.0.01,0.95,1,1
L2.1,hull,power.concentric(1.25).mvn.0.05,0.85,0.9333333333333333,0.95
L2.1,hull,power.concentric(1.25).mvn.0.1,0.1,0.31666666666666665,0.35
L2.1,hull,power.concentric(10).mvn.0.01,0.7,0.7333333333333333,0.8
L2.1,hull,power.concentric(10).mvn.0.05,0.75,0.8,0.8666666666666667
L2.1,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.7166666666666667
L2.1,hull,power.concentric(2).mvn.0.01,0.5166666666666667,0.6833333333333333,0.8333333333333334
L2.1,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.43333333333333335,0.5666666666666667
L2.1,hull,power.concentric(2).mvn.0.1,0.05,0.1,0.16666666666666666
L2.1,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.5666666666666667
L2.1,hull,power.concentric(5).mvn.0.05,0.55,0.65,0.7
L2.1,hull,power.concentric(5).mvn.0.1,0.55,0.5833333333333334,0.6333333333333333
L2.1,hull,power.fig8(0.25).mvn.0.01,0.8666666666666667,0.95,1
L2.1,hull,power.fig8(0.25).mvn.0.05,0.6,0.75,0.85
L2.1,hull,power.fig8(0.25).mvn.0.1,0.13333333333333333,0.3,0.3333333333333333
L2.1,hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9166666666666666
L2.1,hull,power.fig8(0.5).mvn.0.05,0.5666666666666667,0.65,0.7166666666666667
L2.1,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.11666666666666667,0.18333333333333332
L2.1,hull,power.fig8(1.5).mvn.0.01,0.95,0.9833333333333333,1
L2.1,hull,power.fig8(1.5).mvn.0.05,0.8666666666666667,0.9,0.9333333333333333
L2.1,hull,power.fig8(1.5).mvn.0.1,0.65,0.75,0.75
L2.1,hull,power.fig8(1).mvn.0.01,0.8833333333333333,0.9166666666666666,1
L2.1,hull,power.fig8(1).mvn.0.05,0.7666666666666667,0.8,0.8833333333333333
L2.1,hull,power.fig8(1).mvn.0.1,0.08333333333333333,0.2833333333333333,0.3333333333333333
L2.1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
L2.1,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
L2.1,hull,power.fig8(5).mvn.0.1,1,1,1
L2.1,hull,power.sphere(2).mvn.0.01,1,1,1
L2.1,hull,power.sphere(2).mvn.0.05,0.6666666666666666,0.75,0.7833333333333333
L2.1,hull,power.sphere(2).mvn.0.1,0.15,0.18333333333333332,0.3
L2.1,hull,power.sphere(3).mvn.0.01,0.6333333333333333,0.6833333333333333,0.8166666666666667
L2.1,hull,power.sphere(3).mvn.0.05,0.43333333333333335,0.5333333333333333,0.6166666666666667
L2.1,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.18333333333333332,0.35
L2.1,hull,power.thomas(0.05),0,0,0
L2.1,hull,power.thomas(0.1),0,0,0.016666666666666666
L2.1,hull,power.thomas(0.15),0.1,0.13333333333333333,0.2
L2.1,hull,power.thomas(0.2),0.15,0.23333333333333334,0.3333333333333333
L2.1,hull,power.thomas(0.25),0.05,0.11666666666666667,0.15
L2.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.08333333333333333
L2.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L2.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L2.1,unbiased.hull,"null.axis(0.1,0.1)",0,0.13333333333333333,0.15
L2.1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L2.1,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
L2.1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
L2.1,unbiased.hull,"null.axis(0.1,10,10)",0.06666666666666667,0.15,0.18333333333333332
L2.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
L2.1,unbiased.hull,"null.axis(1,1,1)",0,0,0
L2.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
L2.1,unbiased.hull,"null.axis(1,1)",0,0,0
L2.1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
L2.1,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.11666666666666667
L2.1,unbiased.hull,"null.axis(10,10,10)",0,0,0
L2.1,unbiased.hull,"null.axis(10,10)",0.016666666666666666,0.13333333333333333,0.25
L2.1,unbiased.hull,null.ball(2),0,0.05,0.05
L2.1,unbiased.hull,null.ball(3),0,0.05,0.05
L2.1,unbiased.hull,null.ball(4),0,0,0
L2.1,unbiased.hull,null.ball(5),0,0,0
L2.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
L2.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
L2.1,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
L2.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.05
L2.1,unbiased.hull,"null.cross(0.1,1,1)",0,0,0.1
L2.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.06666666666666667
L2.1,unbiased.hull,"null.cross(0.1,1)",0,0,0.08333333333333333
L2.1,unbiased.hull,"null.cross(0.1,10,10)",0,0.05,0.1
L2.1,unbiased.hull,"null.cross(0.1,10)",0,0.1,0.13333333333333333
L2.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
L2.1,unbiased.hull,"null.cross(1,1,10)",0,0,0
L2.1,unbiased.hull,"null.cross(1,1)",0,0.05,0.1
L2.1,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.05
L2.1,unbiased.hull,"null.cross(1,10)",0,0.05,0.15
L2.1,unbiased.hull,"null.cross(10,10,10)",0,0,0
L2.1,unbiased.hull,"null.cross(10,10)",0,0.03333333333333333,0.08333333333333333
L2.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L2.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L2.1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L2.1,unbiased.hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.2
L2.1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L2.1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.06666666666666667,0.1
L2.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.06666666666666667,0.13333333333333333
L2.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L2.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0.08333333333333333
L2.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.05
L2.1,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.1,0.1
L2.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.16666666666666666
L2.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
L2.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
L2.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0.11666666666666667
L2.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.1
L2.1,unbiased.hull,"null.simplex(unit,3)",0,0,0
L2.1,unbiased.hull,"null.simplex(unit,4)",0,0,0
L2.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,1,1
L2.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.8,0.85,0.8833333333333333
L2.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.18333333333333332,0.26666666666666666
L2.1,unbiased.hull,power.concentric(10).mvn.0.01,0.5833333333333334,0.65,0.65
L2.1,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6333333333333333,0.7
L2.1,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
L2.1,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5166666666666667,0.6666666666666666
L2.1,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.35,0.38333333333333336
L2.1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
L2.1,unbiased.hull,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
L2.1,unbiased.hull,power.concentric(5).mvn.0.05,0.6,0.6,0.65
L2.1,unbiased.hull,power.concentric(5).mvn.0.1,0.55,0.55,0.6
L2.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.9,0.9,0.9166666666666666
L2.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.6166666666666667,0.6666666666666666,0.6833333333333333
L2.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.15,0.21666666666666667
L2.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
L2.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.5333333333333333,0.6333333333333333
L2.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.08333333333333333
L2.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.85,0.95,0.9833333333333333
L2.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.75,0.7833333333333333,0.8833333333333333
L2.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.5,0.65,0.6833333333333333
L2.1,unbiased.hull,power.fig8(1).mvn.0.01,0.8,0.9166666666666666,0.95
L2.1,unbiased.hull,power.fig8(1).mvn.0.05,0.6333333333333333,0.7833333333333333,0.8333333333333334
L2.1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.16666666666666666,0.23333333333333334
L2.1,unbiased.hull,power.fig8(5).mvn.0.01,0.95,1,1
L2.1,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
L2.1,unbiased.hull,power.fig8(5).mvn.0.1,0.9166666666666666,0.9833333333333333,1
L2.1,unbiased.hull,power.sphere(2).mvn.0.01,1,1,1
L2.1,unbiased.hull,power.sphere(2).mvn.0.05,0.55,0.6333333333333333,0.7666666666666667
L2.1,unbiased.hull,power.sphere(2).mvn.0.1,0.05,0.13333333333333333,0.21666666666666667
L2.1,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.13333333333333333,0.23333333333333334
L2.1,unbiased.hull,power.sphere(3).mvn.0.05,0,0.08333333333333333,0.15
L2.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L2.1,unbiased.hull,power.thomas(0.05),0,0,0
L2.1,unbiased.hull,power.thomas(0.1),0,0.05,0.05
L2.1,unbiased.hull,power.thomas(0.15),0.05,0.05,0.08333333333333333
L2.1,unbiased.hull,power.thomas(0.2),0.15,0.15,0.2
L2.1,unbiased.hull,power.thomas(0.25),0.08333333333333333,0.1,0.1
L2.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
L2.2,axis,"null.axis(0.1,0.1,1)",0,0,0
L2.2,axis,"null.axis(0.1,0.1,10)",0,0,0
L2.2,axis,"null.axis(0.1,0.1)",0,0,0
L2.2,axis,"null.axis(0.1,1,1)",0,0,0
L2.2,axis,"null.axis(0.1,1,10)",0,0,0
L2.2,axis,"null.axis(0.1,1)",0,0,0
L2.2,axis,"null.axis(0.1,10,10)",0,0,0
L2.2,axis,"null.axis(0.1,10)",0,0,0
L2.2,axis,"null.axis(1,1,1)",0,0,0
L2.2,axis,"null.axis(1,1,10)",0,0,0
L2.2,axis,"null.axis(1,1)",0,0,0
L2.2,axis,"null.axis(1,10,10)",0,0,0
L2.2,axis,"null.axis(1,10)",0,0,0
L2.2,axis,"null.axis(10,10,10)",0,0,0
L2.2,axis,"null.axis(10,10)",0,0,0
L2.2,axis,null.ball(2),0,0,0
L2.2,axis,null.ball(3),0,0,0
L2.2,axis,null.ball(4),0,0,0
L2.2,axis,null.ball(5),0,0,0
L2.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
L2.2,axis,"null.cross(0.1,0.1,1)",0,0,0
L2.2,axis,"null.cross(0.1,0.1,10)",0,0,0
L2.2,axis,"null.cross(0.1,0.1)",0,0,0
L2.2,axis,"null.cross(0.1,1,1)",0,0,0
L2.2,axis,"null.cross(0.1,1,10)",0,0,0
L2.2,axis,"null.cross(0.1,1)",0,0,0
L2.2,axis,"null.cross(0.1,10,10)",0,0,0
L2.2,axis,"null.cross(0.1,10)",0,0,0
L2.2,axis,"null.cross(1,1,1)",0,0,0
L2.2,axis,"null.cross(1,1,10)",0,0,0
L2.2,axis,"null.cross(1,1)",0,0,0
L2.2,axis,"null.cross(1,10,10)",0,0,0
L2.2,axis,"null.cross(1,10)",0,0,0
L2.2,axis,"null.cross(10,10,10)",0,0,0
L2.2,axis,"null.cross(10,10)",0,0,0
L2.2,axis,"null.random.hull(10,5,25)",0,0,0
L2.2,axis,"null.random.hull(3,3,75)",0,0,0
L2.2,axis,"null.random.hull(4,4,25)",0,0,0
L2.2,axis,"null.random.hull(5,2,25)",0,0,0
L2.2,axis,"null.random.hull(6,4,25)",0,0,0
L2.2,axis,"null.random.hull(8,3,100)",0,0,0
L2.2,axis,"null.random.polytope(1,2,100)",0,0,0
L2.2,axis,"null.random.polytope(10,4,75)",0,0,0
L2.2,axis,"null.random.polytope(2,2,10)",0,0,0
L2.2,axis,"null.random.polytope(3,3,75)",0,0,0
L2.2,axis,"null.random.polytope(4,3,25)",0,0,0
L2.2,axis,"null.random.polytope(5,2,75)",0,0,0
L2.2,axis,"null.random.polytope(6,2,100)",0,0,0
L2.2,axis,"null.random.polytope(8,3,50)",0,0,0
L2.2,axis,"null.random.polytope(9,2,10)",0,0,0
L2.2,axis,"null.simplex(unit,2)",0,0,0
L2.2,axis,"null.simplex(unit,3)",0,0,0
L2.2,axis,"null.simplex(unit,4)",0,0,0
L2.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
L2.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
L2.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
L2.2,axis,power.concentric(10).mvn.0.01,0,0,0
L2.2,axis,power.concentric(10).mvn.0.05,0,0,0
L2.2,axis,power.concentric(10).mvn.0.1,0,0,0
L2.2,axis,power.concentric(2).mvn.0.01,0,0,0
L2.2,axis,power.concentric(2).mvn.0.05,0,0,0
L2.2,axis,power.concentric(2).mvn.0.1,0,0,0
L2.2,axis,power.concentric(5).mvn.0.01,0,0,0
L2.2,axis,power.concentric(5).mvn.0.05,0,0,0
L2.2,axis,power.concentric(5).mvn.0.1,0,0,0
L2.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
L2.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
L2.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
L2.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
L2.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
L2.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
L2.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
L2.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
L2.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
L2.2,axis,power.fig8(1).mvn.0.01,0,0,0
L2.2,axis,power.fig8(1).mvn.0.05,0,0,0
L2.2,axis,power.fig8(1).mvn.0.1,0,0,0
L2.2,axis,power.fig8(5).mvn.0.01,0,0,0
L2.2,axis,power.fig8(5).mvn.0.05,0,0,0
L2.2,axis,power.fig8(5).mvn.0.1,0,0,0
L2.2,axis,power.sphere(2).mvn.0.01,0,0,0
L2.2,axis,power.sphere(2).mvn.0.05,0,0,0
L2.2,axis,power.sphere(2).mvn.0.1,0,0,0
L2.2,axis,power.sphere(3).mvn.0.01,0,0,0
L2.2,axis,power.sphere(3).mvn.0.05,0,0,0
L2.2,axis,power.sphere(3).mvn.0.1,0,0,0
L2.2,axis,power.thomas(0.05),0,0,0
L2.2,axis,power.thomas(0.1),0,0,0
L2.2,axis,power.thomas(0.15),0,0,0
L2.2,axis,power.thomas(0.2),0,0,0
L2.2,axis,power.thomas(0.25),0,0,0
L2.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
L2.2,hull,"null.axis(0.1,0.1,1)",0,0,0
L2.2,hull,"null.axis(0.1,0.1,10)",0,0,0
L2.2,hull,"null.axis(0.1,0.1)",0,0,0
L2.2,hull,"null.axis(0.1,1,1)",0,0,0
L2.2,hull,"null.axis(0.1,1,10)",0,0,0
L2.2,hull,"null.axis(0.1,1)",0,0,0
L2.2,hull,"null.axis(0.1,10,10)",0,0,0
L2.2,hull,"null.axis(0.1,10)",0,0,0
L2.2,hull,"null.axis(1,1,1)",0,0,0
L2.2,hull,"null.axis(1,1,10)",0,0,0
L2.2,hull,"null.axis(1,1)",0,0,0
L2.2,hull,"null.axis(1,10,10)",0,0,0
L2.2,hull,"null.axis(1,10)",0,0,0
L2.2,hull,"null.axis(10,10,10)",0,0,0
L2.2,hull,"null.axis(10,10)",0,0,0
L2.2,hull,null.ball(2),0,0,0
L2.2,hull,null.ball(3),0,0,0
L2.2,hull,null.ball(4),0,0,0
L2.2,hull,null.ball(5),0,0,0
L2.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
L2.2,hull,"null.cross(0.1,0.1,1)",0,0,0
L2.2,hull,"null.cross(0.1,0.1,10)",0,0,0
L2.2,hull,"null.cross(0.1,0.1)",0,0,0
L2.2,hull,"null.cross(0.1,1,1)",0,0,0
L2.2,hull,"null.cross(0.1,1,10)",0,0,0
L2.2,hull,"null.cross(0.1,1)",0,0,0
L2.2,hull,"null.cross(0.1,10,10)",0,0,0
L2.2,hull,"null.cross(0.1,10)",0,0,0
L2.2,hull,"null.cross(1,1,1)",0,0,0
L2.2,hull,"null.cross(1,1,10)",0,0,0
L2.2,hull,"null.cross(1,1)",0,0,0
L2.2,hull,"null.cross(1,10,10)",0,0,0
L2.2,hull,"null.cross(1,10)",0,0,0
L2.2,hull,"null.cross(10,10,10)",0,0,0
L2.2,hull,"null.cross(10,10)",0,0,0
L2.2,hull,"null.random.hull(10,5,25)",0,0,0
L2.2,hull,"null.random.hull(3,3,75)",0,0,0
L2.2,hull,"null.random.hull(4,4,25)",0,0,0
L2.2,hull,"null.random.hull(5,2,25)",0,0,0
L2.2,hull,"null.random.hull(6,4,25)",0,0,0
L2.2,hull,"null.random.hull(8,3,100)",0,0,0
L2.2,hull,"null.random.polytope(1,2,100)",0,0,0
L2.2,hull,"null.random.polytope(10,4,75)",0,0,0
L2.2,hull,"null.random.polytope(2,2,10)",0,0,0
L2.2,hull,"null.random.polytope(3,3,75)",0,0,0
L2.2,hull,"null.random.polytope(4,3,25)",0,0,0
L2.2,hull,"null.random.polytope(5,2,75)",0,0,0
L2.2,hull,"null.random.polytope(6,2,100)",0,0,0
L2.2,hull,"null.random.polytope(8,3,50)",0,0,0
L2.2,hull,"null.random.polytope(9,2,10)",0,0,0
L2.2,hull,"null.simplex(unit,2)",0,0,0
L2.2,hull,"null.simplex(unit,3)",0,0,0
L2.2,hull,"null.simplex(unit,4)",0,0,0
L2.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
L2.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
L2.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
L2.2,hull,power.concentric(10).mvn.0.01,0,0,0
L2.2,hull,power.concentric(10).mvn.0.05,0,0,0
L2.2,hull,power.concentric(10).mvn.0.1,0,0,0
L2.2,hull,power.concentric(2).mvn.0.01,0,0,0
L2.2,hull,power.concentric(2).mvn.0.05,0,0,0
L2.2,hull,power.concentric(2).mvn.0.1,0,0,0
L2.2,hull,power.concentric(5).mvn.0.01,0,0,0
L2.2,hull,power.concentric(5).mvn.0.05,0,0,0
L2.2,hull,power.concentric(5).mvn.0.1,0,0,0
L2.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
L2.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
L2.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
L2.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
L2.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
L2.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
L2.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
L2.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
L2.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
L2.2,hull,power.fig8(1).mvn.0.01,0,0,0
L2.2,hull,power.fig8(1).mvn.0.05,0,0,0
L2.2,hull,power.fig8(1).mvn.0.1,0,0,0
L2.2,hull,power.fig8(5).mvn.0.01,0,0,0
L2.2,hull,power.fig8(5).mvn.0.05,0,0,0
L2.2,hull,power.fig8(5).mvn.0.1,0,0,0
L2.2,hull,power.sphere(2).mvn.0.01,0,0,0
L2.2,hull,power.sphere(2).mvn.0.05,0,0,0
L2.2,hull,power.sphere(2).mvn.0.1,0,0,0
L2.2,hull,power.sphere(3).mvn.0.01,0,0,0
L2.2,hull,power.sphere(3).mvn.0.05,0,0,0
L2.2,hull,power.sphere(3).mvn.0.1,0,0,0
L2.2,hull,power.thomas(0.05),0,0,0
L2.2,hull,power.thomas(0.1),0,0,0
L2.2,hull,power.thomas(0.15),0,0,0
L2.2,hull,power.thomas(0.2),0,0,0
L2.2,hull,power.thomas(0.25),0,0,0
L2.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
L2.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(1,1)",0,0,0
L2.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
L2.2,unbiased.hull,"null.axis(1,10)",0,0,0
L2.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
L2.2,unbiased.hull,"null.axis(10,10)",0,0,0
L2.2,unbiased.hull,null.ball(2),0,0,0
L2.2,unbiased.hull,null.ball(3),0,0,0
L2.2,unbiased.hull,null.ball(4),0,0,0
L2.2,unbiased.hull,null.ball(5),0,0,0
L2.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
L2.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(1,1)",0,0,0
L2.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
L2.2,unbiased.hull,"null.cross(1,10)",0,0,0
L2.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
L2.2,unbiased.hull,"null.cross(10,10)",0,0,0
L2.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
L2.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
L2.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
L2.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
L2.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
L2.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
L2.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
L2.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
L2.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
L2.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
L2.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
L2.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
L2.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
L2.2,unbiased.hull,power.thomas(0.05),0,0,0
L2.2,unbiased.hull,power.thomas(0.1),0,0,0
L2.2,unbiased.hull,power.thomas(0.15),0,0,0
L2.2,unbiased.hull,power.thomas(0.2),0,0,0
L2.2,unbiased.hull,power.thomas(0.25),0,0,0
Linf,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.05
Linf,axis,"null.axis(0.1,0.1,1)",0.05,0.15,0.15
Linf,axis,"null.axis(0.1,0.1,10)",0.05,0.06666666666666667,0.13333333333333333
Linf,axis,"null.axis(0.1,0.1)",0.05,0.05,0.08333333333333333
Linf,axis,"null.axis(0.1,1,1)",0.016666666666666666,0.08333333333333333,0.1
Linf,axis,"null.axis(0.1,1,10)",0.016666666666666666,0.11666666666666667,0.26666666666666666
Linf,axis,"null.axis(0.1,1)",0.05,0.1,0.1
Linf,axis,"null.axis(0.1,10,10)",0.06666666666666667,0.16666666666666666,0.2
Linf,axis,"null.axis(0.1,10)",0.05,0.13333333333333333,0.21666666666666667
Linf,axis,"null.axis(1,1,1)",0,0.06666666666666667,0.13333333333333333
Linf,axis,"null.axis(1,1,10)",0,0.1,0.2
Linf,axis,"null.axis(1,1)",0.08333333333333333,0.13333333333333333,0.15
Linf,axis,"null.axis(1,10,10)",0.016666666666666666,0.05,0.1
Linf,axis,"null.axis(1,10)",0.016666666666666666,0.06666666666666667,0.13333333333333333
Linf,axis,"null.axis(10,10,10)",0,0.08333333333333333,0.11666666666666667
Linf,axis,"null.axis(10,10)",0.016666666666666666,0.18333333333333332,0.3
Linf,axis,null.ball(2),0,0,0
Linf,axis,null.ball(3),0,0.016666666666666666,0.08333333333333333
Linf,axis,null.ball(4),0,0,0
Linf,axis,null.ball(5),0,0,0.016666666666666666
Linf,axis,"null.cross(0.1,0.1,0.1)",0,0,0
Linf,axis,"null.cross(0.1,0.1,1)",0.31666666666666665,0.5166666666666667,0.65
Linf,axis,"null.cross(0.1,0.1,10)",0.65,0.8,0.8
Linf,axis,"null.cross(0.1,0.1)",0,0,0.016666666666666666
Linf,axis,"null.cross(0.1,1,1)",0,0,0.016666666666666666
Linf,axis,"null.cross(0.1,1,10)",0.45,0.45,0.45
Linf,axis,"null.cross(0.1,1)",0.2,0.25,0.25
Linf,axis,"null.cross(0.1,10,10)",0.08333333333333333,0.1,0.1
Linf,axis,"null.cross(0.1,10)",0.55,0.6,0.6333333333333333
Linf,axis,"null.cross(1,1,1)",0,0,0
Linf,axis,"null.cross(1,1,10)",0.4,0.5166666666666667,0.6166666666666667
Linf,axis,"null.cross(1,1)",0,0,0
Linf,axis,"null.cross(1,10,10)",0,0.08333333333333333,0.11666666666666667
Linf,axis,"null.cross(1,10)",0.2,0.26666666666666666,0.35
Linf,axis,"null.cross(10,10,10)",0,0,0
Linf,axis,"null.cross(10,10)",0,0,0
Linf,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.016666666666666666
Linf,axis,"null.random.hull(3,3,75)",0,0.05,0.08333333333333333
Linf,axis,"null.random.hull(4,4,25)",0,0,0
Linf,axis,"null.random.hull(5,2,25)",0.05,0.05,0.05
Linf,axis,"null.random.hull(6,4,25)",0,0,0
Linf,axis,"null.random.hull(8,3,100)",0,0,0
Linf,axis,"null.random.polytope(1,2,100)",0,0,0.06666666666666667
Linf,axis,"null.random.polytope(10,4,75)",0,0,0
Linf,axis,"null.random.polytope(2,2,10)",0,0,0
Linf,axis,"null.random.polytope(3,3,75)",0,0,0
Linf,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.08333333333333333
Linf,axis,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.18333333333333332
Linf,axis,"null.random.polytope(6,2,100)",0,0.03333333333333333,0.05
Linf,axis,"null.random.polytope(8,3,50)",0,0,0
Linf,axis,"null.random.polytope(9,2,10)",0,0,0
Linf,axis,"null.simplex(unit,2)",0,0.016666666666666666,0.05
Linf,axis,"null.simplex(unit,3)",0,0,0
Linf,axis,"null.simplex(unit,4)",0,0,0
Linf,axis,power.concentric(1.25).mvn.0.01,0.9,0.95,0.95
Linf,axis,power.concentric(1.25).mvn.0.05,0.6,0.6833333333333333,0.7666666666666667
Linf,axis,power.concentric(1.25).mvn.0.1,0.35,0.4,0.45
Linf,axis,power.concentric(10).mvn.0.01,0.7833333333333333,0.95,0.9833333333333333
Linf,axis,power.concentric(10).mvn.0.05,0.75,0.9166666666666666,0.9333333333333333
Linf,axis,power.concentric(10).mvn.0.1,0.8333333333333334,0.85,0.8666666666666667
Linf,axis,power.concentric(2).mvn.0.01,0.4166666666666667,0.5166666666666667,0.6
Linf,axis,power.concentric(2).mvn.0.05,0.3,0.3,0.3
Linf,axis,power.concentric(2).mvn.0.1,0.08333333333333333,0.18333333333333332,0.3333333333333333
Linf,axis,power.concentric(5).mvn.0.01,0.75,0.7833333333333333,0.8166666666666667
Linf,axis,power.concentric(5).mvn.0.05,0.65,0.7166666666666667,0.7833333333333333
Linf,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.6,0.6
Linf,axis,power.fig8(0.25).mvn.0.01,0.7333333333333333,0.8166666666666667,0.8333333333333334
Linf,axis,power.fig8(0.25).mvn.0.05,0.4666666666666667,0.6333333333333333,0.6666666666666666
Linf,axis,power.fig8(0.25).mvn.0.1,0.3,0.4,0.43333333333333335
Linf,axis,power.fig8(0.5).mvn.0.01,0.9166666666666666,0.95,0.95
Linf,axis,power.fig8(0.5).mvn.0.05,0.5333333333333333,0.6166666666666667,0.7666666666666667
Linf,axis,power.fig8(0.5).mvn.0.1,0.26666666666666666,0.2833333333333333,0.3
Linf,axis,power.fig8(1.5).mvn.0.01,0.95,0.95,0.95
Linf,axis,power.fig8(1.5).mvn.0.05,0.5833333333333334,0.75,0.8
Linf,axis,power.fig8(1.5).mvn.0.1,0.5333333333333333,0.5833333333333334,0.6666666666666666
Linf,axis,power.fig8(1).mvn.0.01,0.7666666666666667,0.8,0.8666666666666667
Linf,axis,power.fig8(1).mvn.0.05,0.38333333333333336,0.5333333333333333,0.6166666666666667
Linf,axis,power.fig8(1).mvn.0.1,0.26666666666666666,0.43333333333333335,0.5
Linf,axis,power.fig8(5).mvn.0.01,0.95,0.95,0.95
Linf,axis,power.fig8(5).mvn.0.05,0.9166666666666666,0.95,0.95
Linf,axis,power.fig8(5).mvn.0.1,0.8,0.8333333333333334,0.9
Linf,axis,power.sphere(2).mvn.0.01,1,1,1
Linf,axis,power.sphere(2).mvn.0.05,0.5166666666666667,0.6666666666666666,0.7166666666666667
Linf,axis,power.sphere(2).mvn.0.1,0.26666666666666666,0.36666666666666664,0.36666666666666664
Linf,axis,power.sphere(3).mvn.0.01,0.11666666666666667,0.21666666666666667,0.3
Linf,axis,power.sphere(3).mvn.0.05,0.03333333333333333,0.06666666666666667,0.1
Linf,axis,power.sphere(3).mvn.0.1,0,0,0.03333333333333333
Linf,axis,power.thomas(0.05),0.8166666666666667,0.8166666666666667,0.85
Linf,axis,power.thomas(0.1),0.6166666666666667,0.7,0.7
Linf,axis,power.thomas(0.15),0.4,0.48333333333333334,0.55
Linf,axis,power.thomas(0.2),0.26666666666666666,0.3333333333333333,0.4166666666666667
Linf,axis,power.thomas(0.25),0.1,0.16666666666666666,0.38333333333333336
Linf,hull,"null.axis(0.1,0.1,0.1)",0.26666666666666666,0.5,0.6833333333333333
Linf,hull,"null.axis(0.1,0.1,1)",0.016666666666666666,0.11666666666666667,0.18333333333333332
Linf,hull,"null.axis(0.1,0.1,10)",0,0.06666666666666667,0.11666666666666667
Linf,hull,"null.axis(0.1,0.1)",0.05,0.1,0.13333333333333333
Linf,hull,"null.axis(0.1,1,1)",0.05,0.26666666666666666,0.35
Linf,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.1,0.3
Linf,hull,"null.axis(0.1,1)",0.1,0.11666666666666667,0.11666666666666667
Linf,hull,"null.axis(0.1,10,10)",0.16666666666666666,0.25,0.43333333333333335
Linf,hull,"null.axis(0.1,10)",0,0.11666666666666667,0.18333333333333332
Linf,hull,"null.axis(1,1,1)",0.23333333333333334,0.45,0.5666666666666667
Linf,hull,"null.axis(1,1,10)",0.05,0.08333333333333333,0.21666666666666667
Linf,hull,"null.axis(1,1)",0.2,0.21666666666666667,0.35
Linf,hull,"null.axis(1,10,10)",0.16666666666666666,0.2,0.26666666666666666
Linf,hull,"null.axis(1,10)",0.08333333333333333,0.11666666666666667,0.16666666666666666
Linf,hull,"null.axis(10,10,10)",0.11666666666666667,0.48333333333333334,0.65
Linf,hull,"null.axis(10,10)",0.1,0.21666666666666667,0.38333333333333336
Linf,hull,null.ball(2),0.03333333333333333,0.16666666666666666,0.25
Linf,hull,null.ball(3),0.26666666666666666,0.4166666666666667,0.55
Linf,hull,null.ball(4),0.5,0.8,0.8666666666666667
Linf,hull,null.ball(5),0.85,0.95,0.9833333333333333
Linf,hull,"null.cross(0.1,0.1,0.1)",0.25,0.45,0.7
Linf,hull,"null.cross(0.1,0.1,1)",0.21666666666666667,0.3333333333333333,0.4
Linf,hull,"null.cross(0.1,0.1,10)",0.26666666666666666,0.4666666666666667,0.55
Linf,hull,"null.cross(0.1,0.1)",0,0.05,0.15
Linf,hull,"null.cross(0.1,1,1)",0.15,0.2833333333333333,0.36666666666666664
Linf,hull,"null.cross(0.1,1,10)",0.16666666666666666,0.26666666666666666,0.43333333333333335
Linf,hull,"null.cross(0.1,1)",0.05,0.11666666666666667,0.11666666666666667
Linf,hull,"null.cross(0.1,10,10)",0.2,0.4166666666666667,0.4666666666666667
Linf,hull,"null.cross(0.1,10)",0.16666666666666666,0.36666666666666664,0.45
Linf,hull,"null.cross(1,1,1)",0.31666666666666665,0.45,0.55
Linf,hull,"null.cross(1,1,10)",0.2,0.43333333333333335,0.5833333333333334
Linf,hull,"null.cross(1,1)",0.05,0.21666666666666667,0.4
Linf,hull,"null.cross(1,10,10)",0.23333333333333334,0.3333333333333333,0.43333333333333335
Linf,hull,"null.cross(1,10)",0.06666666666666667,0.18333333333333332,0.2833333333333333
Linf,hull,"null.cross(10,10,10)",0.11666666666666667,0.36666666666666664,0.5666666666666667
Linf,hull,"null.cross(10,10)",0.08333333333333333,0.16666666666666666,0.25
Linf,hull,"null.random.hull(10,5,25)",0.8833333333333333,0.9333333333333333,0.9666666666666667
Linf,hull,"null.random.hull(3,3,75)",0.35,0.5666666666666667,0.6
Linf,hull,"null.random.hull(4,4,25)",0.7666666666666667,0.8833333333333333,0.95
Linf,hull,"null.random.hull(5,2,25)",0.1,0.16666666666666666,0.2833333333333333
Linf,hull,"null.random.hull(6,4,25)",0.6166666666666667,0.7166666666666667,0.8333333333333334
Linf,hull,"null.random.hull(8,3,100)",0.23333333333333334,0.4666666666666667,0.6333333333333333
Linf,hull,"null.random.polytope(1,2,100)",0.06666666666666667,0.13333333333333333,0.23333333333333334
Linf,hull,"null.random.polytope(10,4,75)",0.4666666666666667,0.7666666666666667,0.9
Linf,hull,"null.random.polytope(2,2,10)",0.016666666666666666,0.11666666666666667,0.21666666666666667
Linf,hull,"null.random.polytope(3,3,75)",0.21666666666666667,0.38333333333333336,0.5
Linf,hull,"null.random.polytope(4,3,25)",0.36666666666666664,0.45,0.5333333333333333
Linf,hull,"null.random.polytope(5,2,75)",0.15,0.21666666666666667,0.21666666666666667
Linf,hull,"null.random.polytope(6,2,100)",0.016666666666666666,0.08333333333333333,0.18333333333333332
Linf,hull,"null.random.polytope(8,3,50)",0.3333333333333333,0.43333333333333335,0.6833333333333333
Linf,hull,"null.random.polytope(9,2,10)",0.05,0.15,0.16666666666666666
Linf,hull,"null.simplex(unit,2)",0.06666666666666667,0.2,0.43333333333333335
Linf,hull,"null.simplex(unit,3)",0.15,0.2,0.25
Linf,hull,"null.simplex(unit,4)",0.36666666666666664,0.4666666666666667,0.6
Linf,hull,power.concentric(1.25).mvn.0.01,0.9666666666666667,1,1
Linf,hull,power.concentric(1.25).mvn.0.05,0.8,0.8333333333333334,0.85
Linf,hull,power.concentric(1.25).mvn.0.1,0.48333333333333334,0.6666666666666666,0.75
Linf,hull,power.concentric(10).mvn.0.01,1,1,1
Linf,hull,power.concentric(10).mvn.0.05,1,1,1
Linf,hull,power.concentric(10).mvn.0.1,1,1,1
Linf,hull,power.concentric(2).mvn.0.01,0.6166666666666667,0.7,0.8
Linf,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.31666666666666665,0.4
Linf,hull,power.concentric(2).mvn.0.1,0.36666666666666664,0.5833333333333334,0.7
Linf,hull,power.concentric(5).mvn.0.01,0.95,1,1
Linf,hull,power.concentric(5).mvn.0.05,0.7666666666666667,0.9,0.9333333333333333
Linf,hull,power.concentric(5).mvn.0.1,0.8166666666666667,0.9166666666666666,0.95
Linf,hull,power.fig8(0.25).mvn.0.01,0.9,0.95,0.9666666666666667
Linf,hull,power.fig8(0.25).mvn.0.05,0.7333333333333333,0.7833333333333333,0.8166666666666667
Linf,hull,power.fig8(0.25).mvn.0.1,0.4166666666666667,0.55,0.7
Linf,hull,power.fig8(0.5).mvn.0.01,0.9666666666666667,0.9666666666666667,0.9666666666666667
Linf,hull,power.fig8(0.5).mvn.0.05,0.7333333333333333,0.9666666666666667,0.9666666666666667
Linf,hull,power.fig8(0.5).mvn.0.1,0.26666666666666666,0.36666666666666664,0.5666666666666667
Linf,hull,power.fig8(1.5).mvn.0.01,0.9833333333333333,1,1
Linf,hull,power.fig8(1.5).mvn.0.05,0.7833333333333333,0.8833333333333333,0.8833333333333333
Linf,hull,power.fig8(1.5).mvn.0.1,0.6166666666666667,0.7333333333333333,0.7833333333333333
Linf,hull,power.fig8(1).mvn.0.01,0.8833333333333333,0.9333333333333333,0.95
Linf,hull,power.fig8(1).mvn.0.05,0.55,0.8,0.8833333333333333
Linf,hull,power.fig8(1).mvn.0.1,0.5,0.6666666666666666,0.7
Linf,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
Linf,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
Linf,hull,power.fig8(5).mvn.0.1,0.85,0.9333333333333333,0.9666666666666667
Linf,hull,power.sphere(2).mvn.0.01,0.9,0.9,0.9333333333333333
Linf,hull,power.sphere(2).mvn.0.05,0.7333333333333333,0.8166666666666667,0.8666666666666667
Linf,hull,power.sphere(2).mvn.0.1,0.5,0.6333333333333333,0.75
Linf,hull,power.sphere(3).mvn.0.01,0.6166666666666667,0.6833333333333333,0.8166666666666667
Linf,hull,power.sphere(3).mvn.0.05,0.45,0.7,0.8833333333333333
Linf,hull,power.sphere(3).mvn.0.1,0.5333333333333333,0.8,0.85
Linf,hull,power.thomas(0.05),0.95,0.9666666666666667,0.9833333333333333
Linf,hull,power.thomas(0.1),0.7166666666666667,0.75,0.75
Linf,hull,power.thomas(0.15),0.5666666666666667,0.65,0.6833333333333333
Linf,hull,power.thomas(0.2),0.5166666666666667,0.5666666666666667,0.6333333333333333
Linf,hull,power.thomas(0.25),0.31666666666666665,0.5,0.5833333333333334
Linf,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.05
Linf,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
Linf,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
Linf,unbiased.hull,"null.axis(0.1,0.1)",0.03333333333333333,0.05,0.06666666666666667
Linf,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
Linf,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
Linf,unbiased.hull,"null.axis(0.1,1)",0.05,0.1,0.15
Linf,unbiased.hull,"null.axis(0.1,10,10)",0,0.03333333333333333,0.11666666666666667
Linf,unbiased.hull,"null.axis(0.1,10)",0,0.016666666666666666,0.1
Linf,unbiased.hull,"null.axis(1,1,1)",0,0.03333333333333333,0.05
Linf,unbiased.hull,"null.axis(1,1,10)",0,0,0
Linf,unbiased.hull,"null.axis(1,1)",0.06666666666666667,0.2,0.21666666666666667
Linf,unbiased.hull,"null.axis(1,10,10)",0,0.016666666666666666,0.05
Linf,unbiased.hull,"null.axis(1,10)",0,0.03333333333333333,0.08333333333333333
Linf,unbiased.hull,"null.axis(10,10,10)",0.016666666666666666,0.05,0.05
Linf,unbiased.hull,"null.axis(10,10)",0.03333333333333333,0.11666666666666667,0.26666666666666666
Linf,unbiased.hull,null.ball(2),0,0,0.03333333333333333
Linf,unbiased.hull,null.ball(3),0.016666666666666666,0.05,0.08333333333333333
Linf,unbiased.hull,null.ball(4),0,0,0
Linf,unbiased.hull,null.ball(5),0,0,0
Linf,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
Linf,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.2
Linf,unbiased.hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.3,0.45
Linf,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
Linf,unbiased.hull,"null.cross(0.1,1,1)",0.016666666666666666,0.05,0.05
Linf,unbiased.hull,"null.cross(0.1,1,10)",0.03333333333333333,0.18333333333333332,0.25
Linf,unbiased.hull,"null.cross(0.1,1)",0,0.016666666666666666,0.1
Linf,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.11666666666666667,0.11666666666666667
Linf,unbiased.hull,"null.cross(0.1,10)",0.15,0.25,0.38333333333333336
Linf,unbiased.hull,"null.cross(1,1,1)",0,0.016666666666666666,0.05
Linf,unbiased.hull,"null.cross(1,1,10)",0,0.03333333333333333,0.06666666666666667
Linf,unbiased.hull,"null.cross(1,1)",0,0.05,0.11666666666666667
Linf,unbiased.hull,"null.cross(1,10,10)",0.05,0.15,0.2
Linf,unbiased.hull,"null.cross(1,10)",0.03333333333333333,0.1,0.2
Linf,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.05
Linf,unbiased.hull,"null.cross(10,10)",0,0.08333333333333333,0.11666666666666667
Linf,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
Linf,unbiased.hull,"null.random.hull(3,3,75)",0.03333333333333333,0.06666666666666667,0.11666666666666667
Linf,unbiased.hull,"null.random.hull(4,4,25)",0,0,0.016666666666666666
Linf,unbiased.hull,"null.random.hull(5,2,25)",0,0.05,0.05
Linf,unbiased.hull,"null.random.hull(6,4,25)",0,0,0.016666666666666666
Linf,unbiased.hull,"null.random.hull(8,3,100)",0,0,0.016666666666666666
Linf,unbiased.hull,"null.random.polytope(1,2,100)",0,0.1,0.11666666666666667
Linf,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
Linf,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.06666666666666667,0.11666666666666667
Linf,unbiased.hull,"null.random.polytope(3,3,75)",0,0.03333333333333333,0.05
Linf,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.11666666666666667,0.15
Linf,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.05,0.16666666666666666
Linf,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
Linf,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
Linf,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.06666666666666667
Linf,unbiased.hull,"null.simplex(unit,2)",0,0.05,0.1
Linf,unbiased.hull,"null.simplex(unit,3)",0.05,0.05,0.05
Linf,unbiased.hull,"null.simplex(unit,4)",0.05,0.05,0.06666666666666667
Linf,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
Linf,unbiased.hull,power.concentric(1.25).mvn.0.05,0.7,0.7833333333333333,0.9
Linf,unbiased.hull,power.concentric(1.25).mvn.0.1,0.26666666666666666,0.4666666666666667,0.5333333333333333
Linf,unbiased.hull,power.concentric(10).mvn.0.01,0.75,0.75,0.75
Linf,unbiased.hull,power.concentric(10).mvn.0.05,0.75,0.75,0.75
Linf,unbiased.hull,power.concentric(10).mvn.0.1,0.75,0.75,0.8
Linf,unbiased.hull,power.concentric(2).mvn.0.01,0.4166666666666667,0.4666666666666667,0.5666666666666667
Linf,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.2833333333333333,0.31666666666666665
Linf,unbiased.hull,power.concentric(2).mvn.0.1,0.18333333333333332,0.4,0.4666666666666667
Linf,unbiased.hull,power.concentric(5).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
Linf,unbiased.hull,power.concentric(5).mvn.0.05,0.6333333333333333,0.6666666666666666,0.75
Linf,unbiased.hull,power.concentric(5).mvn.0.1,0.5666666666666667,0.6,0.65
Linf,unbiased.hull,power.fig8(0.25).mvn.0.01,0.8,0.8,0.8
Linf,unbiased.hull,power.fig8(0.25).mvn.0.05,0.55,0.7,0.7333333333333333
Linf,unbiased.hull,power.fig8(0.25).mvn.0.1,0.3,0.43333333333333335,0.55
Linf,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.8833333333333333,0.9
Linf,unbiased.hull,power.fig8(0.5).mvn.0.05,0.55,0.6833333333333333,0.7333333333333333
Linf,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.3,0.36666666666666664
Linf,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8833333333333333,0.9333333333333333
Linf,unbiased.hull,power.fig8(1.5).mvn.0.05,0.55,0.6833333333333333,0.75
Linf,unbiased.hull,power.fig8(1.5).mvn.0.1,0.55,0.5833333333333334,0.65
Linf,unbiased.hull,power.fig8(1).mvn.0.01,0.65,0.7333333333333333,0.8333333333333334
Linf,unbiased.hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.55,0.6666666666666666
Linf,unbiased.hull,power.fig8(1).mvn.0.1,0.2833333333333333,0.36666666666666664,0.45
Linf,unbiased.hull,power.fig8(5).mvn.0.01,0.8166666666666667,0.85,0.85
Linf,unbiased.hull,power.fig8(5).mvn.0.05,0.9,0.9,0.9
Linf,unbiased.hull,power.fig8(5).mvn.0.1,0.8,0.8833333333333333,0.9166666666666666
Linf,unbiased.hull,power.sphere(2).mvn.0.01,0.9,0.9333333333333333,0.95
Linf,unbiased.hull,power.sphere(2).mvn.0.05,0.6833333333333333,0.8,0.8333333333333334
Linf,unbiased.hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.38333333333333336,0.5666666666666667
Linf,unbiased.hull,power.sphere(3).mvn.0.01,0.1,0.1,0.18333333333333332
Linf,unbiased.hull,power.sphere(3).mvn.0.05,0.1,0.1,0.18333333333333332
Linf,unbiased.hull,power.sphere(3).mvn.0.1,0.23333333333333334,0.3,0.3333333333333333
Linf,unbiased.hull,power.thomas(0.05),0.85,0.9,0.95
Linf,unbiased.hull,power.thomas(0.1),0.7,0.7,0.75
Linf,unbiased.hull,power.thomas(0.15),0.4166666666666667,0.48333333333333334,0.5333333333333333
Linf,unbiased.hull,power.thomas(0.2),0.31666666666666665,0.43333333333333335,0.5
Linf,unbiased.hull,power.thomas(0.25),0.16666666666666666,0.25,0.3333333333333333
Linf.0,axis,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.11666666666666667
Linf.0,axis,"null.axis(0.1,0.1,1)",0.05,0.16666666666666666,0.2
Linf.0,axis,"null.axis(0.1,0.1,10)",0.05,0.05,0.11666666666666667
Linf.0,axis,"null.axis(0.1,0.1)",0.05,0.05,0.1
Linf.0,axis,"null.axis(0.1,1,1)",0.016666666666666666,0.11666666666666667,0.15
Linf.0,axis,"null.axis(0.1,1,10)",0.016666666666666666,0.15,0.2833333333333333
Linf.0,axis,"null.axis(0.1,1)",0.05,0.1,0.1
Linf.0,axis,"null.axis(0.1,10,10)",0.15,0.15,0.2
Linf.0,axis,"null.axis(0.1,10)",0.05,0.13333333333333333,0.18333333333333332
Linf.0,axis,"null.axis(1,1,1)",0.05,0.08333333333333333,0.15
Linf.0,axis,"null.axis(1,1,10)",0,0.08333333333333333,0.15
Linf.0,axis,"null.axis(1,1)",0.1,0.13333333333333333,0.18333333333333332
Linf.0,axis,"null.axis(1,10,10)",0,0.016666666666666666,0.11666666666666667
Linf.0,axis,"null.axis(1,10)",0,0.016666666666666666,0.1
Linf.0,axis,"null.axis(10,10,10)",0,0.05,0.06666666666666667
Linf.0,axis,"null.axis(10,10)",0.016666666666666666,0.1,0.2
Linf.0,axis,null.ball(2),0,0,0.016666666666666666
Linf.0,axis,null.ball(3),0,0,0
Linf.0,axis,null.ball(4),0,0,0
Linf.0,axis,null.ball(5),0,0,0
Linf.0,axis,"null.cross(0.1,0.1,0.1)",0,0,0
Linf.0,axis,"null.cross(0.1,0.1,1)",0.4,0.6,0.6
Linf.0,axis,"null.cross(0.1,0.1,10)",0.65,0.8,0.8
Linf.0,axis,"null.cross(0.1,0.1)",0,0,0
Linf.0,axis,"null.cross(0.1,1,1)",0,0.03333333333333333,0.05
Linf.0,axis,"null.cross(0.1,1,10)",0.45,0.45,0.45
Linf.0,axis,"null.cross(0.1,1)",0.21666666666666667,0.25,0.25
Linf.0,axis,"null.cross(0.1,10,10)",0.1,0.1,0.11666666666666667
Linf.0,axis,"null.cross(0.1,10)",0.55,0.6,0.6333333333333333
Linf.0,axis,"null.cross(1,1,1)",0,0,0
Linf.0,axis,"null.cross(1,1,10)",0.4,0.55,0.6333333333333333
Linf.0,axis,"null.cross(1,1)",0,0,0
Linf.0,axis,"null.cross(1,10,10)",0.016666666666666666,0.13333333333333333,0.18333333333333332
Linf.0,axis,"null.cross(1,10)",0.2,0.3,0.35
Linf.0,axis,"null.cross(10,10,10)",0,0,0
Linf.0,axis,"null.cross(10,10)",0,0,0
Linf.0,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
Linf.0,axis,"null.random.hull(3,3,75)",0,0,0
Linf.0,axis,"null.random.hull(4,4,25)",0,0,0.016666666666666666
Linf.0,axis,"null.random.hull(5,2,25)",0,0,0.05
Linf.0,axis,"null.random.hull(6,4,25)",0,0,0
Linf.0,axis,"null.random.hull(8,3,100)",0,0,0
Linf.0,axis,"null.random.polytope(1,2,100)",0,0.06666666666666667,0.11666666666666667
Linf.0,axis,"null.random.polytope(10,4,75)",0,0,0
Linf.0,axis,"null.random.polytope(2,2,10)",0,0,0.05
Linf.0,axis,"null.random.polytope(3,3,75)",0,0,0
Linf.0,axis,"null.random.polytope(4,3,25)",0,0,0
Linf.0,axis,"null.random.polytope(5,2,75)",0,0.06666666666666667,0.1
Linf.0,axis,"null.random.polytope(6,2,100)",0,0,0
Linf.0,axis,"null.random.polytope(8,3,50)",0,0,0
Linf.0,axis,"null.random.polytope(9,2,10)",0,0,0.016666666666666666
Linf.0,axis,"null.simplex(unit,2)",0,0.05,0.06666666666666667
Linf.0,axis,"null.simplex(unit,3)",0,0,0
Linf.0,axis,"null.simplex(unit,4)",0,0,0
Linf.0,axis,power.concentric(1.25).mvn.0.01,0.05,0.05,0.05
Linf.0,axis,power.concentric(1.25).mvn.0.05,0.15,0.18333333333333332,0.2
Linf.0,axis,power.concentric(1.25).mvn.0.1,0.2,0.26666666666666666,0.3
Linf.0,axis,power.concentric(10).mvn.0.01,0.9,0.9833333333333333,1
Linf.0,axis,power.concentric(10).mvn.0.05,0.85,0.95,1
Linf.0,axis,power.concentric(10).mvn.0.1,0.85,0.8833333333333333,0.9833333333333333
Linf.0,axis,power.concentric(2).mvn.0.01,0.25,0.25,0.25
Linf.0,axis,power.concentric(2).mvn.0.05,0,0,0
Linf.0,axis,power.concentric(2).mvn.0.1,0.15,0.25,0.31666666666666665
Linf.0,axis,power.concentric(5).mvn.0.01,0.75,0.8333333333333334,0.9166666666666666
Linf.0,axis,power.concentric(5).mvn.0.05,0.65,0.7833333333333333,0.8333333333333334
Linf.0,axis,power.concentric(5).mvn.0.1,0.55,0.5833333333333334,0.6666666666666666
Linf.0,axis,power.fig8(0.25).mvn.0.01,0,0,0.05
Linf.0,axis,power.fig8(0.25).mvn.0.05,0.15,0.23333333333333334,0.25
Linf.0,axis,power.fig8(0.25).mvn.0.1,0.25,0.26666666666666666,0.3
Linf.0,axis,power.fig8(0.5).mvn.0.01,0.05,0.1,0.15
Linf.0,axis,power.fig8(0.5).mvn.0.05,0.06666666666666667,0.3333333333333333,0.4166666666666667
Linf.0,axis,power.fig8(0.5).mvn.0.1,0.2,0.21666666666666667,0.25
Linf.0,axis,power.fig8(1.5).mvn.0.01,0.1,0.11666666666666667,0.2
Linf.0,axis,power.fig8(1.5).mvn.0.05,0.05,0.1,0.1
Linf.0,axis,power.fig8(1.5).mvn.0.1,0.11666666666666667,0.15,0.16666666666666666
Linf.0,axis,power.fig8(1).mvn.0.01,0.15,0.2,0.23333333333333334
Linf.0,axis,power.fig8(1).mvn.0.05,0,0.1,0.15
Linf.0,axis,power.fig8(1).mvn.0.1,0.2,0.2,0.38333333333333336
Linf.0,axis,power.fig8(5).mvn.0.01,0.05,0.06666666666666667,0.15
Linf.0,axis,power.fig8(5).mvn.0.05,0,0.016666666666666666,0.06666666666666667
Linf.0,axis,power.fig8(5).mvn.0.1,0,0,0.016666666666666666
Linf.0,axis,power.sphere(2).mvn.0.01,0.016666666666666666,0.1,0.1
Linf.0,axis,power.sphere(2).mvn.0.05,0.1,0.16666666666666666,0.23333333333333334
Linf.0,axis,power.sphere(2).mvn.0.1,0.23333333333333334,0.31666666666666665,0.36666666666666664
Linf.0,axis,power.sphere(3).mvn.0.01,0.016666666666666666,0.05,0.05
Linf.0,axis,power.sphere(3).mvn.0.05,0.05,0.05,0.05
Linf.0,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.06666666666666667
Linf.0,axis,power.thomas(0.05),0.8166666666666667,0.9,0.95
Linf.0,axis,power.thomas(0.1),0.6333333333333333,0.7,0.7166666666666667
Linf.0,axis,power.thomas(0.15),0.35,0.5,0.55
Linf.0,axis,power.thomas(0.2),0.26666666666666666,0.38333333333333336,0.5333333333333333
Linf.0,axis,power.thomas(0.25),0.05,0.2833333333333333,0.5
Linf.0,hull,"null.axis(0.1,0.1,0.1)",0.2833333333333333,0.5666666666666667,0.6833333333333333
Linf.0,hull,"null.axis(0.1,0.1,1)",0.016666666666666666,0.13333333333333333,0.21666666666666667
Linf.0,hull,"null.axis(0.1,0.1,10)",0,0.05,0.1
Linf.0,hull,"null.axis(0.1,0.1)",0.05,0.08333333333333333,0.18333333333333332
Linf.0,hull,"null.axis(0.1,1,1)",0.03333333333333333,0.25,0.38333333333333336
Linf.0,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.08333333333333333,0.2
Linf.0,hull,"null.axis(0.1,1)",0.1,0.1,0.1
Linf.0,hull,"null.axis(0.1,10,10)",0.13333333333333333,0.25,0.4166666666666667
Linf.0,hull,"null.axis(0.1,10)",0,0.11666666666666667,0.18333333333333332
Linf.0,hull,"null.axis(1,1,1)",0.21666666666666667,0.4,0.5333333333333333
Linf.0,hull,"null.axis(1,1,10)",0.05,0.1,0.16666666666666666
Linf.0,hull,"null.axis(1,1)",0.21666666666666667,0.3333333333333333,0.43333333333333335
Linf.0,hull,"null.axis(1,10,10)",0.13333333333333333,0.18333333333333332,0.31666666666666665
Linf.0,hull,"null.axis(1,10)",0,0.016666666666666666,0.11666666666666667
Linf.0,hull,"null.axis(10,10,10)",0.21666666666666667,0.38333333333333336,0.5666666666666667
Linf.0,hull,"null.axis(10,10)",0.06666666666666667,0.16666666666666666,0.2833333333333333
Linf.0,hull,null.ball(2),0.05,0.1,0.18333333333333332
Linf.0,hull,null.ball(3),0.23333333333333334,0.38333333333333336,0.4
Linf.0,hull,null.ball(4),0.43333333333333335,0.75,0.85
Linf.0,hull,null.ball(5),0.9166666666666666,0.9833333333333333,1
Linf.0,hull,"null.cross(0.1,0.1,0.1)",0.2833333333333333,0.5166666666666667,0.65
Linf.0,hull,"null.cross(0.1,0.1,1)",0.16666666666666666,0.23333333333333334,0.36666666666666664
Linf.0,hull,"null.cross(0.1,0.1,10)",0.31666666666666665,0.5,0.5666666666666667
Linf.0,hull,"null.cross(0.1,0.1)",0,0.16666666666666666,0.26666666666666666
Linf.0,hull,"null.cross(0.1,1,1)",0.11666666666666667,0.21666666666666667,0.36666666666666664
Linf.0,hull,"null.cross(0.1,1,10)",0.18333333333333332,0.3,0.5166666666666667
Linf.0,hull,"null.cross(0.1,1)",0.05,0.11666666666666667,0.13333333333333333
Linf.0,hull,"null.cross(0.1,10,10)",0.25,0.4166666666666667,0.5333333333333333
Linf.0,hull,"null.cross(0.1,10)",0.16666666666666666,0.38333333333333336,0.48333333333333334
Linf.0,hull,"null.cross(1,1,1)",0.31666666666666665,0.5,0.6
Linf.0,hull,"null.cross(1,1,10)",0.2,0.4666666666666667,0.6333333333333333
Linf.0,hull,"null.cross(1,1)",0.05,0.18333333333333332,0.3333333333333333
Linf.0,hull,"null.cross(1,10,10)",0.3,0.45,0.5166666666666667
Linf.0,hull,"null.cross(1,10)",0.06666666666666667,0.21666666666666667,0.2833333333333333
Linf.0,hull,"null.cross(10,10,10)",0.15,0.43333333333333335,0.5833333333333334
Linf.0,hull,"null.cross(10,10)",0.03333333333333333,0.15,0.26666666666666666
Linf.0,hull,"null.random.hull(10,5,25)",0.85,0.9166666666666666,0.9833333333333333
Linf.0,hull,"null.random.hull(3,3,75)",0.2833333333333333,0.5166666666666667,0.7
Linf.0,hull,"null.random.hull(4,4,25)",0.7833333333333333,0.9,0.95
Linf.0,hull,"null.random.hull(5,2,25)",0.05,0.2,0.36666666666666664
Linf.0,hull,"null.random.hull(6,4,25)",0.65,0.8166666666666667,0.9333333333333333
Linf.0,hull,"null.random.hull(8,3,100)",0.2833333333333333,0.45,0.6333333333333333
Linf.0,hull,"null.random.polytope(1,2,100)",0.1,0.2,0.38333333333333336
Linf.0,hull,"null.random.polytope(10,4,75)",0.5,0.8333333333333334,0.9
Linf.0,hull,"null.random.polytope(2,2,10)",0.05,0.15,0.31666666666666665
Linf.0,hull,"null.random.polytope(3,3,75)",0.26666666666666666,0.45,0.5666666666666667
Linf.0,hull,"null.random.polytope(4,3,25)",0.21666666666666667,0.3333333333333333,0.5333333333333333
Linf.0,hull,"null.random.polytope(5,2,75)",0.1,0.13333333333333333,0.31666666666666665
Linf.0,hull,"null.random.polytope(6,2,100)",0.016666666666666666,0.1,0.18333333333333332
Linf.0,hull,"null.random.polytope(8,3,50)",0.25,0.5333333333333333,0.75
Linf.0,hull,"null.random.polytope(9,2,10)",0.1,0.15,0.25
Linf.0,hull,"null.simplex(unit,2)",0.1,0.25,0.43333333333333335
Linf.0,hull,"null.simplex(unit,3)",0.11666666666666667,0.21666666666666667,0.31666666666666665
Linf.0,hull,"null.simplex(unit,4)",0.36666666666666664,0.5333333333333333,0.7
Linf.0,hull,power.concentric(1.25).mvn.0.01,0.05,0.1,0.21666666666666667
Linf.0,hull,power.concentric(1.25).mvn.0.05,0.2,0.25,0.3333333333333333
Linf.0,hull,power.concentric(1.25).mvn.0.1,0.35,0.35,0.38333333333333336
Linf.0,hull,power.concentric(10).mvn.0.01,1,1,1
Linf.0,hull,power.concentric(10).mvn.0.05,1,1,1
Linf.0,hull,power.concentric(10).mvn.0.1,1,1,1
Linf.0,hull,power.concentric(2).mvn.0.01,0.26666666666666666,0.3333333333333333,0.5666666666666667
Linf.0,hull,power.concentric(2).mvn.0.05,0,0.08333333333333333,0.25
Linf.0,hull,power.concentric(2).mvn.0.1,0.43333333333333335,0.5666666666666667,0.6166666666666667
Linf.0,hull,power.concentric(5).mvn.0.01,0.95,1,1
Linf.0,hull,power.concentric(5).mvn.0.05,0.8,0.9,1
Linf.0,hull,power.concentric(5).mvn.0.1,0.9,0.9333333333333333,0.95
Linf.0,hull,power.fig8(0.25).mvn.0.01,0.11666666666666667,0.25,0.4
Linf.0,hull,power.fig8(0.25).mvn.0.05,0.35,0.43333333333333335,0.4666666666666667
Linf.0,hull,power.fig8(0.25).mvn.0.1,0.3,0.38333333333333336,0.45
Linf.0,hull,power.fig8(0.5).mvn.0.01,0.31666666666666665,0.45,0.5
Linf.0,hull,power.fig8(0.5).mvn.0.05,0.38333333333333336,0.5666666666666667,0.6166666666666667
Linf.0,hull,power.fig8(0.5).mvn.0.1,0.25,0.43333333333333335,0.5666666666666667
Linf.0,hull,power.fig8(1.5).mvn.0.01,0.16666666666666666,0.31666666666666665,0.45
Linf.0,hull,power.fig8(1.5).mvn.0.05,0.2,0.25,0.26666666666666666
Linf.0,hull,power.fig8(1.5).mvn.0.1,0.3,0.43333333333333335,0.5333333333333333
Linf.0,hull,power.fig8(1).mvn.0.01,0.15,0.3,0.45
Linf.0,hull,power.fig8(1).mvn.0.05,0.1,0.2833333333333333,0.36666666666666664
Linf.0,hull,power.fig8(1).mvn.0.1,0.5166666666666667,0.6166666666666667,0.6666666666666666
Linf.0,hull,power.fig8(5).mvn.0.01,0.25,0.38333333333333336,0.48333333333333334
Linf.0,hull,power.fig8(5).mvn.0.05,0.1,0.15,0.3
Linf.0,hull,power.fig8(5).mvn.0.1,0.06666666666666667,0.23333333333333334,0.3
Linf.0,hull,power.sphere(2).mvn.0.01,0.1,0.15,0.2
Linf.0,hull,power.sphere(2).mvn.0.05,0.3,0.3333333333333333,0.48333333333333334
Linf.0,hull,power.sphere(2).mvn.0.1,0.4,0.5333333333333333,0.6666666666666666
Linf.0,hull,power.sphere(3).mvn.0.01,0.3333333333333333,0.43333333333333335,0.48333333333333334
Linf.0,hull,power.sphere(3).mvn.0.05,0.38333333333333336,0.6333333333333333,0.8
Linf.0,hull,power.sphere(3).mvn.0.1,0.6,0.8,0.95
Linf.0,hull,power.thomas(0.05),0.95,0.9833333333333333,1
Linf.0,hull,power.thomas(0.1),0.7166666666666667,0.75,0.7833333333333333
Linf.0,hull,power.thomas(0.15),0.5333333333333333,0.65,0.75
Linf.0,hull,power.thomas(0.2),0.4666666666666667,0.5166666666666667,0.6666666666666666
Linf.0,hull,power.thomas(0.25),0.3333333333333333,0.55,0.6
Linf.0,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0.08333333333333333
Linf.0,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
Linf.0,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
Linf.0,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.05,0.06666666666666667
Linf.0,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
Linf.0,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
Linf.0,unbiased.hull,"null.axis(0.1,1)",0,0.1,0.1
Linf.0,unbiased.hull,"null.axis(0.1,10,10)",0.016666666666666666,0.06666666666666667,0.11666666666666667
Linf.0,unbiased.hull,"null.axis(0.1,10)",0,0.03333333333333333,0.1
Linf.0,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.05
Linf.0,unbiased.hull,"null.axis(1,1,10)",0,0,0
Linf.0,unbiased.hull,"null.axis(1,1)",0.06666666666666667,0.23333333333333334,0.25
Linf.0,unbiased.hull,"null.axis(1,10,10)",0,0,0
Linf.0,unbiased.hull,"null.axis(1,10)",0,0,0.016666666666666666
Linf.0,unbiased.hull,"null.axis(10,10,10)",0.05,0.05,0.05
Linf.0,unbiased.hull,"null.axis(10,10)",0,0.03333333333333333,0.08333333333333333
Linf.0,unbiased.hull,null.ball(2),0,0,0.06666666666666667
Linf.0,unbiased.hull,null.ball(3),0,0,0.016666666666666666
Linf.0,unbiased.hull,null.ball(4),0,0,0
Linf.0,unbiased.hull,null.ball(5),0,0,0
Linf.0,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
Linf.0,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.16666666666666666,0.25
Linf.0,unbiased.hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.3333333333333333,0.45
Linf.0,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
Linf.0,unbiased.hull,"null.cross(0.1,1,1)",0.016666666666666666,0.05,0.1
Linf.0,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.23333333333333334,0.26666666666666666
Linf.0,unbiased.hull,"null.cross(0.1,1)",0,0.03333333333333333,0.13333333333333333
Linf.0,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.11666666666666667,0.18333333333333332
Linf.0,unbiased.hull,"null.cross(0.1,10)",0.15,0.2833333333333333,0.45
Linf.0,unbiased.hull,"null.cross(1,1,1)",0,0.03333333333333333,0.06666666666666667
Linf.0,unbiased.hull,"null.cross(1,1,10)",0,0.03333333333333333,0.13333333333333333
Linf.0,unbiased.hull,"null.cross(1,1)",0,0.11666666666666667,0.15
Linf.0,unbiased.hull,"null.cross(1,10,10)",0.06666666666666667,0.11666666666666667,0.25
Linf.0,unbiased.hull,"null.cross(1,10)",0,0.05,0.16666666666666666
Linf.0,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.06666666666666667
Linf.0,unbiased.hull,"null.cross(10,10)",0.016666666666666666,0.08333333333333333,0.16666666666666666
Linf.0,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
Linf.0,unbiased.hull,"null.random.hull(3,3,75)",0,0.016666666666666666,0.06666666666666667
Linf.0,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
Linf.0,unbiased.hull,"null.random.hull(5,2,25)",0,0,0.08333333333333333
Linf.0,unbiased.hull,"null.random.hull(6,4,25)",0,0.016666666666666666,0.05
Linf.0,unbiased.hull,"null.random.hull(8,3,100)",0,0,0.016666666666666666
Linf.0,unbiased.hull,"null.random.polytope(1,2,100)",0.1,0.1,0.15
Linf.0,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
Linf.0,unbiased.hull,"null.random.polytope(2,2,10)",0.06666666666666667,0.1,0.11666666666666667
Linf.0,unbiased.hull,"null.random.polytope(3,3,75)",0,0.05,0.1
Linf.0,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0.03333333333333333
Linf.0,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.06666666666666667,0.13333333333333333
Linf.0,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
Linf.0,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
Linf.0,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.11666666666666667
Linf.0,unbiased.hull,"null.simplex(unit,2)",0,0.06666666666666667,0.13333333333333333
Linf.0,unbiased.hull,"null.simplex(unit,3)",0.05,0.05,0.05
Linf.0,unbiased.hull,"null.simplex(unit,4)",0.05,0.06666666666666667,0.1
Linf.0,unbiased.hull,power.concentric(1.25).mvn.0.01,0.05,0.06666666666666667,0.08333333333333333
Linf.0,unbiased.hull,power.concentric(1.25).mvn.0.05,0.2,0.2,0.3
Linf.0,unbiased.hull,power.concentric(1.25).mvn.0.1,0.3,0.31666666666666665,0.35
Linf.0,unbiased.hull,power.concentric(10).mvn.0.01,0.7,0.75,0.75
Linf.0,unbiased.hull,power.concentric(10).mvn.0.05,0.75,0.75,0.75
Linf.0,unbiased.hull,power.concentric(10).mvn.0.1,0.7,0.75,0.8
Linf.0,unbiased.hull,power.concentric(2).mvn.0.01,0.25,0.2833333333333333,0.3
Linf.0,unbiased.hull,power.concentric(2).mvn.0.05,0,0.1,0.21666666666666667
Linf.0,unbiased.hull,power.concentric(2).mvn.0.1,0.18333333333333332,0.3333333333333333,0.4
Linf.0,unbiased.hull,power.concentric(5).mvn.0.01,0.7166666666666667,0.75,0.75
Linf.0,unbiased.hull,power.concentric(5).mvn.0.05,0.65,0.7,0.75
Linf.0,unbiased.hull,power.concentric(5).mvn.0.1,0.6,0.65,0.7666666666666667
Linf.0,unbiased.hull,power.fig8(0.25).mvn.0.01,0.016666666666666666,0.1,0.1
Linf.0,unbiased.hull,power.fig8(0.25).mvn.0.05,0.25,0.26666666666666666,0.3
Linf.0,unbiased.hull,power.fig8(0.25).mvn.0.1,0.25,0.3,0.36666666666666664
Linf.0,unbiased.hull,power.fig8(0.5).mvn.0.01,0.11666666666666667,0.23333333333333334,0.31666666666666665
Linf.0,unbiased.hull,power.fig8(0.5).mvn.0.05,0.3,0.31666666666666665,0.4
Linf.0,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.2833333333333333,0.38333333333333336
Linf.0,unbiased.hull,power.fig8(1.5).mvn.0.01,0.06666666666666667,0.15,0.2
Linf.0,unbiased.hull,power.fig8(1.5).mvn.0.05,0.15,0.15,0.15
Linf.0,unbiased.hull,power.fig8(1.5).mvn.0.1,0.15,0.2,0.23333333333333334
Linf.0,unbiased.hull,power.fig8(1).mvn.0.01,0.016666666666666666,0.1,0.16666666666666666
Linf.0,unbiased.hull,power.fig8(1).mvn.0.05,0.15,0.15,0.18333333333333332
Linf.0,unbiased.hull,power.fig8(1).mvn.0.1,0.2,0.2833333333333333,0.45
Linf.0,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0.05
Linf.0,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
Linf.0,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0.016666666666666666
Linf.0,unbiased.hull,power.sphere(2).mvn.0.01,0.05,0.06666666666666667,0.11666666666666667
Linf.0,unbiased.hull,power.sphere(2).mvn.0.05,0.21666666666666667,0.2833333333333333,0.35
Linf.0,unbiased.hull,power.sphere(2).mvn.0.1,0.25,0.36666666666666664,0.5
Linf.0,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
Linf.0,unbiased.hull,power.sphere(3).mvn.0.05,0.11666666666666667,0.18333333333333332,0.23333333333333334
Linf.0,unbiased.hull,power.sphere(3).mvn.0.1,0.25,0.3333333333333333,0.3333333333333333
Linf.0,unbiased.hull,power.thomas(0.05),0.9,0.9166666666666666,1
Linf.0,unbiased.hull,power.thomas(0.1),0.7,0.7,0.75
Linf.0,unbiased.hull,power.thomas(0.15),0.4166666666666667,0.5166666666666667,0.5833333333333334
Linf.0,unbiased.hull,power.thomas(0.2),0.3,0.43333333333333335,0.48333333333333334
Linf.0,unbiased.hull,power.thomas(0.25),0.21666666666666667,0.25,0.4
Linf.1,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.13333333333333333
Linf.1,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
Linf.1,axis,"null.axis(0.1,0.1,10)",0.016666666666666666,0.03333333333333333,0.05
Linf.1,axis,"null.axis(0.1,0.1)",0,0.05,0.1
Linf.1,axis,"null.axis(0.1,1,1)",0,0,0.016666666666666666
Linf.1,axis,"null.axis(0.1,1,10)",0,0.11666666666666667,0.15
Linf.1,axis,"null.axis(0.1,1)",0,0,0
Linf.1,axis,"null.axis(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.1
Linf.1,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.05
Linf.1,axis,"null.axis(1,1,1)",0,0.1,0.11666666666666667
Linf.1,axis,"null.axis(1,1,10)",0.016666666666666666,0.1,0.15
Linf.1,axis,"null.axis(1,1)",0,0,0.05
Linf.1,axis,"null.axis(1,10,10)",0.016666666666666666,0.1,0.1
Linf.1,axis,"null.axis(1,10)",0.05,0.05,0.1
Linf.1,axis,"null.axis(10,10,10)",0,0.03333333333333333,0.18333333333333332
Linf.1,axis,"null.axis(10,10)",0.06666666666666667,0.2,0.3333333333333333
Linf.1,axis,null.ball(2),0,0,0.03333333333333333
Linf.1,axis,null.ball(3),0,0.06666666666666667,0.11666666666666667
Linf.1,axis,null.ball(4),0,0,0.05
Linf.1,axis,null.ball(5),0,0.016666666666666666,0.05
Linf.1,axis,"null.cross(0.1,0.1,0.1)",0,0,0.05
Linf.1,axis,"null.cross(0.1,0.1,1)",0,0.05,0.05
Linf.1,axis,"null.cross(0.1,0.1,10)",0,0,0
Linf.1,axis,"null.cross(0.1,0.1)",0,0.05,0.05
Linf.1,axis,"null.cross(0.1,1,1)",0,0,0
Linf.1,axis,"null.cross(0.1,1,10)",0,0,0
Linf.1,axis,"null.cross(0.1,1)",0,0,0
Linf.1,axis,"null.cross(0.1,10,10)",0,0,0
Linf.1,axis,"null.cross(0.1,10)",0,0,0
Linf.1,axis,"null.cross(1,1,1)",0,0,0
Linf.1,axis,"null.cross(1,1,10)",0,0,0
Linf.1,axis,"null.cross(1,1)",0,0,0
Linf.1,axis,"null.cross(1,10,10)",0,0,0
Linf.1,axis,"null.cross(1,10)",0,0,0.05
Linf.1,axis,"null.cross(10,10,10)",0,0,0
Linf.1,axis,"null.cross(10,10)",0,0,0.05
Linf.1,axis,"null.random.hull(10,5,25)",0,0,0
Linf.1,axis,"null.random.hull(3,3,75)",0,0.06666666666666667,0.1
Linf.1,axis,"null.random.hull(4,4,25)",0,0,0.016666666666666666
Linf.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.13333333333333333
Linf.1,axis,"null.random.hull(6,4,25)",0,0,0
Linf.1,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.03333333333333333
Linf.1,axis,"null.random.polytope(1,2,100)",0,0,0
Linf.1,axis,"null.random.polytope(10,4,75)",0,0,0
Linf.1,axis,"null.random.polytope(2,2,10)",0,0,0.016666666666666666
Linf.1,axis,"null.random.polytope(3,3,75)",0,0,0
Linf.1,axis,"null.random.polytope(4,3,25)",0.05,0.1,0.11666666666666667
Linf.1,axis,"null.random.polytope(5,2,75)",0.06666666666666667,0.11666666666666667,0.13333333333333333
Linf.1,axis,"null.random.polytope(6,2,100)",0.016666666666666666,0.05,0.05
Linf.1,axis,"null.random.polytope(8,3,50)",0,0,0.06666666666666667
Linf.1,axis,"null.random.polytope(9,2,10)",0,0,0
Linf.1,axis,"null.simplex(unit,2)",0,0,0
Linf.1,axis,"null.simplex(unit,3)",0,0,0
Linf.1,axis,"null.simplex(unit,4)",0,0,0
Linf.1,axis,power.concentric(1.25).mvn.0.01,0.9,0.95,0.95
Linf.1,axis,power.concentric(1.25).mvn.0.05,0.65,0.7333333333333333,0.8333333333333334
Linf.1,axis,power.concentric(1.25).mvn.0.1,0.35,0.48333333333333334,0.6166666666666667
Linf.1,axis,power.concentric(10).mvn.0.01,0.6,0.6333333333333333,0.6666666666666666
Linf.1,axis,power.concentric(10).mvn.0.05,0.6,0.65,0.75
Linf.1,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
Linf.1,axis,power.concentric(2).mvn.0.01,0.4666666666666667,0.65,0.7
Linf.1,axis,power.concentric(2).mvn.0.05,0.3,0.3,0.3333333333333333
Linf.1,axis,power.concentric(2).mvn.0.1,0,0.06666666666666667,0.21666666666666667
Linf.1,axis,power.concentric(5).mvn.0.01,0.5,0.5166666666666667,0.55
Linf.1,axis,power.concentric(5).mvn.0.05,0.5333333333333333,0.6,0.6666666666666666
Linf.1,axis,power.concentric(5).mvn.0.1,0.48333333333333334,0.5166666666666667,0.55
Linf.1,axis,power.fig8(0.25).mvn.0.01,0.7666666666666667,0.85,0.85
Linf.1,axis,power.fig8(0.25).mvn.0.05,0.5,0.65,0.6666666666666666
Linf.1,axis,power.fig8(0.25).mvn.0.1,0.2,0.31666666666666665,0.48333333333333334
Linf.1,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
Linf.1,axis,power.fig8(0.5).mvn.0.05,0.55,0.55,0.7
Linf.1,axis,power.fig8(0.5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.3333333333333333
Linf.1,axis,power.fig8(1.5).mvn.0.01,0.85,0.8666666666666667,0.8666666666666667
Linf.1,axis,power.fig8(1.5).mvn.0.05,0.75,0.75,0.8
Linf.1,axis,power.fig8(1.5).mvn.0.1,0.55,0.65,0.6833333333333333
Linf.1,axis,power.fig8(1).mvn.0.01,0.7833333333333333,0.8,0.8166666666666667
Linf.1,axis,power.fig8(1).mvn.0.05,0.4666666666666667,0.6333333333333333,0.7333333333333333
Linf.1,axis,power.fig8(1).mvn.0.1,0.23333333333333334,0.36666666666666664,0.36666666666666664
Linf.1,axis,power.fig8(5).mvn.0.01,0.9166666666666666,0.95,0.95
Linf.1,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
Linf.1,axis,power.fig8(5).mvn.0.1,0.8666666666666667,0.9,0.95
Linf.1,axis,power.sphere(2).mvn.0.01,1,1,1
Linf.1,axis,power.sphere(2).mvn.0.05,0.5666666666666667,0.7,0.7166666666666667
Linf.1,axis,power.sphere(2).mvn.0.1,0.11666666666666667,0.16666666666666666,0.26666666666666666
Linf.1,axis,power.sphere(3).mvn.0.01,0.11666666666666667,0.23333333333333334,0.4
Linf.1,axis,power.sphere(3).mvn.0.05,0.05,0.05,0.06666666666666667
Linf.1,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.05
Linf.1,axis,power.thomas(0.05),0,0,0.05
Linf.1,axis,power.thomas(0.1),0.11666666666666667,0.16666666666666666,0.2
Linf.1,axis,power.thomas(0.15),0.1,0.13333333333333333,0.15
Linf.1,axis,power.thomas(0.2),0.15,0.21666666666666667,0.21666666666666667
Linf.1,axis,power.thomas(0.25),0.05,0.05,0.05
Linf.1,hull,"null.axis(0.1,0.1,0.1)",0.05,0.25,0.4166666666666667
Linf.1,hull,"null.axis(0.1,0.1,1)",0,0.03333333333333333,0.13333333333333333
Linf.1,hull,"null.axis(0.1,0.1,10)",0,0.016666666666666666,0.03333333333333333
Linf.1,hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.1
Linf.1,hull,"null.axis(0.1,1,1)",0.016666666666666666,0.05,0.05
Linf.1,hull,"null.axis(0.1,1,10)",0.03333333333333333,0.15,0.25
Linf.1,hull,"null.axis(0.1,1)",0.016666666666666666,0.016666666666666666,0.05
Linf.1,hull,"null.axis(0.1,10,10)",0.05,0.11666666666666667,0.2
Linf.1,hull,"null.axis(0.1,10)",0,0,0.05
Linf.1,hull,"null.axis(1,1,1)",0.1,0.25,0.45
Linf.1,hull,"null.axis(1,1,10)",0,0.1,0.18333333333333332
Linf.1,hull,"null.axis(1,1)",0,0.05,0.13333333333333333
Linf.1,hull,"null.axis(1,10,10)",0.05,0.1,0.11666666666666667
Linf.1,hull,"null.axis(1,10)",0.1,0.11666666666666667,0.11666666666666667
Linf.1,hull,"null.axis(10,10,10)",0.11666666666666667,0.3,0.48333333333333334
Linf.1,hull,"null.axis(10,10)",0.13333333333333333,0.25,0.35
Linf.1,hull,null.ball(2),0.06666666666666667,0.15,0.2
Linf.1,hull,null.ball(3),0.1,0.31666666666666665,0.5166666666666667
Linf.1,hull,null.ball(4),0.3333333333333333,0.65,0.7833333333333333
Linf.1,hull,null.ball(5),0.5666666666666667,0.8333333333333334,0.9666666666666667
Linf.1,hull,"null.cross(0.1,0.1,0.1)",0.06666666666666667,0.21666666666666667,0.35
Linf.1,hull,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.2833333333333333
Linf.1,hull,"null.cross(0.1,0.1,10)",0,0,0.05
Linf.1,hull,"null.cross(0.1,0.1)",0,0.016666666666666666,0.08333333333333333
Linf.1,hull,"null.cross(0.1,1,1)",0.15,0.23333333333333334,0.31666666666666665
Linf.1,hull,"null.cross(0.1,1,10)",0,0,0.05
Linf.1,hull,"null.cross(0.1,1)",0,0,0.05
Linf.1,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.18333333333333332
Linf.1,hull,"null.cross(0.1,10)",0,0,0
Linf.1,hull,"null.cross(1,1,1)",0.11666666666666667,0.18333333333333332,0.2833333333333333
Linf.1,hull,"null.cross(1,1,10)",0,0.08333333333333333,0.15
Linf.1,hull,"null.cross(1,1)",0,0.13333333333333333,0.15
Linf.1,hull,"null.cross(1,10,10)",0.05,0.1,0.16666666666666666
Linf.1,hull,"null.cross(1,10)",0,0.016666666666666666,0.1
Linf.1,hull,"null.cross(10,10,10)",0.1,0.16666666666666666,0.31666666666666665
Linf.1,hull,"null.cross(10,10)",0.05,0.11666666666666667,0.15
Linf.1,hull,"null.random.hull(10,5,25)",0.48333333333333334,0.8,0.85
Linf.1,hull,"null.random.hull(3,3,75)",0.1,0.23333333333333334,0.31666666666666665
Linf.1,hull,"null.random.hull(4,4,25)",0.35,0.45,0.5333333333333333
Linf.1,hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.13333333333333333
Linf.1,hull,"null.random.hull(6,4,25)",0.1,0.3,0.43333333333333335
Linf.1,hull,"null.random.hull(8,3,100)",0.13333333333333333,0.25,0.38333333333333336
Linf.1,hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
Linf.1,hull,"null.random.polytope(10,4,75)",0.1,0.23333333333333334,0.4666666666666667
Linf.1,hull,"null.random.polytope(2,2,10)",0.03333333333333333,0.05,0.1
Linf.1,hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.13333333333333333
Linf.1,hull,"null.random.polytope(4,3,25)",0.18333333333333332,0.25,0.31666666666666665
Linf.1,hull,"null.random.polytope(5,2,75)",0.06666666666666667,0.1,0.15
Linf.1,hull,"null.random.polytope(6,2,100)",0.05,0.08333333333333333,0.11666666666666667
Linf.1,hull,"null.random.polytope(8,3,50)",0.1,0.16666666666666666,0.23333333333333334
Linf.1,hull,"null.random.polytope(9,2,10)",0.05,0.08333333333333333,0.16666666666666666
Linf.1,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
Linf.1,hull,"null.simplex(unit,3)",0.06666666666666667,0.08333333333333333,0.1
Linf.1,hull,"null.simplex(unit,4)",0.05,0.05,0.18333333333333332
Linf.1,hull,power.concentric(1.25).mvn.0.01,1,1,1
Linf.1,hull,power.concentric(1.25).mvn.0.05,0.85,0.85,0.85
Linf.1,hull,power.concentric(1.25).mvn.0.1,0.4666666666666667,0.6333333333333333,0.7
Linf.1,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7333333333333333,0.7833333333333333
Linf.1,hull,power.concentric(10).mvn.0.05,0.7,0.8,0.8
Linf.1,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.6666666666666666
Linf.1,hull,power.concentric(2).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
Linf.1,hull,power.concentric(2).mvn.0.05,0.36666666666666664,0.36666666666666664,0.4
Linf.1,hull,power.concentric(2).mvn.0.1,0.06666666666666667,0.23333333333333334,0.38333333333333336
Linf.1,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.55
Linf.1,hull,power.concentric(5).mvn.0.05,0.6,0.6666666666666666,0.7
Linf.1,hull,power.concentric(5).mvn.0.1,0.55,0.6,0.6666666666666666
Linf.1,hull,power.fig8(0.25).mvn.0.01,0.9,0.95,1
Linf.1,hull,power.fig8(0.25).mvn.0.05,0.7,0.7,0.8
Linf.1,hull,power.fig8(0.25).mvn.0.1,0.31666666666666665,0.48333333333333334,0.6666666666666666
Linf.1,hull,power.fig8(0.5).mvn.0.01,0.8666666666666667,0.8666666666666667,0.8833333333333333
Linf.1,hull,power.fig8(0.5).mvn.0.05,0.6833333333333333,0.7166666666666667,0.7166666666666667
Linf.1,hull,power.fig8(0.5).mvn.0.1,0.3,0.36666666666666664,0.5666666666666667
Linf.1,hull,power.fig8(1.5).mvn.0.01,0.9,0.9333333333333333,0.95
Linf.1,hull,power.fig8(1.5).mvn.0.05,0.8,0.8333333333333334,0.8333333333333334
Linf.1,hull,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.6833333333333333,0.7
Linf.1,hull,power.fig8(1).mvn.0.01,0.8333333333333334,0.8833333333333333,0.9
Linf.1,hull,power.fig8(1).mvn.0.05,0.6166666666666667,0.7333333333333333,0.7666666666666667
Linf.1,hull,power.fig8(1).mvn.0.1,0.35,0.36666666666666664,0.4166666666666667
Linf.1,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9,0.9
Linf.1,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
Linf.1,hull,power.fig8(5).mvn.0.1,0.8333333333333334,0.8666666666666667,0.8833333333333333
Linf.1,hull,power.sphere(2).mvn.0.01,0.85,0.85,0.85
Linf.1,hull,power.sphere(2).mvn.0.05,0.7166666666666667,0.7833333333333333,0.8
Linf.1,hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.5333333333333333,0.5833333333333334
Linf.1,hull,power.sphere(3).mvn.0.01,0.5833333333333334,0.7666666666666667,0.95
Linf.1,hull,power.sphere(3).mvn.0.05,0.3333333333333333,0.4166666666666667,0.45
Linf.1,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.2,0.31666666666666665
Linf.1,hull,power.thomas(0.05),0,0.05,0.05
Linf.1,hull,power.thomas(0.1),0.1,0.18333333333333332,0.23333333333333334
Linf.1,hull,power.thomas(0.15),0.15,0.16666666666666666,0.23333333333333334
Linf.1,hull,power.thomas(0.2),0.15,0.25,0.25
Linf.1,hull,power.thomas(0.25),0.05,0.06666666666666667,0.1
Linf.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.05
Linf.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
Linf.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
Linf.1,unbiased.hull,"null.axis(0.1,0.1)",0,0.03333333333333333,0.1
Linf.1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
Linf.1,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
Linf.1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.08333333333333333
Linf.1,unbiased.hull,"null.axis(0.1,10,10)",0,0,0.08333333333333333
Linf.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
Linf.1,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.05
Linf.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
Linf.1,unbiased.hull,"null.axis(1,1)",0,0,0.08333333333333333
Linf.1,unbiased.hull,"null.axis(1,10,10)",0,0.06666666666666667,0.1
Linf.1,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.15
Linf.1,unbiased.hull,"null.axis(10,10,10)",0,0,0.016666666666666666
Linf.1,unbiased.hull,"null.axis(10,10)",0.06666666666666667,0.2,0.3
Linf.1,unbiased.hull,null.ball(2),0,0.016666666666666666,0.1
Linf.1,unbiased.hull,null.ball(3),0.05,0.1,0.1
Linf.1,unbiased.hull,null.ball(4),0,0,0
Linf.1,unbiased.hull,null.ball(5),0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.05
Linf.1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.1
Linf.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
Linf.1,unbiased.hull,"null.cross(0.1,1)",0,0,0.05
Linf.1,unbiased.hull,"null.cross(0.1,10,10)",0,0,0.05
Linf.1,unbiased.hull,"null.cross(0.1,10)",0,0,0.016666666666666666
Linf.1,unbiased.hull,"null.cross(1,1,1)",0,0,0.03333333333333333
Linf.1,unbiased.hull,"null.cross(1,1,10)",0,0,0.016666666666666666
Linf.1,unbiased.hull,"null.cross(1,1)",0,0.016666666666666666,0.08333333333333333
Linf.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
Linf.1,unbiased.hull,"null.cross(1,10)",0.03333333333333333,0.08333333333333333,0.13333333333333333
Linf.1,unbiased.hull,"null.cross(10,10,10)",0,0,0.016666666666666666
Linf.1,unbiased.hull,"null.cross(10,10)",0,0.06666666666666667,0.08333333333333333
Linf.1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
Linf.1,unbiased.hull,"null.random.hull(3,3,75)",0.06666666666666667,0.1,0.1
Linf.1,unbiased.hull,"null.random.hull(4,4,25)",0,0.016666666666666666,0.05
Linf.1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.05,0.1
Linf.1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
Linf.1,unbiased.hull,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
Linf.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
Linf.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
Linf.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.05
Linf.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
Linf.1,unbiased.hull,"null.random.polytope(4,3,25)",0.1,0.15,0.15
Linf.1,unbiased.hull,"null.random.polytope(5,2,75)",0.016666666666666666,0.05,0.16666666666666666
Linf.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
Linf.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0.03333333333333333,0.05
Linf.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.05
Linf.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.06666666666666667
Linf.1,unbiased.hull,"null.simplex(unit,3)",0,0,0
Linf.1,unbiased.hull,"null.simplex(unit,4)",0,0,0
Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.7,0.9,0.9166666666666666
Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.31666666666666665,0.4666666666666667,0.5333333333333333
Linf.1,unbiased.hull,power.concentric(10).mvn.0.01,0.55,0.6,0.65
Linf.1,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6166666666666667,0.65
Linf.1,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
Linf.1,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5333333333333333,0.7
Linf.1,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.31666666666666665,0.38333333333333336
Linf.1,unbiased.hull,power.concentric(2).mvn.0.1,0.08333333333333333,0.23333333333333334,0.3333333333333333
Linf.1,unbiased.hull,power.concentric(5).mvn.0.01,0.5166666666666667,0.55,0.55
Linf.1,unbiased.hull,power.concentric(5).mvn.0.05,0.5,0.5666666666666667,0.6333333333333333
Linf.1,unbiased.hull,power.concentric(5).mvn.0.1,0.45,0.5,0.5833333333333334
Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.8,0.8,0.85
Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.7,0.7166666666666667,0.75
Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.25,0.48333333333333334,0.55
Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.8333333333333334,0.8333333333333334
Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.5333333333333333,0.6833333333333333,0.7
Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.3333333333333333,0.36666666666666664
Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8333333333333334,0.85
Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.55,0.75,0.75
Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.55,0.65,0.7
Linf.1,unbiased.hull,power.fig8(1).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
Linf.1,unbiased.hull,power.fig8(1).mvn.0.05,0.43333333333333335,0.6666666666666666,0.8
Linf.1,unbiased.hull,power.fig8(1).mvn.0.1,0.26666666666666666,0.36666666666666664,0.36666666666666664
Linf.1,unbiased.hull,power.fig8(5).mvn.0.01,0.85,0.85,0.8833333333333333
Linf.1,unbiased.hull,power.fig8(5).mvn.0.05,0.9,0.9,0.9
Linf.1,unbiased.hull,power.fig8(5).mvn.0.1,0.85,0.8833333333333333,0.9666666666666667
Linf.1,unbiased.hull,power.sphere(2).mvn.0.01,0.9,0.9333333333333333,0.95
Linf.1,unbiased.hull,power.sphere(2).mvn.0.05,0.6833333333333333,0.8,0.8
Linf.1,unbiased.hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.36666666666666664,0.4666666666666667
Linf.1,unbiased.hull,power.sphere(3).mvn.0.01,0.1,0.16666666666666666,0.21666666666666667
Linf.1,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0.03333333333333333
Linf.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
Linf.1,unbiased.hull,power.thomas(0.05),0,0.05,0.08333333333333333
Linf.1,unbiased.hull,power.thomas(0.1),0.1,0.13333333333333333,0.15
Linf.1,unbiased.hull,power.thomas(0.15),0.05,0.11666666666666667,0.15
Linf.1,unbiased.hull,power.thomas(0.2),0.15,0.25,0.25
Linf.1,unbiased.hull,power.thomas(0.25),0.05,0.05,0.05
Linf.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
Linf.2,axis,"null.axis(0.1,0.1,1)",0,0,0
Linf.2,axis,"null.axis(0.1,0.1,10)",0,0,0
Linf.2,axis,"null.axis(0.1,0.1)",0,0,0
Linf.2,axis,"null.axis(0.1,1,1)",0,0,0
Linf.2,axis,"null.axis(0.1,1,10)",0,0,0
Linf.2,axis,"null.axis(0.1,1)",0,0,0
Linf.2,axis,"null.axis(0.1,10,10)",0,0,0
Linf.2,axis,"null.axis(0.1,10)",0,0,0
Linf.2,axis,"null.axis(1,1,1)",0,0,0
Linf.2,axis,"null.axis(1,1,10)",0,0,0
Linf.2,axis,"null.axis(1,1)",0,0,0
Linf.2,axis,"null.axis(1,10,10)",0,0,0
Linf.2,axis,"null.axis(1,10)",0,0,0
Linf.2,axis,"null.axis(10,10,10)",0,0,0
Linf.2,axis,"null.axis(10,10)",0,0,0
Linf.2,axis,null.ball(2),0,0,0
Linf.2,axis,null.ball(3),0,0,0
Linf.2,axis,null.ball(4),0,0,0
Linf.2,axis,null.ball(5),0,0,0
Linf.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
Linf.2,axis,"null.cross(0.1,0.1,1)",0,0,0
Linf.2,axis,"null.cross(0.1,0.1,10)",0,0,0
Linf.2,axis,"null.cross(0.1,0.1)",0,0,0
Linf.2,axis,"null.cross(0.1,1,1)",0,0,0
Linf.2,axis,"null.cross(0.1,1,10)",0,0,0
Linf.2,axis,"null.cross(0.1,1)",0,0,0
Linf.2,axis,"null.cross(0.1,10,10)",0,0,0
Linf.2,axis,"null.cross(0.1,10)",0,0,0
Linf.2,axis,"null.cross(1,1,1)",0,0,0
Linf.2,axis,"null.cross(1,1,10)",0,0,0
Linf.2,axis,"null.cross(1,1)",0,0,0
Linf.2,axis,"null.cross(1,10,10)",0,0,0
Linf.2,axis,"null.cross(1,10)",0,0,0
Linf.2,axis,"null.cross(10,10,10)",0,0,0
Linf.2,axis,"null.cross(10,10)",0,0,0
Linf.2,axis,"null.random.hull(10,5,25)",0,0,0
Linf.2,axis,"null.random.hull(3,3,75)",0,0,0
Linf.2,axis,"null.random.hull(4,4,25)",0,0,0
Linf.2,axis,"null.random.hull(5,2,25)",0,0,0
Linf.2,axis,"null.random.hull(6,4,25)",0,0,0
Linf.2,axis,"null.random.hull(8,3,100)",0,0,0
Linf.2,axis,"null.random.polytope(1,2,100)",0,0,0
Linf.2,axis,"null.random.polytope(10,4,75)",0,0,0
Linf.2,axis,"null.random.polytope(2,2,10)",0,0,0
Linf.2,axis,"null.random.polytope(3,3,75)",0,0,0
Linf.2,axis,"null.random.polytope(4,3,25)",0,0,0
Linf.2,axis,"null.random.polytope(5,2,75)",0,0,0
Linf.2,axis,"null.random.polytope(6,2,100)",0,0,0
Linf.2,axis,"null.random.polytope(8,3,50)",0,0,0
Linf.2,axis,"null.random.polytope(9,2,10)",0,0,0
Linf.2,axis,"null.simplex(unit,2)",0,0,0
Linf.2,axis,"null.simplex(unit,3)",0,0,0
Linf.2,axis,"null.simplex(unit,4)",0,0,0
Linf.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
Linf.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
Linf.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
Linf.2,axis,power.concentric(10).mvn.0.01,0,0,0
Linf.2,axis,power.concentric(10).mvn.0.05,0,0,0
Linf.2,axis,power.concentric(10).mvn.0.1,0,0,0
Linf.2,axis,power.concentric(2).mvn.0.01,0,0,0
Linf.2,axis,power.concentric(2).mvn.0.05,0,0,0
Linf.2,axis,power.concentric(2).mvn.0.1,0,0,0
Linf.2,axis,power.concentric(5).mvn.0.01,0,0,0
Linf.2,axis,power.concentric(5).mvn.0.05,0,0,0
Linf.2,axis,power.concentric(5).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(1).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(1).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(1).mvn.0.1,0,0,0
Linf.2,axis,power.fig8(5).mvn.0.01,0,0,0
Linf.2,axis,power.fig8(5).mvn.0.05,0,0,0
Linf.2,axis,power.fig8(5).mvn.0.1,0,0,0
Linf.2,axis,power.sphere(2).mvn.0.01,0,0,0
Linf.2,axis,power.sphere(2).mvn.0.05,0,0,0
Linf.2,axis,power.sphere(2).mvn.0.1,0,0,0
Linf.2,axis,power.sphere(3).mvn.0.01,0,0,0
Linf.2,axis,power.sphere(3).mvn.0.05,0,0,0
Linf.2,axis,power.sphere(3).mvn.0.1,0,0,0
Linf.2,axis,power.thomas(0.05),0,0,0
Linf.2,axis,power.thomas(0.1),0,0,0
Linf.2,axis,power.thomas(0.15),0,0,0
Linf.2,axis,power.thomas(0.2),0,0,0
Linf.2,axis,power.thomas(0.25),0,0,0
Linf.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
Linf.2,hull,"null.axis(0.1,0.1,1)",0,0,0
Linf.2,hull,"null.axis(0.1,0.1,10)",0,0,0
Linf.2,hull,"null.axis(0.1,0.1)",0,0,0
Linf.2,hull,"null.axis(0.1,1,1)",0,0,0
Linf.2,hull,"null.axis(0.1,1,10)",0,0,0
Linf.2,hull,"null.axis(0.1,1)",0,0,0
Linf.2,hull,"null.axis(0.1,10,10)",0,0,0
Linf.2,hull,"null.axis(0.1,10)",0,0,0
Linf.2,hull,"null.axis(1,1,1)",0,0,0
Linf.2,hull,"null.axis(1,1,10)",0,0,0
Linf.2,hull,"null.axis(1,1)",0,0,0
Linf.2,hull,"null.axis(1,10,10)",0,0,0
Linf.2,hull,"null.axis(1,10)",0,0,0
Linf.2,hull,"null.axis(10,10,10)",0,0,0
Linf.2,hull,"null.axis(10,10)",0,0,0
Linf.2,hull,null.ball(2),0,0,0
Linf.2,hull,null.ball(3),0,0,0
Linf.2,hull,null.ball(4),0,0,0
Linf.2,hull,null.ball(5),0,0,0
Linf.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
Linf.2,hull,"null.cross(0.1,0.1,1)",0,0,0
Linf.2,hull,"null.cross(0.1,0.1,10)",0,0,0
Linf.2,hull,"null.cross(0.1,0.1)",0,0,0
Linf.2,hull,"null.cross(0.1,1,1)",0,0,0
Linf.2,hull,"null.cross(0.1,1,10)",0,0,0
Linf.2,hull,"null.cross(0.1,1)",0,0,0
Linf.2,hull,"null.cross(0.1,10,10)",0,0,0
Linf.2,hull,"null.cross(0.1,10)",0,0,0
Linf.2,hull,"null.cross(1,1,1)",0,0,0
Linf.2,hull,"null.cross(1,1,10)",0,0,0
Linf.2,hull,"null.cross(1,1)",0,0,0
Linf.2,hull,"null.cross(1,10,10)",0,0,0
Linf.2,hull,"null.cross(1,10)",0,0,0
Linf.2,hull,"null.cross(10,10,10)",0,0,0
Linf.2,hull,"null.cross(10,10)",0,0,0
Linf.2,hull,"null.random.hull(10,5,25)",0,0,0
Linf.2,hull,"null.random.hull(3,3,75)",0,0,0
Linf.2,hull,"null.random.hull(4,4,25)",0,0,0
Linf.2,hull,"null.random.hull(5,2,25)",0,0,0
Linf.2,hull,"null.random.hull(6,4,25)",0,0,0
Linf.2,hull,"null.random.hull(8,3,100)",0,0,0
Linf.2,hull,"null.random.polytope(1,2,100)",0,0,0
Linf.2,hull,"null.random.polytope(10,4,75)",0,0,0
Linf.2,hull,"null.random.polytope(2,2,10)",0,0,0
Linf.2,hull,"null.random.polytope(3,3,75)",0,0,0
Linf.2,hull,"null.random.polytope(4,3,25)",0,0,0
Linf.2,hull,"null.random.polytope(5,2,75)",0,0,0
Linf.2,hull,"null.random.polytope(6,2,100)",0,0,0
Linf.2,hull,"null.random.polytope(8,3,50)",0,0,0
Linf.2,hull,"null.random.polytope(9,2,10)",0,0,0
Linf.2,hull,"null.simplex(unit,2)",0,0,0
Linf.2,hull,"null.simplex(unit,3)",0,0,0
Linf.2,hull,"null.simplex(unit,4)",0,0,0
Linf.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
Linf.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
Linf.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
Linf.2,hull,power.concentric(10).mvn.0.01,0,0,0
Linf.2,hull,power.concentric(10).mvn.0.05,0,0,0
Linf.2,hull,power.concentric(10).mvn.0.1,0,0,0
Linf.2,hull,power.concentric(2).mvn.0.01,0,0,0
Linf.2,hull,power.concentric(2).mvn.0.05,0,0,0
Linf.2,hull,power.concentric(2).mvn.0.1,0,0,0
Linf.2,hull,power.concentric(5).mvn.0.01,0,0,0
Linf.2,hull,power.concentric(5).mvn.0.05,0,0,0
Linf.2,hull,power.concentric(5).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(1).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(1).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(1).mvn.0.1,0,0,0
Linf.2,hull,power.fig8(5).mvn.0.01,0,0,0
Linf.2,hull,power.fig8(5).mvn.0.05,0,0,0
Linf.2,hull,power.fig8(5).mvn.0.1,0,0,0
Linf.2,hull,power.sphere(2).mvn.0.01,0,0,0
Linf.2,hull,power.sphere(2).mvn.0.05,0,0,0
Linf.2,hull,power.sphere(2).mvn.0.1,0,0,0
Linf.2,hull,power.sphere(3).mvn.0.01,0,0,0
Linf.2,hull,power.sphere(3).mvn.0.05,0,0,0
Linf.2,hull,power.sphere(3).mvn.0.1,0,0,0
Linf.2,hull,power.thomas(0.05),0,0,0
Linf.2,hull,power.thomas(0.1),0,0,0
Linf.2,hull,power.thomas(0.15),0,0,0
Linf.2,hull,power.thomas(0.2),0,0,0
Linf.2,hull,power.thomas(0.25),0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,1)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(1,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
Linf.2,unbiased.hull,"null.axis(10,10)",0,0,0
Linf.2,unbiased.hull,null.ball(2),0,0,0
Linf.2,unbiased.hull,null.ball(3),0,0,0
Linf.2,unbiased.hull,null.ball(4),0,0,0
Linf.2,unbiased.hull,null.ball(5),0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,1)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(1,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
Linf.2,unbiased.hull,"null.cross(10,10)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
Linf.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
Linf.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
Linf.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
Linf.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
Linf.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
Linf.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
Linf.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
Linf.2,unbiased.hull,power.thomas(0.05),0,0,0
Linf.2,unbiased.hull,power.thomas(0.1),0,0,0
Linf.2,unbiased.hull,power.thomas(0.15),0,0,0
Linf.2,unbiased.hull,power.thomas(0.2),0,0,0
Linf.2,unbiased.hull,power.thomas(0.25),0,0,0
pi.L1,axis,"null.axis(0.1,0.1,0.1)",0.06666666666666667,0.16666666666666666,0.21666666666666667
pi.L1,axis,"null.axis(0.1,0.1,1)",0,0.05,0.15
pi.L1,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.L1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.11666666666666667
pi.L1,axis,"null.axis(0.1,1,1)",0,0.03333333333333333,0.15
pi.L1,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
pi.L1,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.1
pi.L1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.13333333333333333
pi.L1,axis,"null.axis(0.1,10)",0.016666666666666666,0.05,0.1
pi.L1,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.1
pi.L1,axis,"null.axis(1,1,10)",0,0,0
pi.L1,axis,"null.axis(1,1)",0,0,0.016666666666666666
pi.L1,axis,"null.axis(1,10,10)",0.05,0.05,0.05
pi.L1,axis,"null.axis(1,10)",0,0.016666666666666666,0.08333333333333333
pi.L1,axis,"null.axis(10,10,10)",0,0,0
pi.L1,axis,"null.axis(10,10)",0,0,0
pi.L1,axis,null.ball(2),0,0,0
pi.L1,axis,null.ball(3),0.05,0.05,0.05
pi.L1,axis,null.ball(4),0,0,0
pi.L1,axis,null.ball(5),0,0.016666666666666666,0.05
pi.L1,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L1,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.L1,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
pi.L1,axis,"null.cross(0.1,0.1)",0,0,0.05
pi.L1,axis,"null.cross(0.1,1,1)",0,0,0
pi.L1,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
pi.L1,axis,"null.cross(0.1,1)",0,0.016666666666666666,0.05
pi.L1,axis,"null.cross(0.1,10,10)",0,0,0.05
pi.L1,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
pi.L1,axis,"null.cross(1,1,1)",0,0,0
pi.L1,axis,"null.cross(1,1,10)",0,0,0
pi.L1,axis,"null.cross(1,1)",0,0,0
pi.L1,axis,"null.cross(1,10,10)",0,0,0
pi.L1,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
pi.L1,axis,"null.cross(10,10,10)",0,0,0.03333333333333333
pi.L1,axis,"null.cross(10,10)",0,0,0.03333333333333333
pi.L1,axis,"null.random.hull(10,5,25)",0,0.016666666666666666,0.05
pi.L1,axis,"null.random.hull(3,3,75)",0,0,0
pi.L1,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
pi.L1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.06666666666666667
pi.L1,axis,"null.random.hull(6,4,25)",0,0,0
pi.L1,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
pi.L1,axis,"null.random.polytope(1,2,100)",0,0,0.05
pi.L1,axis,"null.random.polytope(10,4,75)",0,0,0
pi.L1,axis,"null.random.polytope(2,2,10)",0,0,0
pi.L1,axis,"null.random.polytope(3,3,75)",0,0,0
pi.L1,axis,"null.random.polytope(4,3,25)",0.016666666666666666,0.06666666666666667,0.11666666666666667
pi.L1,axis,"null.random.polytope(5,2,75)",0,0.05,0.1
pi.L1,axis,"null.random.polytope(6,2,100)",0,0,0.05
pi.L1,axis,"null.random.polytope(8,3,50)",0,0,0
pi.L1,axis,"null.random.polytope(9,2,10)",0,0.05,0.05
pi.L1,axis,"null.simplex(unit,2)",0,0,0
pi.L1,axis,"null.simplex(unit,3)",0,0,0
pi.L1,axis,"null.simplex(unit,4)",0,0,0
pi.L1,axis,power.concentric(1.25).mvn.0.01,0.6166666666666667,0.65,0.6666666666666666
pi.L1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.31666666666666665,0.38333333333333336
pi.L1,axis,power.concentric(1.25).mvn.0.1,0.05,0.1,0.15
pi.L1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6166666666666667
pi.L1,axis,power.concentric(10).mvn.0.05,0.25,0.36666666666666664,0.55
pi.L1,axis,power.concentric(10).mvn.0.1,0.3,0.38333333333333336,0.4
pi.L1,axis,power.concentric(2).mvn.0.01,0.2,0.2,0.3
pi.L1,axis,power.concentric(2).mvn.0.05,0,0.1,0.16666666666666666
pi.L1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
pi.L1,axis,power.concentric(5).mvn.0.01,0.25,0.25,0.3
pi.L1,axis,power.concentric(5).mvn.0.05,0.1,0.15,0.23333333333333334
pi.L1,axis,power.concentric(5).mvn.0.1,0.06666666666666667,0.13333333333333333,0.21666666666666667
pi.L1,axis,power.fig8(0.25).mvn.0.01,0.65,0.6666666666666666,0.7
pi.L1,axis,power.fig8(0.25).mvn.0.05,0.1,0.1,0.16666666666666666
pi.L1,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
pi.L1,axis,power.fig8(0.5).mvn.0.01,0.6,0.65,0.65
pi.L1,axis,power.fig8(0.5).mvn.0.05,0.1,0.16666666666666666,0.3
pi.L1,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.05
pi.L1,axis,power.fig8(1.5).mvn.0.01,0.7,0.75,0.7833333333333333
pi.L1,axis,power.fig8(1.5).mvn.0.05,0.4166666666666667,0.5,0.55
pi.L1,axis,power.fig8(1.5).mvn.0.1,0.18333333333333332,0.26666666666666666,0.35
pi.L1,axis,power.fig8(1).mvn.0.01,0.65,0.6833333333333333,0.7166666666666667
pi.L1,axis,power.fig8(1).mvn.0.05,0.31666666666666665,0.4,0.4166666666666667
pi.L1,axis,power.fig8(1).mvn.0.1,0,0.06666666666666667,0.16666666666666666
pi.L1,axis,power.fig8(5).mvn.0.01,1,1,1
pi.L1,axis,power.fig8(5).mvn.0.05,0.7,0.7,0.7
pi.L1,axis,power.fig8(5).mvn.0.1,0.75,0.75,0.75
pi.L1,axis,power.sphere(2).mvn.0.01,0.75,0.75,0.75
pi.L1,axis,power.sphere(2).mvn.0.05,0.1,0.16666666666666666,0.2
pi.L1,axis,power.sphere(2).mvn.0.1,0,0,0
pi.L1,axis,power.sphere(3).mvn.0.01,0.25,0.38333333333333336,0.5333333333333333
pi.L1,axis,power.sphere(3).mvn.0.05,0.1,0.15,0.15
pi.L1,axis,power.sphere(3).mvn.0.1,0,0,0.016666666666666666
pi.L1,axis,power.thomas(0.05),0,0,0
pi.L1,axis,power.thomas(0.1),0,0,0
pi.L1,axis,power.thomas(0.15),0,0.016666666666666666,0.016666666666666666
pi.L1,axis,power.thomas(0.2),0.05,0.08333333333333333,0.15
pi.L1,axis,power.thomas(0.25),0.1,0.1,0.11666666666666667
pi.L1,hull,"null.axis(0.1,0.1,0.1)",0.18333333333333332,0.38333333333333336,0.43333333333333335
pi.L1,hull,"null.axis(0.1,0.1,1)",0.1,0.16666666666666666,0.3
pi.L1,hull,"null.axis(0.1,0.1,10)",0,0.05,0.13333333333333333
pi.L1,hull,"null.axis(0.1,0.1)",0.05,0.1,0.18333333333333332
pi.L1,hull,"null.axis(0.1,1,1)",0.05,0.15,0.23333333333333334
pi.L1,hull,"null.axis(0.1,1,10)",0,0,0.03333333333333333
pi.L1,hull,"null.axis(0.1,1)",0.05,0.05,0.13333333333333333
pi.L1,hull,"null.axis(0.1,10,10)",0.16666666666666666,0.3,0.38333333333333336
pi.L1,hull,"null.axis(0.1,10)",0.05,0.06666666666666667,0.1
pi.L1,hull,"null.axis(1,1,1)",0.05,0.21666666666666667,0.31666666666666665
pi.L1,hull,"null.axis(1,1,10)",0,0.05,0.1
pi.L1,hull,"null.axis(1,1)",0,0.05,0.1
pi.L1,hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.13333333333333333
pi.L1,hull,"null.axis(1,10)",0,0.08333333333333333,0.2
pi.L1,hull,"null.axis(10,10,10)",0,0.16666666666666666,0.31666666666666665
pi.L1,hull,"null.axis(10,10)",0.05,0.08333333333333333,0.18333333333333332
pi.L1,hull,null.ball(2),0,0.11666666666666667,0.2
pi.L1,hull,null.ball(3),0.2,0.4,0.48333333333333334
pi.L1,hull,null.ball(4),0.45,0.6333333333333333,0.8333333333333334
pi.L1,hull,null.ball(5),0.75,0.9,0.9833333333333333
pi.L1,hull,"null.cross(0.1,0.1,0.1)",0.1,0.25,0.35
pi.L1,hull,"null.cross(0.1,0.1,1)",0.05,0.23333333333333334,0.38333333333333336
pi.L1,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.21666666666666667,0.23333333333333334
pi.L1,hull,"null.cross(0.1,0.1)",0,0.13333333333333333,0.16666666666666666
pi.L1,hull,"null.cross(0.1,1,1)",0.13333333333333333,0.2833333333333333,0.38333333333333336
pi.L1,hull,"null.cross(0.1,1,10)",0.06666666666666667,0.11666666666666667,0.25
pi.L1,hull,"null.cross(0.1,1)",0,0.1,0.16666666666666666
pi.L1,hull,"null.cross(0.1,10,10)",0.06666666666666667,0.26666666666666666,0.4
pi.L1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
pi.L1,hull,"null.cross(1,1,1)",0.016666666666666666,0.16666666666666666,0.2833333333333333
pi.L1,hull,"null.cross(1,1,10)",0,0.1,0.18333333333333332
pi.L1,hull,"null.cross(1,1)",0.05,0.06666666666666667,0.13333333333333333
pi.L1,hull,"null.cross(1,10,10)",0.05,0.25,0.35
pi.L1,hull,"null.cross(1,10)",0,0.016666666666666666,0.15
pi.L1,hull,"null.cross(10,10,10)",0.15,0.26666666666666666,0.3333333333333333
pi.L1,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.11666666666666667
pi.L1,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.9,0.9666666666666667
pi.L1,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.16666666666666666,0.38333333333333336
pi.L1,hull,"null.random.hull(4,4,25)",0.6333333333333333,0.7666666666666667,0.8666666666666667
pi.L1,hull,"null.random.hull(5,2,25)",0.1,0.16666666666666666,0.18333333333333332
pi.L1,hull,"null.random.hull(6,4,25)",0.35,0.5166666666666667,0.6666666666666666
pi.L1,hull,"null.random.hull(8,3,100)",0.2,0.4,0.55
pi.L1,hull,"null.random.polytope(1,2,100)",0.03333333333333333,0.1,0.23333333333333334
pi.L1,hull,"null.random.polytope(10,4,75)",0.3,0.4166666666666667,0.55
pi.L1,hull,"null.random.polytope(2,2,10)",0,0.06666666666666667,0.08333333333333333
pi.L1,hull,"null.random.polytope(3,3,75)",0.15,0.26666666666666666,0.31666666666666665
pi.L1,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4166666666666667
pi.L1,hull,"null.random.polytope(5,2,75)",0.11666666666666667,0.21666666666666667,0.3333333333333333
pi.L1,hull,"null.random.polytope(6,2,100)",0,0.13333333333333333,0.16666666666666666
pi.L1,hull,"null.random.polytope(8,3,50)",0.25,0.38333333333333336,0.5666666666666667
pi.L1,hull,"null.random.polytope(9,2,10)",0.06666666666666667,0.13333333333333333,0.21666666666666667
pi.L1,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
pi.L1,hull,"null.simplex(unit,3)",0.05,0.18333333333333332,0.3
pi.L1,hull,"null.simplex(unit,4)",0.26666666666666666,0.4,0.55
pi.L1,hull,power.concentric(1.25).mvn.0.01,0.6,0.7333333333333333,0.75
pi.L1,hull,power.concentric(1.25).mvn.0.05,0.31666666666666665,0.45,0.5666666666666667
pi.L1,hull,power.concentric(1.25).mvn.0.1,0,0.2,0.25
pi.L1,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7166666666666667,0.75
pi.L1,hull,power.concentric(10).mvn.0.05,0.35,0.4666666666666667,0.5333333333333333
pi.L1,hull,power.concentric(10).mvn.0.1,0.35,0.4,0.4166666666666667
pi.L1,hull,power.concentric(2).mvn.0.01,0.16666666666666666,0.4166666666666667,0.5833333333333334
pi.L1,hull,power.concentric(2).mvn.0.05,0.08333333333333333,0.23333333333333334,0.4
pi.L1,hull,power.concentric(2).mvn.0.1,0.05,0.05,0.1
pi.L1,hull,power.concentric(5).mvn.0.01,0.3,0.4,0.4
pi.L1,hull,power.concentric(5).mvn.0.05,0.15,0.3,0.38333333333333336
pi.L1,hull,power.concentric(5).mvn.0.1,0.25,0.25,0.3333333333333333
pi.L1,hull,power.fig8(0.25).mvn.0.01,0.6166666666666667,0.6833333333333333,0.7166666666666667
pi.L1,hull,power.fig8(0.25).mvn.0.05,0.2,0.25,0.3
pi.L1,hull,power.fig8(0.25).mvn.0.1,0.1,0.13333333333333333,0.16666666666666666
pi.L1,hull,power.fig8(0.5).mvn.0.01,0.7,0.75,0.75
pi.L1,hull,power.fig8(0.5).mvn.0.05,0.25,0.35,0.4
pi.L1,hull,power.fig8(0.5).mvn.0.1,0,0.05,0.1
pi.L1,hull,power.fig8(1.5).mvn.0.01,0.8,0.9333333333333333,0.95
pi.L1,hull,power.fig8(1.5).mvn.0.05,0.5,0.65,0.65
pi.L1,hull,power.fig8(1.5).mvn.0.1,0.2,0.3,0.38333333333333336
pi.L1,hull,power.fig8(1).mvn.0.01,0.65,0.7,0.9
pi.L1,hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.5166666666666667,0.5833333333333334
pi.L1,hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.18333333333333332,0.23333333333333334
pi.L1,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
pi.L1,hull,power.fig8(5).mvn.0.05,0.7166666666666667,0.8333333333333334,0.8666666666666667
pi.L1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
pi.L1,hull,power.sphere(2).mvn.0.01,0.75,0.75,0.75
pi.L1,hull,power.sphere(2).mvn.0.05,0.13333333333333333,0.26666666666666666,0.31666666666666665
pi.L1,hull,power.sphere(2).mvn.0.1,0,0,0.08333333333333333
pi.L1,hull,power.sphere(3).mvn.0.01,0.5333333333333333,0.6166666666666667,0.75
pi.L1,hull,power.sphere(3).mvn.0.05,0.45,0.4666666666666667,0.5833333333333334
pi.L1,hull,power.sphere(3).mvn.0.1,0.016666666666666666,0.13333333333333333,0.3
pi.L1,hull,power.thomas(0.05),0,0,0
pi.L1,hull,power.thomas(0.1),0,0,0
pi.L1,hull,power.thomas(0.15),0,0,0.03333333333333333
pi.L1,hull,power.thomas(0.2),0.16666666666666666,0.2,0.23333333333333334
pi.L1,hull,power.thomas(0.25),0.1,0.15,0.18333333333333332
pi.L1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.11666666666666667
pi.L1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L1,unbiased.hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.11666666666666667
pi.L1,unbiased.hull,"null.axis(0.1,1,1)",0,0,0.05
pi.L1,unbiased.hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.05
pi.L1,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
pi.L1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.06666666666666667,0.2
pi.L1,unbiased.hull,"null.axis(0.1,10)",0,0.016666666666666666,0.05
pi.L1,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.L1,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L1,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L1,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
pi.L1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.05,0.06666666666666667
pi.L1,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.L1,unbiased.hull,"null.axis(10,10)",0,0.08333333333333333,0.1
pi.L1,unbiased.hull,null.ball(2),0,0,0.05
pi.L1,unbiased.hull,null.ball(3),0,0.05,0.05
pi.L1,unbiased.hull,null.ball(4),0,0,0
pi.L1,unbiased.hull,null.ball(5),0,0,0
pi.L1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.05
pi.L1,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
pi.L1,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
pi.L1,unbiased.hull,"null.cross(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
pi.L1,unbiased.hull,"null.cross(0.1,1,1)",0,0.03333333333333333,0.11666666666666667
pi.L1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.1,0.11666666666666667
pi.L1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
pi.L1,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.06666666666666667,0.13333333333333333
pi.L1,unbiased.hull,"null.cross(0.1,10)",0,0.13333333333333333,0.2
pi.L1,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L1,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.L1,unbiased.hull,"null.cross(1,1)",0,0.05,0.08333333333333333
pi.L1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
pi.L1,unbiased.hull,"null.cross(1,10)",0,0,0.08333333333333333
pi.L1,unbiased.hull,"null.cross(10,10,10)",0,0,0.06666666666666667
pi.L1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
pi.L1,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.L1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L1,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.L1,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.1,0.13333333333333333
pi.L1,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.L1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.05,0.1
pi.L1,unbiased.hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.08333333333333333,0.15
pi.L1,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.L1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.05,0.1
pi.L1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.05,0.05
pi.L1,unbiased.hull,"null.random.polytope(4,3,25)",0,0.06666666666666667,0.15
pi.L1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.13333333333333333
pi.L1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
pi.L1,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0.05
pi.L1,unbiased.hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.016666666666666666,0.08333333333333333
pi.L1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.05
pi.L1,unbiased.hull,"null.simplex(unit,3)",0,0.03333333333333333,0.05
pi.L1,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.L1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.5666666666666667,0.6833333333333333,0.7166666666666667
pi.L1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.31666666666666665,0.4
pi.L1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.11666666666666667,0.18333333333333332
pi.L1,unbiased.hull,power.concentric(10).mvn.0.01,0.4166666666666667,0.5,0.5666666666666667
pi.L1,unbiased.hull,power.concentric(10).mvn.0.05,0.21666666666666667,0.3,0.4
pi.L1,unbiased.hull,power.concentric(10).mvn.0.1,0.3,0.36666666666666664,0.4
pi.L1,unbiased.hull,power.concentric(2).mvn.0.01,0.2,0.25,0.3333333333333333
pi.L1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.13333333333333333,0.3333333333333333
pi.L1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.05,0.06666666666666667
pi.L1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.3,0.38333333333333336
pi.L1,unbiased.hull,power.concentric(5).mvn.0.05,0.1,0.2,0.25
pi.L1,unbiased.hull,power.concentric(5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.26666666666666666
pi.L1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.5166666666666667,0.6333333333333333,0.65
pi.L1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.15,0.16666666666666666,0.25
pi.L1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.13333333333333333
pi.L1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.7,0.7333333333333333,0.75
pi.L1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.1,0.25
pi.L1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.06666666666666667
pi.L1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8,0.9166666666666666
pi.L1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.5,0.5666666666666667,0.6666666666666666
pi.L1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.1,0.23333333333333334,0.2833333333333333
pi.L1,unbiased.hull,power.fig8(1).mvn.0.01,0.6,0.6666666666666666,0.7166666666666667
pi.L1,unbiased.hull,power.fig8(1).mvn.0.05,0.36666666666666664,0.45,0.5166666666666667
pi.L1,unbiased.hull,power.fig8(1).mvn.0.1,0,0.03333333333333333,0.1
pi.L1,unbiased.hull,power.fig8(5).mvn.0.01,0.9,0.9833333333333333,0.9833333333333333
pi.L1,unbiased.hull,power.fig8(5).mvn.0.05,0.7,0.7333333333333333,0.8166666666666667
pi.L1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.75,0.75
pi.L1,unbiased.hull,power.sphere(2).mvn.0.01,0.6833333333333333,0.7333333333333333,0.75
pi.L1,unbiased.hull,power.sphere(2).mvn.0.05,0.1,0.18333333333333332,0.2833333333333333
pi.L1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.03333333333333333
pi.L1,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.21666666666666667,0.25
pi.L1,unbiased.hull,power.sphere(3).mvn.0.05,0.03333333333333333,0.1,0.18333333333333332
pi.L1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.05,0.06666666666666667
pi.L1,unbiased.hull,power.thomas(0.05),0,0,0
pi.L1,unbiased.hull,power.thomas(0.1),0,0,0
pi.L1,unbiased.hull,power.thomas(0.15),0,0,0
pi.L1,unbiased.hull,power.thomas(0.2),0.05,0.1,0.15
pi.L1,unbiased.hull,power.thomas(0.25),0.05,0.06666666666666667,0.11666666666666667
pi.L1.1,axis,"null.axis(0.1,0.1,0.1)",0.06666666666666667,0.18333333333333332,0.3
pi.L1.1,axis,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.1
pi.L1.1,axis,"null.axis(0.1,0.1,10)",0,0,0.05
pi.L1.1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.08333333333333333
pi.L1.1,axis,"null.axis(0.1,1,1)",0,0.03333333333333333,0.08333333333333333
pi.L1.1,axis,"null.axis(0.1,1,10)",0,0,0
pi.L1.1,axis,"null.axis(0.1,1)",0,0.03333333333333333,0.13333333333333333
pi.L1.1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.15
pi.L1.1,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.1
pi.L1.1,axis,"null.axis(1,1,1)",0.016666666666666666,0.05,0.1
pi.L1.1,axis,"null.axis(1,1,10)",0,0,0
pi.L1.1,axis,"null.axis(1,1)",0,0,0.016666666666666666
pi.L1.1,axis,"null.axis(1,10,10)",0.016666666666666666,0.016666666666666666,0.06666666666666667
pi.L1.1,axis,"null.axis(1,10)",0,0,0.05
pi.L1.1,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.06666666666666667
pi.L1.1,axis,"null.axis(10,10)",0,0,0.05
pi.L1.1,axis,null.ball(2),0,0,0.03333333333333333
pi.L1.1,axis,null.ball(3),0.05,0.05,0.11666666666666667
pi.L1.1,axis,null.ball(4),0,0,0.15
pi.L1.1,axis,null.ball(5),0.1,0.13333333333333333,0.18333333333333332
pi.L1.1,axis,"null.cross(0.1,0.1,0.1)",0,0.08333333333333333,0.13333333333333333
pi.L1.1,axis,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.16666666666666666
pi.L1.1,axis,"null.cross(0.1,0.1,10)",0.06666666666666667,0.21666666666666667,0.25
pi.L1.1,axis,"null.cross(0.1,0.1)",0,0,0.03333333333333333
pi.L1.1,axis,"null.cross(0.1,1,1)",0.1,0.15,0.15
pi.L1.1,axis,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.1
pi.L1.1,axis,"null.cross(0.1,1)",0.016666666666666666,0.05,0.06666666666666667
pi.L1.1,axis,"null.cross(0.1,10,10)",0,0.05,0.1
pi.L1.1,axis,"null.cross(0.1,10)",0.1,0.13333333333333333,0.16666666666666666
pi.L1.1,axis,"null.cross(1,1,1)",0,0,0
pi.L1.1,axis,"null.cross(1,1,10)",0.016666666666666666,0.05,0.05
pi.L1.1,axis,"null.cross(1,1)",0,0,0.03333333333333333
pi.L1.1,axis,"null.cross(1,10,10)",0.016666666666666666,0.08333333333333333,0.15
pi.L1.1,axis,"null.cross(1,10)",0.08333333333333333,0.1,0.13333333333333333
pi.L1.1,axis,"null.cross(10,10,10)",0,0.08333333333333333,0.1
pi.L1.1,axis,"null.cross(10,10)",0,0,0.05
pi.L1.1,axis,"null.random.hull(10,5,25)",0,0.06666666666666667,0.13333333333333333
pi.L1.1,axis,"null.random.hull(3,3,75)",0,0,0
pi.L1.1,axis,"null.random.hull(4,4,25)",0.06666666666666667,0.1,0.11666666666666667
pi.L1.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.11666666666666667
pi.L1.1,axis,"null.random.hull(6,4,25)",0.05,0.05,0.05
pi.L1.1,axis,"null.random.hull(8,3,100)",0.1,0.11666666666666667,0.15
pi.L1.1,axis,"null.random.polytope(1,2,100)",0.05,0.05,0.05
pi.L1.1,axis,"null.random.polytope(10,4,75)",0,0.016666666666666666,0.11666666666666667
pi.L1.1,axis,"null.random.polytope(2,2,10)",0.016666666666666666,0.05,0.15
pi.L1.1,axis,"null.random.polytope(3,3,75)",0,0.1,0.15
pi.L1.1,axis,"null.random.polytope(4,3,25)",0.16666666666666666,0.2,0.2
pi.L1.1,axis,"null.random.polytope(5,2,75)",0,0.13333333333333333,0.21666666666666667
pi.L1.1,axis,"null.random.polytope(6,2,100)",0,0,0.05
pi.L1.1,axis,"null.random.polytope(8,3,50)",0,0.1,0.25
pi.L1.1,axis,"null.random.polytope(9,2,10)",0,0.06666666666666667,0.06666666666666667
pi.L1.1,axis,"null.simplex(unit,2)",0,0,0.05
pi.L1.1,axis,"null.simplex(unit,3)",0.05,0.05,0.05
pi.L1.1,axis,"null.simplex(unit,4)",0,0.016666666666666666,0.06666666666666667
pi.L1.1,axis,power.concentric(1.25).mvn.0.01,0.7,0.8666666666666667,0.9
pi.L1.1,axis,power.concentric(1.25).mvn.0.05,0.21666666666666667,0.35,0.4
pi.L1.1,axis,power.concentric(1.25).mvn.0.1,0.05,0.15,0.23333333333333334
pi.L1.1,axis,power.concentric(10).mvn.0.01,0.5,0.5666666666666667,0.6
pi.L1.1,axis,power.concentric(10).mvn.0.05,0.15,0.2,0.36666666666666664
pi.L1.1,axis,power.concentric(10).mvn.0.1,0.16666666666666666,0.3,0.35
pi.L1.1,axis,power.concentric(2).mvn.0.01,0.05,0.08333333333333333,0.16666666666666666
pi.L1.1,axis,power.concentric(2).mvn.0.05,0,0.16666666666666666,0.25
pi.L1.1,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.1
pi.L1.1,axis,power.concentric(5).mvn.0.01,0.3,0.3,0.3
pi.L1.1,axis,power.concentric(5).mvn.0.05,0.05,0.08333333333333333,0.11666666666666667
pi.L1.1,axis,power.concentric(5).mvn.0.1,0,0.08333333333333333,0.1
pi.L1.1,axis,power.fig8(0.25).mvn.0.01,0.5,0.5166666666666667,0.5833333333333334
pi.L1.1,axis,power.fig8(0.25).mvn.0.05,0.1,0.23333333333333334,0.3
pi.L1.1,axis,power.fig8(0.25).mvn.0.1,0.06666666666666667,0.11666666666666667,0.15
pi.L1.1,axis,power.fig8(0.5).mvn.0.01,0.7,0.8166666666666667,0.9
pi.L1.1,axis,power.fig8(0.5).mvn.0.05,0.16666666666666666,0.2833333333333333,0.3333333333333333
pi.L1.1,axis,power.fig8(0.5).mvn.0.1,0,0.08333333333333333,0.15
pi.L1.1,axis,power.fig8(1.5).mvn.0.01,0.8,0.8833333333333333,0.9
pi.L1.1,axis,power.fig8(1.5).mvn.0.05,0.36666666666666664,0.5,0.6
pi.L1.1,axis,power.fig8(1.5).mvn.0.1,0.11666666666666667,0.2,0.2
pi.L1.1,axis,power.fig8(1).mvn.0.01,0.75,0.7833333333333333,0.8
pi.L1.1,axis,power.fig8(1).mvn.0.05,0.15,0.3,0.4166666666666667
pi.L1.1,axis,power.fig8(1).mvn.0.1,0,0.05,0.16666666666666666
pi.L1.1,axis,power.fig8(5).mvn.0.01,0.8833333333333333,1,1
pi.L1.1,axis,power.fig8(5).mvn.0.05,0.9,0.95,0.95
pi.L1.1,axis,power.fig8(5).mvn.0.1,0.7166666666666667,0.75,0.8333333333333334
pi.L1.1,axis,power.sphere(2).mvn.0.01,0.7,0.8333333333333334,0.85
pi.L1.1,axis,power.sphere(2).mvn.0.05,0.1,0.25,0.3333333333333333
pi.L1.1,axis,power.sphere(2).mvn.0.1,0,0,0.016666666666666666
pi.L1.1,axis,power.sphere(3).mvn.0.01,0.4,0.45,0.5833333333333334
pi.L1.1,axis,power.sphere(3).mvn.0.05,0.15,0.26666666666666666,0.36666666666666664
pi.L1.1,axis,power.sphere(3).mvn.0.1,0,0,0.05
pi.L1.1,axis,power.thomas(0.05),0,0,0
pi.L1.1,axis,power.thomas(0.1),0,0,0.03333333333333333
pi.L1.1,axis,power.thomas(0.15),0,0,0.03333333333333333
pi.L1.1,axis,power.thomas(0.2),0.016666666666666666,0.05,0.06666666666666667
pi.L1.1,axis,power.thomas(0.25),0,0,0.016666666666666666
pi.L1.1,hull,"null.axis(0.1,0.1,0.1)",0.016666666666666666,0.15,0.2833333333333333
pi.L1.1,hull,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.L1.1,hull,"null.axis(0.1,0.1,10)",0,0.03333333333333333,0.05
pi.L1.1,hull,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
pi.L1.1,hull,"null.axis(0.1,1,1)",0.05,0.06666666666666667,0.11666666666666667
pi.L1.1,hull,"null.axis(0.1,1,10)",0,0,0
pi.L1.1,hull,"null.axis(0.1,1)",0.05,0.05,0.05
pi.L1.1,hull,"null.axis(0.1,10,10)",0.05,0.08333333333333333,0.16666666666666666
pi.L1.1,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
pi.L1.1,hull,"null.axis(1,1,1)",0.05,0.05,0.05
pi.L1.1,hull,"null.axis(1,1,10)",0,0,0
pi.L1.1,hull,"null.axis(1,1)",0,0,0.05
pi.L1.1,hull,"null.axis(1,10,10)",0,0.05,0.06666666666666667
pi.L1.1,hull,"null.axis(1,10)",0,0.06666666666666667,0.15
pi.L1.1,hull,"null.axis(10,10,10)",0,0.03333333333333333,0.05
pi.L1.1,hull,"null.axis(10,10)",0,0.03333333333333333,0.15
pi.L1.1,hull,null.ball(2),0,0.05,0.08333333333333333
pi.L1.1,hull,null.ball(3),0,0.1,0.11666666666666667
pi.L1.1,hull,null.ball(4),0,0,0.016666666666666666
pi.L1.1,hull,null.ball(5),0.05,0.13333333333333333,0.16666666666666666
pi.L1.1,hull,"null.cross(0.1,0.1,0.1)",0,0.05,0.08333333333333333
pi.L1.1,hull,"null.cross(0.1,0.1,1)",0.05,0.1,0.18333333333333332
pi.L1.1,hull,"null.cross(0.1,0.1,10)",0.05,0.06666666666666667,0.16666666666666666
pi.L1.1,hull,"null.cross(0.1,0.1)",0,0,0.016666666666666666
pi.L1.1,hull,"null.cross(0.1,1,1)",0.016666666666666666,0.05,0.18333333333333332
pi.L1.1,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.1
pi.L1.1,hull,"null.cross(0.1,1)",0,0.05,0.1
pi.L1.1,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.05,0.1
pi.L1.1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
pi.L1.1,hull,"null.cross(1,1,1)",0,0,0
pi.L1.1,hull,"null.cross(1,1,10)",0,0,0.05
pi.L1.1,hull,"null.cross(1,1)",0,0.016666666666666666,0.08333333333333333
pi.L1.1,hull,"null.cross(1,10,10)",0,0.05,0.13333333333333333
pi.L1.1,hull,"null.cross(1,10)",0,0,0.11666666666666667
pi.L1.1,hull,"null.cross(10,10,10)",0,0.016666666666666666,0.05
pi.L1.1,hull,"null.cross(10,10)",0.05,0.06666666666666667,0.11666666666666667
pi.L1.1,hull,"null.random.hull(10,5,25)",0.05,0.1,0.1
pi.L1.1,hull,"null.random.hull(3,3,75)",0,0,0
pi.L1.1,hull,"null.random.hull(4,4,25)",0.05,0.06666666666666667,0.11666666666666667
pi.L1.1,hull,"null.random.hull(5,2,25)",0.016666666666666666,0.05,0.11666666666666667
pi.L1.1,hull,"null.random.hull(6,4,25)",0.05,0.05,0.05
pi.L1.1,hull,"null.random.hull(8,3,100)",0.1,0.13333333333333333,0.18333333333333332
pi.L1.1,hull,"null.random.polytope(1,2,100)",0,0.05,0.1
pi.L1.1,hull,"null.random.polytope(10,4,75)",0.03333333333333333,0.13333333333333333,0.15
pi.L1.1,hull,"null.random.polytope(2,2,10)",0,0.05,0.13333333333333333
pi.L1.1,hull,"null.random.polytope(3,3,75)",0,0.06666666666666667,0.11666666666666667
pi.L1.1,hull,"null.random.polytope(4,3,25)",0.1,0.16666666666666666,0.23333333333333334
pi.L1.1,hull,"null.random.polytope(5,2,75)",0.1,0.15,0.23333333333333334
pi.L1.1,hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
pi.L1.1,hull,"null.random.polytope(8,3,50)",0.05,0.1,0.25
pi.L1.1,hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.1
pi.L1.1,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.05
pi.L1.1,hull,"null.simplex(unit,3)",0.05,0.05,0.1
pi.L1.1,hull,"null.simplex(unit,4)",0,0.03333333333333333,0.16666666666666666
pi.L1.1,hull,power.concentric(1.25).mvn.0.01,0.6166666666666667,0.8833333333333333,0.95
pi.L1.1,hull,power.concentric(1.25).mvn.0.05,0.26666666666666666,0.38333333333333336,0.4666666666666667
pi.L1.1,hull,power.concentric(1.25).mvn.0.1,0,0.16666666666666666,0.2
pi.L1.1,hull,power.concentric(10).mvn.0.01,0.55,0.6,0.65
pi.L1.1,hull,power.concentric(10).mvn.0.05,0.1,0.26666666666666666,0.4
pi.L1.1,hull,power.concentric(10).mvn.0.1,0.2,0.31666666666666665,0.35
pi.L1.1,hull,power.concentric(2).mvn.0.01,0.06666666666666667,0.1,0.11666666666666667
pi.L1.1,hull,power.concentric(2).mvn.0.05,0,0.016666666666666666,0.1
pi.L1.1,hull,power.concentric(2).mvn.0.1,0.05,0.05,0.05
pi.L1.1,hull,power.concentric(5).mvn.0.01,0.25,0.26666666666666666,0.3
pi.L1.1,hull,power.concentric(5).mvn.0.05,0,0.05,0.1
pi.L1.1,hull,power.concentric(5).mvn.0.1,0.05,0.1,0.1
pi.L1.1,hull,power.fig8(0.25).mvn.0.01,0.36666666666666664,0.5,0.5833333333333334
pi.L1.1,hull,power.fig8(0.25).mvn.0.05,0.05,0.15,0.23333333333333334
pi.L1.1,hull,power.fig8(0.25).mvn.0.1,0.05,0.1,0.1
pi.L1.1,hull,power.fig8(0.5).mvn.0.01,0.6666666666666666,0.7833333333333333,0.8166666666666667
pi.L1.1,hull,power.fig8(0.5).mvn.0.05,0.11666666666666667,0.18333333333333332,0.3333333333333333
pi.L1.1,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.08333333333333333,0.1
pi.L1.1,hull,power.fig8(1.5).mvn.0.01,0.8,0.8666666666666667,0.9
pi.L1.1,hull,power.fig8(1.5).mvn.0.05,0.25,0.5333333333333333,0.5833333333333334
pi.L1.1,hull,power.fig8(1.5).mvn.0.1,0.1,0.2,0.21666666666666667
pi.L1.1,hull,power.fig8(1).mvn.0.01,0.75,0.8,0.8
pi.L1.1,hull,power.fig8(1).mvn.0.05,0.2,0.3,0.4666666666666667
pi.L1.1,hull,power.fig8(1).mvn.0.1,0,0.08333333333333333,0.16666666666666666
pi.L1.1,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9333333333333333,1
pi.L1.1,hull,power.fig8(5).mvn.0.05,0.8833333333333333,0.95,0.95
pi.L1.1,hull,power.fig8(5).mvn.0.1,0.75,0.7666666666666667,0.8333333333333334
pi.L1.1,hull,power.sphere(2).mvn.0.01,0.8,0.8,0.8
pi.L1.1,hull,power.sphere(2).mvn.0.05,0.2,0.23333333333333334,0.31666666666666665
pi.L1.1,hull,power.sphere(2).mvn.0.1,0,0,0.016666666666666666
pi.L1.1,hull,power.sphere(3).mvn.0.01,0.2,0.48333333333333334,0.5833333333333334
pi.L1.1,hull,power.sphere(3).mvn.0.05,0.11666666666666667,0.18333333333333332,0.36666666666666664
pi.L1.1,hull,power.sphere(3).mvn.0.1,0,0.05,0.08333333333333333
pi.L1.1,hull,power.thomas(0.05),0,0,0.05
pi.L1.1,hull,power.thomas(0.1),0,0,0.06666666666666667
pi.L1.1,hull,power.thomas(0.15),0,0.016666666666666666,0.05
pi.L1.1,hull,power.thomas(0.2),0,0.05,0.06666666666666667
pi.L1.1,hull,power.thomas(0.25),0,0,0
pi.L1.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0.05,0.15,0.25
pi.L1.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.L1.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L1.1,unbiased.hull,"null.axis(0.1,0.1)",0,0.05,0.1
pi.L1.1,unbiased.hull,"null.axis(0.1,1,1)",0.05,0.11666666666666667,0.23333333333333334
pi.L1.1,unbiased.hull,"null.axis(0.1,1,10)",0.2,0.3,0.36666666666666664
pi.L1.1,unbiased.hull,"null.axis(0.1,1)",0,0.05,0.1
pi.L1.1,unbiased.hull,"null.axis(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.45
pi.L1.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L1.1,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.06666666666666667
pi.L1.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L1.1,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L1.1,unbiased.hull,"null.axis(1,10,10)",0.1,0.16666666666666666,0.2
pi.L1.1,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.1
pi.L1.1,unbiased.hull,"null.axis(10,10,10)",0,0.06666666666666667,0.11666666666666667
pi.L1.1,unbiased.hull,"null.axis(10,10)",0.016666666666666666,0.06666666666666667,0.15
pi.L1.1,unbiased.hull,null.ball(2),0,0.06666666666666667,0.1
pi.L1.1,unbiased.hull,null.ball(3),0.05,0.1,0.16666666666666666
pi.L1.1,unbiased.hull,null.ball(4),0,0,0.05
pi.L1.1,unbiased.hull,null.ball(5),0.016666666666666666,0.1,0.13333333333333333
pi.L1.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.1
pi.L1.1,unbiased.hull,"null.cross(0.1,0.1,1)",0.05,0.05,0.11666666666666667
pi.L1.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0.06666666666666667,0.15
pi.L1.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.L1.1,unbiased.hull,"null.cross(0.1,1,1)",0,0.1,0.15
pi.L1.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.08333333333333333
pi.L1.1,unbiased.hull,"null.cross(0.1,1)",0.016666666666666666,0.06666666666666667,0.1
pi.L1.1,unbiased.hull,"null.cross(0.1,10,10)",0.05,0.06666666666666667,0.13333333333333333
pi.L1.1,unbiased.hull,"null.cross(0.1,10)",0.05,0.15,0.16666666666666666
pi.L1.1,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L1.1,unbiased.hull,"null.cross(1,1,10)",0,0.03333333333333333,0.05
pi.L1.1,unbiased.hull,"null.cross(1,1)",0,0.03333333333333333,0.13333333333333333
pi.L1.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.1
pi.L1.1,unbiased.hull,"null.cross(1,10)",0,0.08333333333333333,0.15
pi.L1.1,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.11666666666666667
pi.L1.1,unbiased.hull,"null.cross(10,10)",0,0.016666666666666666,0.08333333333333333
pi.L1.1,unbiased.hull,"null.random.hull(10,5,25)",0,0.06666666666666667,0.1
pi.L1.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L1.1,unbiased.hull,"null.random.hull(4,4,25)",0.016666666666666666,0.05,0.08333333333333333
pi.L1.1,unbiased.hull,"null.random.hull(5,2,25)",0,0.06666666666666667,0.13333333333333333
pi.L1.1,unbiased.hull,"null.random.hull(6,4,25)",0.05,0.05,0.06666666666666667
pi.L1.1,unbiased.hull,"null.random.hull(8,3,100)",0.1,0.15,0.16666666666666666
pi.L1.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.05,0.13333333333333333
pi.L1.1,unbiased.hull,"null.random.polytope(10,4,75)",0.03333333333333333,0.1,0.11666666666666667
pi.L1.1,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.05,0.13333333333333333
pi.L1.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0.13333333333333333,0.15
pi.L1.1,unbiased.hull,"null.random.polytope(4,3,25)",0.11666666666666667,0.2,0.3
pi.L1.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.06666666666666667,0.13333333333333333
pi.L1.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.08333333333333333
pi.L1.1,unbiased.hull,"null.random.polytope(8,3,50)",0.06666666666666667,0.16666666666666666,0.21666666666666667
pi.L1.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.08333333333333333
pi.L1.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.06666666666666667
pi.L1.1,unbiased.hull,"null.simplex(unit,3)",0.016666666666666666,0.05,0.1
pi.L1.1,unbiased.hull,"null.simplex(unit,4)",0,0.06666666666666667,0.21666666666666667
pi.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.6333333333333333,0.8833333333333333,0.9666666666666667
pi.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.3,0.3333333333333333,0.38333333333333336
pi.L1.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.1,0.13333333333333333
pi.L1.1,unbiased.hull,power.concentric(10).mvn.0.01,0.4666666666666667,0.6,0.6
pi.L1.1,unbiased.hull,power.concentric(10).mvn.0.05,0.11666666666666667,0.23333333333333334,0.3
pi.L1.1,unbiased.hull,power.concentric(10).mvn.0.1,0.25,0.26666666666666666,0.31666666666666665
pi.L1.1,unbiased.hull,power.concentric(2).mvn.0.01,0.05,0.1,0.15
pi.L1.1,unbiased.hull,power.concentric(2).mvn.0.05,0,0.15,0.26666666666666666
pi.L1.1,unbiased.hull,power.concentric(2).mvn.0.1,0,0.03333333333333333,0.06666666666666667
pi.L1.1,unbiased.hull,power.concentric(5).mvn.0.01,0.25,0.25,0.26666666666666666
pi.L1.1,unbiased.hull,power.concentric(5).mvn.0.05,0.05,0.05,0.11666666666666667
pi.L1.1,unbiased.hull,power.concentric(5).mvn.0.1,0.016666666666666666,0.1,0.1
pi.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.4,0.55,0.6
pi.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.1,0.13333333333333333,0.2833333333333333
pi.L1.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.06666666666666667,0.15
pi.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.6833333333333333,0.7833333333333333,0.8666666666666667
pi.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.05,0.06666666666666667,0.2
pi.L1.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.08333333333333333,0.13333333333333333
pi.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.85,0.8833333333333333
pi.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.4166666666666667,0.5333333333333333,0.65
pi.L1.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.08333333333333333,0.2,0.21666666666666667
pi.L1.1,unbiased.hull,power.fig8(1).mvn.0.01,0.7,0.8166666666666667,0.8666666666666667
pi.L1.1,unbiased.hull,power.fig8(1).mvn.0.05,0.16666666666666666,0.35,0.4666666666666667
pi.L1.1,unbiased.hull,power.fig8(1).mvn.0.1,0.016666666666666666,0.06666666666666667,0.15
pi.L1.1,unbiased.hull,power.fig8(5).mvn.0.01,0.9166666666666666,0.9666666666666667,1
pi.L1.1,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.L1.1,unbiased.hull,power.fig8(5).mvn.0.1,0.7,0.8166666666666667,0.8833333333333333
pi.L1.1,unbiased.hull,power.sphere(2).mvn.0.01,0.7,0.7666666666666667,0.8
pi.L1.1,unbiased.hull,power.sphere(2).mvn.0.05,0.21666666666666667,0.25,0.26666666666666666
pi.L1.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0.05
pi.L1.1,unbiased.hull,power.sphere(3).mvn.0.01,0.48333333333333334,0.5333333333333333,0.6
pi.L1.1,unbiased.hull,power.sphere(3).mvn.0.05,0.15,0.2833333333333333,0.38333333333333336
pi.L1.1,unbiased.hull,power.sphere(3).mvn.0.1,0.05,0.05,0.1
pi.L1.1,unbiased.hull,power.thomas(0.05),0,0,0
pi.L1.1,unbiased.hull,power.thomas(0.1),0,0,0
pi.L1.1,unbiased.hull,power.thomas(0.15),0,0.016666666666666666,0.05
pi.L1.1,unbiased.hull,power.thomas(0.2),0.05,0.05,0.08333333333333333
pi.L1.1,unbiased.hull,power.thomas(0.25),0,0,0
pi.L1.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,0.1,1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.L1.2,axis,"null.axis(0.1,0.1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,1,1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,1,10)",0,0,0
pi.L1.2,axis,"null.axis(0.1,1)",0,0,0
pi.L1.2,axis,"null.axis(0.1,10,10)",0,0,0
pi.L1.2,axis,"null.axis(0.1,10)",0,0,0
pi.L1.2,axis,"null.axis(1,1,1)",0,0,0
pi.L1.2,axis,"null.axis(1,1,10)",0,0,0
pi.L1.2,axis,"null.axis(1,1)",0,0,0
pi.L1.2,axis,"null.axis(1,10,10)",0,0,0
pi.L1.2,axis,"null.axis(1,10)",0,0,0
pi.L1.2,axis,"null.axis(10,10,10)",0,0,0
pi.L1.2,axis,"null.axis(10,10)",0,0,0
pi.L1.2,axis,null.ball(2),0,0,0
pi.L1.2,axis,null.ball(3),0,0,0
pi.L1.2,axis,null.ball(4),0,0,0
pi.L1.2,axis,null.ball(5),0,0,0
pi.L1.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.L1.2,axis,"null.cross(0.1,0.1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,1,1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,1,10)",0,0,0
pi.L1.2,axis,"null.cross(0.1,1)",0,0,0
pi.L1.2,axis,"null.cross(0.1,10,10)",0,0,0
pi.L1.2,axis,"null.cross(0.1,10)",0,0,0
pi.L1.2,axis,"null.cross(1,1,1)",0,0,0
pi.L1.2,axis,"null.cross(1,1,10)",0,0,0
pi.L1.2,axis,"null.cross(1,1)",0,0,0
pi.L1.2,axis,"null.cross(1,10,10)",0,0,0
pi.L1.2,axis,"null.cross(1,10)",0,0,0
pi.L1.2,axis,"null.cross(10,10,10)",0,0,0
pi.L1.2,axis,"null.cross(10,10)",0,0,0
pi.L1.2,axis,"null.random.hull(10,5,25)",0,0,0
pi.L1.2,axis,"null.random.hull(3,3,75)",0,0,0
pi.L1.2,axis,"null.random.hull(4,4,25)",0,0,0
pi.L1.2,axis,"null.random.hull(5,2,25)",0,0,0
pi.L1.2,axis,"null.random.hull(6,4,25)",0,0,0
pi.L1.2,axis,"null.random.hull(8,3,100)",0,0,0
pi.L1.2,axis,"null.random.polytope(1,2,100)",0,0,0
pi.L1.2,axis,"null.random.polytope(10,4,75)",0,0,0
pi.L1.2,axis,"null.random.polytope(2,2,10)",0,0,0
pi.L1.2,axis,"null.random.polytope(3,3,75)",0,0,0
pi.L1.2,axis,"null.random.polytope(4,3,25)",0,0,0
pi.L1.2,axis,"null.random.polytope(5,2,75)",0,0,0
pi.L1.2,axis,"null.random.polytope(6,2,100)",0,0,0
pi.L1.2,axis,"null.random.polytope(8,3,50)",0,0,0
pi.L1.2,axis,"null.random.polytope(9,2,10)",0,0,0
pi.L1.2,axis,"null.simplex(unit,2)",0,0,0
pi.L1.2,axis,"null.simplex(unit,3)",0,0,0
pi.L1.2,axis,"null.simplex(unit,4)",0,0,0
pi.L1.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
pi.L1.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
pi.L1.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
pi.L1.2,axis,power.concentric(10).mvn.0.01,0,0,0
pi.L1.2,axis,power.concentric(10).mvn.0.05,0,0,0
pi.L1.2,axis,power.concentric(10).mvn.0.1,0,0,0
pi.L1.2,axis,power.concentric(2).mvn.0.01,0,0,0
pi.L1.2,axis,power.concentric(2).mvn.0.05,0,0,0
pi.L1.2,axis,power.concentric(2).mvn.0.1,0,0,0
pi.L1.2,axis,power.concentric(5).mvn.0.01,0,0,0
pi.L1.2,axis,power.concentric(5).mvn.0.05,0,0,0
pi.L1.2,axis,power.concentric(5).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(1).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(1).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(1).mvn.0.1,0,0,0
pi.L1.2,axis,power.fig8(5).mvn.0.01,0,0,0
pi.L1.2,axis,power.fig8(5).mvn.0.05,0,0,0
pi.L1.2,axis,power.fig8(5).mvn.0.1,0,0,0
pi.L1.2,axis,power.sphere(2).mvn.0.01,0,0,0
pi.L1.2,axis,power.sphere(2).mvn.0.05,0,0,0
pi.L1.2,axis,power.sphere(2).mvn.0.1,0,0,0
pi.L1.2,axis,power.sphere(3).mvn.0.01,0,0,0
pi.L1.2,axis,power.sphere(3).mvn.0.05,0,0,0
pi.L1.2,axis,power.sphere(3).mvn.0.1,0,0,0
pi.L1.2,axis,power.thomas(0.05),0,0,0
pi.L1.2,axis,power.thomas(0.1),0,0,0
pi.L1.2,axis,power.thomas(0.15),0,0,0
pi.L1.2,axis,power.thomas(0.2),0,0,0
pi.L1.2,axis,power.thomas(0.25),0,0,0
pi.L1.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L1.2,hull,"null.axis(0.1,0.1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,1,1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,1,10)",0,0,0
pi.L1.2,hull,"null.axis(0.1,1)",0,0,0
pi.L1.2,hull,"null.axis(0.1,10,10)",0,0,0
pi.L1.2,hull,"null.axis(0.1,10)",0,0,0
pi.L1.2,hull,"null.axis(1,1,1)",0,0,0
pi.L1.2,hull,"null.axis(1,1,10)",0,0,0
pi.L1.2,hull,"null.axis(1,1)",0,0,0
pi.L1.2,hull,"null.axis(1,10,10)",0,0,0
pi.L1.2,hull,"null.axis(1,10)",0,0,0
pi.L1.2,hull,"null.axis(10,10,10)",0,0,0
pi.L1.2,hull,"null.axis(10,10)",0,0,0
pi.L1.2,hull,null.ball(2),0,0,0
pi.L1.2,hull,null.ball(3),0,0,0
pi.L1.2,hull,null.ball(4),0,0,0
pi.L1.2,hull,null.ball(5),0,0,0
pi.L1.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,0.1,1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,0.1,10)",0,0,0
pi.L1.2,hull,"null.cross(0.1,0.1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,1,1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,1,10)",0,0,0
pi.L1.2,hull,"null.cross(0.1,1)",0,0,0
pi.L1.2,hull,"null.cross(0.1,10,10)",0,0,0
pi.L1.2,hull,"null.cross(0.1,10)",0,0,0
pi.L1.2,hull,"null.cross(1,1,1)",0,0,0
pi.L1.2,hull,"null.cross(1,1,10)",0,0,0
pi.L1.2,hull,"null.cross(1,1)",0,0,0
pi.L1.2,hull,"null.cross(1,10,10)",0,0,0
pi.L1.2,hull,"null.cross(1,10)",0,0,0
pi.L1.2,hull,"null.cross(10,10,10)",0,0,0
pi.L1.2,hull,"null.cross(10,10)",0,0,0
pi.L1.2,hull,"null.random.hull(10,5,25)",0,0,0
pi.L1.2,hull,"null.random.hull(3,3,75)",0,0,0
pi.L1.2,hull,"null.random.hull(4,4,25)",0,0,0
pi.L1.2,hull,"null.random.hull(5,2,25)",0,0,0
pi.L1.2,hull,"null.random.hull(6,4,25)",0,0,0
pi.L1.2,hull,"null.random.hull(8,3,100)",0,0,0
pi.L1.2,hull,"null.random.polytope(1,2,100)",0,0,0
pi.L1.2,hull,"null.random.polytope(10,4,75)",0,0,0
pi.L1.2,hull,"null.random.polytope(2,2,10)",0,0,0
pi.L1.2,hull,"null.random.polytope(3,3,75)",0,0,0
pi.L1.2,hull,"null.random.polytope(4,3,25)",0,0,0
pi.L1.2,hull,"null.random.polytope(5,2,75)",0,0,0
pi.L1.2,hull,"null.random.polytope(6,2,100)",0,0,0
pi.L1.2,hull,"null.random.polytope(8,3,50)",0,0,0
pi.L1.2,hull,"null.random.polytope(9,2,10)",0,0,0
pi.L1.2,hull,"null.simplex(unit,2)",0,0,0
pi.L1.2,hull,"null.simplex(unit,3)",0,0,0
pi.L1.2,hull,"null.simplex(unit,4)",0,0,0
pi.L1.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.L1.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.L1.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.L1.2,hull,power.concentric(10).mvn.0.01,0,0,0
pi.L1.2,hull,power.concentric(10).mvn.0.05,0,0,0
pi.L1.2,hull,power.concentric(10).mvn.0.1,0,0,0
pi.L1.2,hull,power.concentric(2).mvn.0.01,0,0,0
pi.L1.2,hull,power.concentric(2).mvn.0.05,0,0,0
pi.L1.2,hull,power.concentric(2).mvn.0.1,0,0,0
pi.L1.2,hull,power.concentric(5).mvn.0.01,0,0,0
pi.L1.2,hull,power.concentric(5).mvn.0.05,0,0,0
pi.L1.2,hull,power.concentric(5).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(1).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(1).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(1).mvn.0.1,0,0,0
pi.L1.2,hull,power.fig8(5).mvn.0.01,0,0,0
pi.L1.2,hull,power.fig8(5).mvn.0.05,0,0,0
pi.L1.2,hull,power.fig8(5).mvn.0.1,0,0,0
pi.L1.2,hull,power.sphere(2).mvn.0.01,0,0,0
pi.L1.2,hull,power.sphere(2).mvn.0.05,0,0,0
pi.L1.2,hull,power.sphere(2).mvn.0.1,0,0,0
pi.L1.2,hull,power.sphere(3).mvn.0.01,0,0,0
pi.L1.2,hull,power.sphere(3).mvn.0.05,0,0,0
pi.L1.2,hull,power.sphere(3).mvn.0.1,0,0,0
pi.L1.2,hull,power.thomas(0.05),0,0,0
pi.L1.2,hull,power.thomas(0.1),0,0,0
pi.L1.2,hull,power.thomas(0.15),0,0,0
pi.L1.2,hull,power.thomas(0.2),0,0,0
pi.L1.2,hull,power.thomas(0.25),0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.axis(10,10)",0,0,0
pi.L1.2,unbiased.hull,null.ball(2),0,0,0
pi.L1.2,unbiased.hull,null.ball(3),0,0,0
pi.L1.2,unbiased.hull,null.ball(4),0,0,0
pi.L1.2,unbiased.hull,null.ball(5),0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,1)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(1,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.cross(10,10)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
pi.L1.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
pi.L1.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
pi.L1.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.L1.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
pi.L1.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
pi.L1.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.05),0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.1),0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.15),0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.2),0,0,0
pi.L1.2,unbiased.hull,power.thomas(0.25),0,0,0
pi.L2,axis,"null.axis(0.1,0.1,0.1)",0.11666666666666667,0.25,0.26666666666666666
pi.L2,axis,"null.axis(0.1,0.1,1)",0,0.06666666666666667,0.18333333333333332
pi.L2,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.L2,axis,"null.axis(0.1,0.1)",0,0.05,0.08333333333333333
pi.L2,axis,"null.axis(0.1,1,1)",0,0.016666666666666666,0.13333333333333333
pi.L2,axis,"null.axis(0.1,1,10)",0,0,0.016666666666666666
pi.L2,axis,"null.axis(0.1,1)",0,0.016666666666666666,0.11666666666666667
pi.L2,axis,"null.axis(0.1,10,10)",0.15,0.15,0.18333333333333332
pi.L2,axis,"null.axis(0.1,10)",0.016666666666666666,0.016666666666666666,0.1
pi.L2,axis,"null.axis(1,1,1)",0.016666666666666666,0.06666666666666667,0.11666666666666667
pi.L2,axis,"null.axis(1,1,10)",0,0,0
pi.L2,axis,"null.axis(1,1)",0,0,0.03333333333333333
pi.L2,axis,"null.axis(1,10,10)",0.05,0.05,0.05
pi.L2,axis,"null.axis(1,10)",0,0.05,0.08333333333333333
pi.L2,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.05
pi.L2,axis,"null.axis(10,10)",0,0.03333333333333333,0.11666666666666667
pi.L2,axis,null.ball(2),0,0,0
pi.L2,axis,null.ball(3),0.05,0.05,0.1
pi.L2,axis,null.ball(4),0,0,0
pi.L2,axis,null.ball(5),0,0,0.06666666666666667
pi.L2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L2,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.L2,axis,"null.cross(0.1,0.1,10)",0.05,0.05,0.05
pi.L2,axis,"null.cross(0.1,0.1)",0,0.03333333333333333,0.05
pi.L2,axis,"null.cross(0.1,1,1)",0,0,0.03333333333333333
pi.L2,axis,"null.cross(0.1,1,10)",0.05,0.05,0.05
pi.L2,axis,"null.cross(0.1,1)",0,0,0.03333333333333333
pi.L2,axis,"null.cross(0.1,10,10)",0,0,0
pi.L2,axis,"null.cross(0.1,10)",0.05,0.08333333333333333,0.1
pi.L2,axis,"null.cross(1,1,1)",0,0,0
pi.L2,axis,"null.cross(1,1,10)",0,0,0
pi.L2,axis,"null.cross(1,1)",0,0,0
pi.L2,axis,"null.cross(1,10,10)",0,0,0
pi.L2,axis,"null.cross(1,10)",0,0.03333333333333333,0.05
pi.L2,axis,"null.cross(10,10,10)",0,0,0
pi.L2,axis,"null.cross(10,10)",0,0.016666666666666666,0.03333333333333333
pi.L2,axis,"null.random.hull(10,5,25)",0,0.05,0.05
pi.L2,axis,"null.random.hull(3,3,75)",0,0,0
pi.L2,axis,"null.random.hull(4,4,25)",0.05,0.05,0.05
pi.L2,axis,"null.random.hull(5,2,25)",0.05,0.05,0.1
pi.L2,axis,"null.random.hull(6,4,25)",0,0,0
pi.L2,axis,"null.random.hull(8,3,100)",0.05,0.05,0.05
pi.L2,axis,"null.random.polytope(1,2,100)",0,0,0
pi.L2,axis,"null.random.polytope(10,4,75)",0,0,0
pi.L2,axis,"null.random.polytope(2,2,10)",0,0,0
pi.L2,axis,"null.random.polytope(3,3,75)",0,0,0
pi.L2,axis,"null.random.polytope(4,3,25)",0.05,0.08333333333333333,0.13333333333333333
pi.L2,axis,"null.random.polytope(5,2,75)",0,0.03333333333333333,0.13333333333333333
pi.L2,axis,"null.random.polytope(6,2,100)",0,0,0.05
pi.L2,axis,"null.random.polytope(8,3,50)",0,0,0
pi.L2,axis,"null.random.polytope(9,2,10)",0,0,0
pi.L2,axis,"null.simplex(unit,2)",0,0,0
pi.L2,axis,"null.simplex(unit,3)",0,0,0
pi.L2,axis,"null.simplex(unit,4)",0,0,0
pi.L2,axis,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
pi.L2,axis,power.concentric(1.25).mvn.0.05,0.5333333333333333,0.6166666666666667,0.8166666666666667
pi.L2,axis,power.concentric(1.25).mvn.0.1,0.05,0.13333333333333333,0.23333333333333334
pi.L2,axis,power.concentric(10).mvn.0.01,0.65,0.65,0.6833333333333333
pi.L2,axis,power.concentric(10).mvn.0.05,0.7,0.7333333333333333,0.7666666666666667
pi.L2,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
pi.L2,axis,power.concentric(2).mvn.0.01,0.5,0.55,0.6666666666666666
pi.L2,axis,power.concentric(2).mvn.0.05,0.25,0.26666666666666666,0.3
pi.L2,axis,power.concentric(2).mvn.0.1,0.05,0.05,0.1
pi.L2,axis,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
pi.L2,axis,power.concentric(5).mvn.0.05,0.55,0.6166666666666667,0.65
pi.L2,axis,power.concentric(5).mvn.0.1,0.5333333333333333,0.5333333333333333,0.6
pi.L2,axis,power.fig8(0.25).mvn.0.01,0.9,0.95,0.95
pi.L2,axis,power.fig8(0.25).mvn.0.05,0.5,0.5333333333333333,0.55
pi.L2,axis,power.fig8(0.25).mvn.0.1,0.05,0.1,0.16666666666666666
pi.L2,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
pi.L2,axis,power.fig8(0.5).mvn.0.05,0.4166666666666667,0.55,0.6166666666666667
pi.L2,axis,power.fig8(0.5).mvn.0.1,0,0.03333333333333333,0.08333333333333333
pi.L2,axis,power.fig8(1.5).mvn.0.01,0.85,0.9333333333333333,0.95
pi.L2,axis,power.fig8(1.5).mvn.0.05,0.85,0.85,0.85
pi.L2,axis,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.65,0.65
pi.L2,axis,power.fig8(1).mvn.0.01,0.85,0.9166666666666666,0.95
pi.L2,axis,power.fig8(1).mvn.0.05,0.6166666666666667,0.7,0.7
pi.L2,axis,power.fig8(1).mvn.0.1,0.03333333333333333,0.11666666666666667,0.18333333333333332
pi.L2,axis,power.fig8(5).mvn.0.01,1,1,1
pi.L2,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.L2,axis,power.fig8(5).mvn.0.1,1,1,1
pi.L2,axis,power.sphere(2).mvn.0.01,1,1,1
pi.L2,axis,power.sphere(2).mvn.0.05,0.4,0.5166666666666667,0.5833333333333334
pi.L2,axis,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.08333333333333333
pi.L2,axis,power.sphere(3).mvn.0.01,0.18333333333333332,0.38333333333333336,0.5666666666666667
pi.L2,axis,power.sphere(3).mvn.0.05,0.08333333333333333,0.1,0.13333333333333333
pi.L2,axis,power.sphere(3).mvn.0.1,0,0,0.05
pi.L2,axis,power.thomas(0.05),0,0,0
pi.L2,axis,power.thomas(0.1),0,0,0.016666666666666666
pi.L2,axis,power.thomas(0.15),0.05,0.1,0.15
pi.L2,axis,power.thomas(0.2),0.15,0.15,0.2
pi.L2,axis,power.thomas(0.25),0.1,0.15,0.15
pi.L2,hull,"null.axis(0.1,0.1,0.1)",0,0.31666666666666665,0.48333333333333334
pi.L2,hull,"null.axis(0.1,0.1,1)",0.05,0.21666666666666667,0.35
pi.L2,hull,"null.axis(0.1,0.1,10)",0,0.05,0.1
pi.L2,hull,"null.axis(0.1,0.1)",0.1,0.16666666666666666,0.18333333333333332
pi.L2,hull,"null.axis(0.1,1,1)",0.06666666666666667,0.11666666666666667,0.15
pi.L2,hull,"null.axis(0.1,1,10)",0.016666666666666666,0.1,0.15
pi.L2,hull,"null.axis(0.1,1)",0.05,0.05,0.1
pi.L2,hull,"null.axis(0.1,10,10)",0.11666666666666667,0.2,0.3333333333333333
pi.L2,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
pi.L2,hull,"null.axis(1,1,1)",0.15,0.26666666666666666,0.38333333333333336
pi.L2,hull,"null.axis(1,1,10)",0,0.08333333333333333,0.18333333333333332
pi.L2,hull,"null.axis(1,1)",0,0.03333333333333333,0.13333333333333333
pi.L2,hull,"null.axis(1,10,10)",0.05,0.15,0.2
pi.L2,hull,"null.axis(1,10)",0,0.13333333333333333,0.16666666666666666
pi.L2,hull,"null.axis(10,10,10)",0.06666666666666667,0.23333333333333334,0.4
pi.L2,hull,"null.axis(10,10)",0.06666666666666667,0.16666666666666666,0.25
pi.L2,hull,null.ball(2),0,0.016666666666666666,0.15
pi.L2,hull,null.ball(3),0.25,0.43333333333333335,0.55
pi.L2,hull,null.ball(4),0.5166666666666667,0.7166666666666667,0.8833333333333333
pi.L2,hull,null.ball(5),0.8,0.9166666666666666,0.9833333333333333
pi.L2,hull,"null.cross(0.1,0.1,0.1)",0.2,0.26666666666666666,0.38333333333333336
pi.L2,hull,"null.cross(0.1,0.1,1)",0.1,0.2833333333333333,0.45
pi.L2,hull,"null.cross(0.1,0.1,10)",0.11666666666666667,0.18333333333333332,0.21666666666666667
pi.L2,hull,"null.cross(0.1,0.1)",0.05,0.16666666666666666,0.21666666666666667
pi.L2,hull,"null.cross(0.1,1,1)",0.11666666666666667,0.16666666666666666,0.3
pi.L2,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.18333333333333332
pi.L2,hull,"null.cross(0.1,1)",0,0.016666666666666666,0.11666666666666667
pi.L2,hull,"null.cross(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.38333333333333336
pi.L2,hull,"null.cross(0.1,10)",0.05,0.05,0.06666666666666667
pi.L2,hull,"null.cross(1,1,1)",0.06666666666666667,0.16666666666666666,0.2833333333333333
pi.L2,hull,"null.cross(1,1,10)",0.016666666666666666,0.1,0.2
pi.L2,hull,"null.cross(1,1)",0.05,0.13333333333333333,0.16666666666666666
pi.L2,hull,"null.cross(1,10,10)",0.1,0.23333333333333334,0.3333333333333333
pi.L2,hull,"null.cross(1,10)",0,0.03333333333333333,0.15
pi.L2,hull,"null.cross(10,10,10)",0.16666666666666666,0.26666666666666666,0.36666666666666664
pi.L2,hull,"null.cross(10,10)",0.05,0.08333333333333333,0.1
pi.L2,hull,"null.random.hull(10,5,25)",0.6666666666666666,0.8833333333333333,1
pi.L2,hull,"null.random.hull(3,3,75)",0.016666666666666666,0.26666666666666666,0.48333333333333334
pi.L2,hull,"null.random.hull(4,4,25)",0.5666666666666667,0.8333333333333334,0.8666666666666667
pi.L2,hull,"null.random.hull(5,2,25)",0.1,0.13333333333333333,0.16666666666666666
pi.L2,hull,"null.random.hull(6,4,25)",0.4,0.5333333333333333,0.6666666666666666
pi.L2,hull,"null.random.hull(8,3,100)",0.16666666666666666,0.35,0.5
pi.L2,hull,"null.random.polytope(1,2,100)",0.016666666666666666,0.1,0.18333333333333332
pi.L2,hull,"null.random.polytope(10,4,75)",0.26666666666666666,0.48333333333333334,0.6333333333333333
pi.L2,hull,"null.random.polytope(2,2,10)",0,0,0.05
pi.L2,hull,"null.random.polytope(3,3,75)",0.11666666666666667,0.26666666666666666,0.31666666666666665
pi.L2,hull,"null.random.polytope(4,3,25)",0.25,0.2833333333333333,0.4
pi.L2,hull,"null.random.polytope(5,2,75)",0.2,0.21666666666666667,0.2833333333333333
pi.L2,hull,"null.random.polytope(6,2,100)",0,0.08333333333333333,0.11666666666666667
pi.L2,hull,"null.random.polytope(8,3,50)",0.25,0.4666666666666667,0.5166666666666667
pi.L2,hull,"null.random.polytope(9,2,10)",0.016666666666666666,0.06666666666666667,0.23333333333333334
pi.L2,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.18333333333333332
pi.L2,hull,"null.simplex(unit,3)",0.05,0.13333333333333333,0.3
pi.L2,hull,"null.simplex(unit,4)",0.25,0.35,0.5833333333333334
pi.L2,hull,power.concentric(1.25).mvn.0.01,0.95,1,1
pi.L2,hull,power.concentric(1.25).mvn.0.05,0.85,0.9333333333333333,0.95
pi.L2,hull,power.concentric(1.25).mvn.0.1,0.1,0.31666666666666665,0.35
pi.L2,hull,power.concentric(10).mvn.0.01,0.7,0.7333333333333333,0.8
pi.L2,hull,power.concentric(10).mvn.0.05,0.75,0.8,0.8666666666666667
pi.L2,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.7166666666666667
pi.L2,hull,power.concentric(2).mvn.0.01,0.5166666666666667,0.6833333333333333,0.8333333333333334
pi.L2,hull,power.concentric(2).mvn.0.05,0.31666666666666665,0.43333333333333335,0.5666666666666667
pi.L2,hull,power.concentric(2).mvn.0.1,0.05,0.1,0.16666666666666666
pi.L2,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.5666666666666667
pi.L2,hull,power.concentric(5).mvn.0.05,0.55,0.65,0.7
pi.L2,hull,power.concentric(5).mvn.0.1,0.55,0.5833333333333334,0.6333333333333333
pi.L2,hull,power.fig8(0.25).mvn.0.01,0.8666666666666667,0.95,1
pi.L2,hull,power.fig8(0.25).mvn.0.05,0.6,0.75,0.85
pi.L2,hull,power.fig8(0.25).mvn.0.1,0.13333333333333333,0.3,0.3333333333333333
pi.L2,hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9166666666666666
pi.L2,hull,power.fig8(0.5).mvn.0.05,0.5666666666666667,0.65,0.7166666666666667
pi.L2,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.11666666666666667,0.18333333333333332
pi.L2,hull,power.fig8(1.5).mvn.0.01,0.95,0.9833333333333333,1
pi.L2,hull,power.fig8(1.5).mvn.0.05,0.8666666666666667,0.9,0.9333333333333333
pi.L2,hull,power.fig8(1.5).mvn.0.1,0.65,0.75,0.75
pi.L2,hull,power.fig8(1).mvn.0.01,0.8833333333333333,0.9166666666666666,1
pi.L2,hull,power.fig8(1).mvn.0.05,0.7666666666666667,0.8,0.8833333333333333
pi.L2,hull,power.fig8(1).mvn.0.1,0.08333333333333333,0.2833333333333333,0.3333333333333333
pi.L2,hull,power.fig8(5).mvn.0.01,0.9333333333333333,1,1
pi.L2,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.9833333333333333
pi.L2,hull,power.fig8(5).mvn.0.1,1,1,1
pi.L2,hull,power.sphere(2).mvn.0.01,1,1,1
pi.L2,hull,power.sphere(2).mvn.0.05,0.6666666666666666,0.75,0.7833333333333333
pi.L2,hull,power.sphere(2).mvn.0.1,0.15,0.18333333333333332,0.3
pi.L2,hull,power.sphere(3).mvn.0.01,0.6333333333333333,0.6833333333333333,0.8166666666666667
pi.L2,hull,power.sphere(3).mvn.0.05,0.43333333333333335,0.5333333333333333,0.6166666666666667
pi.L2,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.18333333333333332,0.35
pi.L2,hull,power.thomas(0.05),0,0,0
pi.L2,hull,power.thomas(0.1),0,0,0.016666666666666666
pi.L2,hull,power.thomas(0.15),0.1,0.13333333333333333,0.2
pi.L2,hull,power.thomas(0.2),0.15,0.23333333333333334,0.3333333333333333
pi.L2,hull,power.thomas(0.25),0.05,0.11666666666666667,0.15
pi.L2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.08333333333333333
pi.L2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L2,unbiased.hull,"null.axis(0.1,0.1)",0,0.13333333333333333,0.15
pi.L2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.L2,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
pi.L2,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.1
pi.L2,unbiased.hull,"null.axis(0.1,10,10)",0.06666666666666667,0.15,0.18333333333333332
pi.L2,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L2,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.L2,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L2,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L2,unbiased.hull,"null.axis(1,10,10)",0.05,0.05,0.05
pi.L2,unbiased.hull,"null.axis(1,10)",0,0.016666666666666666,0.11666666666666667
pi.L2,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.L2,unbiased.hull,"null.axis(10,10)",0.016666666666666666,0.13333333333333333,0.25
pi.L2,unbiased.hull,null.ball(2),0,0.05,0.05
pi.L2,unbiased.hull,null.ball(3),0,0.05,0.05
pi.L2,unbiased.hull,null.ball(4),0,0,0
pi.L2,unbiased.hull,null.ball(5),0,0,0
pi.L2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.016666666666666666
pi.L2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.08333333333333333
pi.L2,unbiased.hull,"null.cross(0.1,0.1,10)",0.1,0.15,0.18333333333333332
pi.L2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.05
pi.L2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0.1
pi.L2,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.06666666666666667
pi.L2,unbiased.hull,"null.cross(0.1,1)",0,0,0.08333333333333333
pi.L2,unbiased.hull,"null.cross(0.1,10,10)",0,0.05,0.1
pi.L2,unbiased.hull,"null.cross(0.1,10)",0,0.1,0.13333333333333333
pi.L2,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L2,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.L2,unbiased.hull,"null.cross(1,1)",0,0.05,0.1
pi.L2,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.05
pi.L2,unbiased.hull,"null.cross(1,10)",0,0.05,0.15
pi.L2,unbiased.hull,"null.cross(10,10,10)",0,0,0
pi.L2,unbiased.hull,"null.cross(10,10)",0,0.03333333333333333,0.08333333333333333
pi.L2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.L2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.L2,unbiased.hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.2
pi.L2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.L2,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.06666666666666667,0.1
pi.L2,unbiased.hull,"null.random.polytope(1,2,100)",0,0.06666666666666667,0.13333333333333333
pi.L2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.L2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0.08333333333333333
pi.L2,unbiased.hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.05
pi.L2,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.1,0.1
pi.L2,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.16666666666666666
pi.L2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
pi.L2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
pi.L2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0.11666666666666667
pi.L2,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.1
pi.L2,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.L2,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.L2,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,1,1
pi.L2,unbiased.hull,power.concentric(1.25).mvn.0.05,0.8,0.85,0.8833333333333333
pi.L2,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.18333333333333332,0.26666666666666666
pi.L2,unbiased.hull,power.concentric(10).mvn.0.01,0.5833333333333334,0.65,0.65
pi.L2,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6333333333333333,0.7
pi.L2,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
pi.L2,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5166666666666667,0.6666666666666666
pi.L2,unbiased.hull,power.concentric(2).mvn.0.05,0.2,0.35,0.38333333333333336
pi.L2,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
pi.L2,unbiased.hull,power.concentric(5).mvn.0.01,0.5,0.5,0.5166666666666667
pi.L2,unbiased.hull,power.concentric(5).mvn.0.05,0.6,0.6,0.65
pi.L2,unbiased.hull,power.concentric(5).mvn.0.1,0.55,0.55,0.6
pi.L2,unbiased.hull,power.fig8(0.25).mvn.0.01,0.9,0.9,0.9166666666666666
pi.L2,unbiased.hull,power.fig8(0.25).mvn.0.05,0.6166666666666667,0.6666666666666666,0.6833333333333333
pi.L2,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.15,0.21666666666666667
pi.L2,unbiased.hull,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
pi.L2,unbiased.hull,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.5333333333333333,0.6333333333333333
pi.L2,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.05,0.08333333333333333
pi.L2,unbiased.hull,power.fig8(1.5).mvn.0.01,0.85,0.95,0.9833333333333333
pi.L2,unbiased.hull,power.fig8(1.5).mvn.0.05,0.75,0.7833333333333333,0.8833333333333333
pi.L2,unbiased.hull,power.fig8(1.5).mvn.0.1,0.5,0.65,0.6833333333333333
pi.L2,unbiased.hull,power.fig8(1).mvn.0.01,0.8,0.9166666666666666,0.95
pi.L2,unbiased.hull,power.fig8(1).mvn.0.05,0.6333333333333333,0.7833333333333333,0.8333333333333334
pi.L2,unbiased.hull,power.fig8(1).mvn.0.1,0,0.16666666666666666,0.23333333333333334
pi.L2,unbiased.hull,power.fig8(5).mvn.0.01,0.95,1,1
pi.L2,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.L2,unbiased.hull,power.fig8(5).mvn.0.1,0.9166666666666666,0.9833333333333333,1
pi.L2,unbiased.hull,power.sphere(2).mvn.0.01,1,1,1
pi.L2,unbiased.hull,power.sphere(2).mvn.0.05,0.55,0.6333333333333333,0.7666666666666667
pi.L2,unbiased.hull,power.sphere(2).mvn.0.1,0.05,0.13333333333333333,0.21666666666666667
pi.L2,unbiased.hull,power.sphere(3).mvn.0.01,0.05,0.13333333333333333,0.23333333333333334
pi.L2,unbiased.hull,power.sphere(3).mvn.0.05,0,0.08333333333333333,0.15
pi.L2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.L2,unbiased.hull,power.thomas(0.05),0,0,0
pi.L2,unbiased.hull,power.thomas(0.1),0,0.05,0.05
pi.L2,unbiased.hull,power.thomas(0.15),0.05,0.05,0.08333333333333333
pi.L2,unbiased.hull,power.thomas(0.2),0.15,0.15,0.2
pi.L2,unbiased.hull,power.thomas(0.25),0.08333333333333333,0.1,0.1
pi.L2.1,axis,"null.axis(0.1,0.1,0.1)",0.1,0.15,0.25
pi.L2.1,axis,"null.axis(0.1,0.1,1)",0,0.016666666666666666,0.1
pi.L2.1,axis,"null.axis(0.1,0.1,10)",0,0,0.06666666666666667
pi.L2.1,axis,"null.axis(0.1,0.1)",0,0.03333333333333333,0.08333333333333333
pi.L2.1,axis,"null.axis(0.1,1,1)",0,0.016666666666666666,0.13333333333333333
pi.L2.1,axis,"null.axis(0.1,1,10)",0,0,0
pi.L2.1,axis,"null.axis(0.1,1)",0,0.03333333333333333,0.13333333333333333
pi.L2.1,axis,"null.axis(0.1,10,10)",0.1,0.1,0.11666666666666667
pi.L2.1,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.1
pi.L2.1,axis,"null.axis(1,1,1)",0.016666666666666666,0.05,0.11666666666666667
pi.L2.1,axis,"null.axis(1,1,10)",0,0,0
pi.L2.1,axis,"null.axis(1,1)",0,0,0
pi.L2.1,axis,"null.axis(1,10,10)",0.016666666666666666,0.016666666666666666,0.06666666666666667
pi.L2.1,axis,"null.axis(1,10)",0,0.016666666666666666,0.06666666666666667
pi.L2.1,axis,"null.axis(10,10,10)",0,0.03333333333333333,0.08333333333333333
pi.L2.1,axis,"null.axis(10,10)",0,0.05,0.06666666666666667
pi.L2.1,axis,null.ball(2),0,0.016666666666666666,0.06666666666666667
pi.L2.1,axis,null.ball(3),0.05,0.06666666666666667,0.18333333333333332
pi.L2.1,axis,null.ball(4),0,0,0.05
pi.L2.1,axis,null.ball(5),0.1,0.13333333333333333,0.16666666666666666
pi.L2.1,axis,"null.cross(0.1,0.1,0.1)",0,0.06666666666666667,0.13333333333333333
pi.L2.1,axis,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.15
pi.L2.1,axis,"null.cross(0.1,0.1,10)",0.06666666666666667,0.18333333333333332,0.23333333333333334
pi.L2.1,axis,"null.cross(0.1,0.1)",0,0,0.03333333333333333
pi.L2.1,axis,"null.cross(0.1,1,1)",0.1,0.13333333333333333,0.15
pi.L2.1,axis,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.1
pi.L2.1,axis,"null.cross(0.1,1)",0.016666666666666666,0.05,0.06666666666666667
pi.L2.1,axis,"null.cross(0.1,10,10)",0,0.03333333333333333,0.08333333333333333
pi.L2.1,axis,"null.cross(0.1,10)",0.1,0.13333333333333333,0.16666666666666666
pi.L2.1,axis,"null.cross(1,1,1)",0,0,0
pi.L2.1,axis,"null.cross(1,1,10)",0.016666666666666666,0.05,0.05
pi.L2.1,axis,"null.cross(1,1)",0,0,0.03333333333333333
pi.L2.1,axis,"null.cross(1,10,10)",0.016666666666666666,0.1,0.15
pi.L2.1,axis,"null.cross(1,10)",0.05,0.06666666666666667,0.11666666666666667
pi.L2.1,axis,"null.cross(10,10,10)",0,0.05,0.1
pi.L2.1,axis,"null.cross(10,10)",0,0.03333333333333333,0.06666666666666667
pi.L2.1,axis,"null.random.hull(10,5,25)",0,0.11666666666666667,0.15
pi.L2.1,axis,"null.random.hull(3,3,75)",0,0,0
pi.L2.1,axis,"null.random.hull(4,4,25)",0.05,0.1,0.15
pi.L2.1,axis,"null.random.hull(5,2,25)",0.05,0.05,0.11666666666666667
pi.L2.1,axis,"null.random.hull(6,4,25)",0.05,0.05,0.05
pi.L2.1,axis,"null.random.hull(8,3,100)",0.1,0.15,0.15
pi.L2.1,axis,"null.random.polytope(1,2,100)",0.05,0.05,0.05
pi.L2.1,axis,"null.random.polytope(10,4,75)",0,0.06666666666666667,0.13333333333333333
pi.L2.1,axis,"null.random.polytope(2,2,10)",0.016666666666666666,0.06666666666666667,0.11666666666666667
pi.L2.1,axis,"null.random.polytope(3,3,75)",0,0.06666666666666667,0.15
pi.L2.1,axis,"null.random.polytope(4,3,25)",0.16666666666666666,0.2,0.21666666666666667
pi.L2.1,axis,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.26666666666666666
pi.L2.1,axis,"null.random.polytope(6,2,100)",0,0,0.03333333333333333
pi.L2.1,axis,"null.random.polytope(8,3,50)",0.05,0.1,0.23333333333333334
pi.L2.1,axis,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.1
pi.L2.1,axis,"null.simplex(unit,2)",0,0,0.016666666666666666
pi.L2.1,axis,"null.simplex(unit,3)",0.016666666666666666,0.03333333333333333,0.05
pi.L2.1,axis,"null.simplex(unit,4)",0,0.016666666666666666,0.06666666666666667
pi.L2.1,axis,power.concentric(1.25).mvn.0.01,0.85,0.8833333333333333,0.9333333333333333
pi.L2.1,axis,power.concentric(1.25).mvn.0.05,0.3333333333333333,0.6333333333333333,0.7833333333333333
pi.L2.1,axis,power.concentric(1.25).mvn.0.1,0.05,0.18333333333333332,0.25
pi.L2.1,axis,power.concentric(10).mvn.0.01,0.6,0.6,0.6
pi.L2.1,axis,power.concentric(10).mvn.0.05,0.5,0.5666666666666667,0.6666666666666666
pi.L2.1,axis,power.concentric(10).mvn.0.1,0.5,0.5833333333333334,0.6166666666666667
pi.L2.1,axis,power.concentric(2).mvn.0.01,0.25,0.4,0.45
pi.L2.1,axis,power.concentric(2).mvn.0.05,0.1,0.2833333333333333,0.35
pi.L2.1,axis,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.15
pi.L2.1,axis,power.concentric(5).mvn.0.01,0.45,0.45,0.45
pi.L2.1,axis,power.concentric(5).mvn.0.05,0.25,0.3333333333333333,0.45
pi.L2.1,axis,power.concentric(5).mvn.0.1,0.15,0.21666666666666667,0.31666666666666665
pi.L2.1,axis,power.fig8(0.25).mvn.0.01,0.75,0.7666666666666667,0.8
pi.L2.1,axis,power.fig8(0.25).mvn.0.05,0.3,0.45,0.5666666666666667
pi.L2.1,axis,power.fig8(0.25).mvn.0.1,0.06666666666666667,0.11666666666666667,0.16666666666666666
pi.L2.1,axis,power.fig8(0.5).mvn.0.01,0.8,0.85,0.9
pi.L2.1,axis,power.fig8(0.5).mvn.0.05,0.21666666666666667,0.3333333333333333,0.4
pi.L2.1,axis,power.fig8(0.5).mvn.0.1,0,0.08333333333333333,0.15
pi.L2.1,axis,power.fig8(1.5).mvn.0.01,0.8,0.8833333333333333,0.9166666666666666
pi.L2.1,axis,power.fig8(1.5).mvn.0.05,0.6166666666666667,0.7333333333333333,0.7666666666666667
pi.L2.1,axis,power.fig8(1.5).mvn.0.1,0.36666666666666664,0.45,0.5
pi.L2.1,axis,power.fig8(1).mvn.0.01,0.8,0.8333333333333334,0.85
pi.L2.1,axis,power.fig8(1).mvn.0.05,0.38333333333333336,0.5166666666666667,0.65
pi.L2.1,axis,power.fig8(1).mvn.0.1,0.016666666666666666,0.16666666666666666,0.25
pi.L2.1,axis,power.fig8(5).mvn.0.01,0.8666666666666667,0.9833333333333333,1
pi.L2.1,axis,power.fig8(5).mvn.0.05,0.9166666666666666,0.95,0.95
pi.L2.1,axis,power.fig8(5).mvn.0.1,0.8166666666666667,0.8333333333333334,0.9166666666666666
pi.L2.1,axis,power.sphere(2).mvn.0.01,0.95,1,1
pi.L2.1,axis,power.sphere(2).mvn.0.05,0.3,0.4166666666666667,0.5333333333333333
pi.L2.1,axis,power.sphere(2).mvn.0.1,0,0,0.05
pi.L2.1,axis,power.sphere(3).mvn.0.01,0.35,0.45,0.5833333333333334
pi.L2.1,axis,power.sphere(3).mvn.0.05,0.15,0.25,0.38333333333333336
pi.L2.1,axis,power.sphere(3).mvn.0.1,0,0,0.05
pi.L2.1,axis,power.thomas(0.05),0,0,0
pi.L2.1,axis,power.thomas(0.1),0,0,0.03333333333333333
pi.L2.1,axis,power.thomas(0.15),0,0,0.05
pi.L2.1,axis,power.thomas(0.2),0.016666666666666666,0.05,0.05
pi.L2.1,axis,power.thomas(0.25),0,0,0.016666666666666666
pi.L2.1,hull,"null.axis(0.1,0.1,0.1)",0,0.1,0.26666666666666666
pi.L2.1,hull,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.L2.1,hull,"null.axis(0.1,0.1,10)",0,0.03333333333333333,0.05
pi.L2.1,hull,"null.axis(0.1,0.1)",0,0.06666666666666667,0.1
pi.L2.1,hull,"null.axis(0.1,1,1)",0.05,0.08333333333333333,0.13333333333333333
pi.L2.1,hull,"null.axis(0.1,1,10)",0,0,0
pi.L2.1,hull,"null.axis(0.1,1)",0.05,0.05,0.06666666666666667
pi.L2.1,hull,"null.axis(0.1,10,10)",0.05,0.1,0.15
pi.L2.1,hull,"null.axis(0.1,10)",0.05,0.05,0.06666666666666667
pi.L2.1,hull,"null.axis(1,1,1)",0.05,0.05,0.05
pi.L2.1,hull,"null.axis(1,1,10)",0,0,0
pi.L2.1,hull,"null.axis(1,1)",0,0,0.06666666666666667
pi.L2.1,hull,"null.axis(1,10,10)",0,0.016666666666666666,0.08333333333333333
pi.L2.1,hull,"null.axis(1,10)",0,0.03333333333333333,0.18333333333333332
pi.L2.1,hull,"null.axis(10,10,10)",0,0.03333333333333333,0.05
pi.L2.1,hull,"null.axis(10,10)",0,0.1,0.18333333333333332
pi.L2.1,hull,null.ball(2),0,0.016666666666666666,0.1
pi.L2.1,hull,null.ball(3),0,0.1,0.21666666666666667
pi.L2.1,hull,null.ball(4),0,0,0.016666666666666666
pi.L2.1,hull,null.ball(5),0.05,0.15,0.16666666666666666
pi.L2.1,hull,"null.cross(0.1,0.1,0.1)",0,0.05,0.08333333333333333
pi.L2.1,hull,"null.cross(0.1,0.1,1)",0.05,0.1,0.18333333333333332
pi.L2.1,hull,"null.cross(0.1,0.1,10)",0.05,0.06666666666666667,0.13333333333333333
pi.L2.1,hull,"null.cross(0.1,0.1)",0,0,0.016666666666666666
pi.L2.1,hull,"null.cross(0.1,1,1)",0,0.06666666666666667,0.13333333333333333
pi.L2.1,hull,"null.cross(0.1,1,10)",0.05,0.08333333333333333,0.1
pi.L2.1,hull,"null.cross(0.1,1)",0,0.05,0.1
pi.L2.1,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.05,0.08333333333333333
pi.L2.1,hull,"null.cross(0.1,10)",0.05,0.05,0.1
pi.L2.1,hull,"null.cross(1,1,1)",0,0,0
pi.L2.1,hull,"null.cross(1,1,10)",0,0,0.05
pi.L2.1,hull,"null.cross(1,1)",0,0.05,0.11666666666666667
pi.L2.1,hull,"null.cross(1,10,10)",0,0.1,0.13333333333333333
pi.L2.1,hull,"null.cross(1,10)",0,0.016666666666666666,0.06666666666666667
pi.L2.1,hull,"null.cross(10,10,10)",0,0.016666666666666666,0.06666666666666667
pi.L2.1,hull,"null.cross(10,10)",0.05,0.06666666666666667,0.1
pi.L2.1,hull,"null.random.hull(10,5,25)",0.05,0.1,0.11666666666666667
pi.L2.1,hull,"null.random.hull(3,3,75)",0,0,0
pi.L2.1,hull,"null.random.hull(4,4,25)",0.05,0.1,0.11666666666666667
pi.L2.1,hull,"null.random.hull(5,2,25)",0.016666666666666666,0.06666666666666667,0.1
pi.L2.1,hull,"null.random.hull(6,4,25)",0.05,0.05,0.05
pi.L2.1,hull,"null.random.hull(8,3,100)",0.1,0.11666666666666667,0.16666666666666666
pi.L2.1,hull,"null.random.polytope(1,2,100)",0,0.08333333333333333,0.1
pi.L2.1,hull,"null.random.polytope(10,4,75)",0.016666666666666666,0.13333333333333333,0.15
pi.L2.1,hull,"null.random.polytope(2,2,10)",0,0.05,0.1
pi.L2.1,hull,"null.random.polytope(3,3,75)",0.05,0.05,0.1
pi.L2.1,hull,"null.random.polytope(4,3,25)",0.1,0.16666666666666666,0.23333333333333334
pi.L2.1,hull,"null.random.polytope(5,2,75)",0.11666666666666667,0.18333333333333332,0.25
pi.L2.1,hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
pi.L2.1,hull,"null.random.polytope(8,3,50)",0,0.06666666666666667,0.18333333333333332
pi.L2.1,hull,"null.random.polytope(9,2,10)",0,0.03333333333333333,0.1
pi.L2.1,hull,"null.simplex(unit,2)",0,0.03333333333333333,0.05
pi.L2.1,hull,"null.simplex(unit,3)",0.05,0.05,0.05
pi.L2.1,hull,"null.simplex(unit,4)",0,0.016666666666666666,0.16666666666666666
pi.L2.1,hull,power.concentric(1.25).mvn.0.01,0.8666666666666667,0.95,0.95
pi.L2.1,hull,power.concentric(1.25).mvn.0.05,0.45,0.6833333333333333,0.7666666666666667
pi.L2.1,hull,power.concentric(1.25).mvn.0.1,0,0.13333333333333333,0.21666666666666667
pi.L2.1,hull,power.concentric(10).mvn.0.01,0.6,0.65,0.6666666666666666
pi.L2.1,hull,power.concentric(10).mvn.0.05,0.4166666666666667,0.5833333333333334,0.65
pi.L2.1,hull,power.concentric(10).mvn.0.1,0.5,0.5666666666666667,0.6
pi.L2.1,hull,power.concentric(2).mvn.0.01,0.21666666666666667,0.38333333333333336,0.4
pi.L2.1,hull,power.concentric(2).mvn.0.05,0.15,0.2,0.25
pi.L2.1,hull,power.concentric(2).mvn.0.1,0.05,0.06666666666666667,0.06666666666666667
pi.L2.1,hull,power.concentric(5).mvn.0.01,0.45,0.45,0.4666666666666667
pi.L2.1,hull,power.concentric(5).mvn.0.05,0.21666666666666667,0.4,0.5333333333333333
pi.L2.1,hull,power.concentric(5).mvn.0.1,0.1,0.18333333333333332,0.23333333333333334
pi.L2.1,hull,power.fig8(0.25).mvn.0.01,0.7,0.7666666666666667,0.8
pi.L2.1,hull,power.fig8(0.25).mvn.0.05,0.21666666666666667,0.36666666666666664,0.5166666666666667
pi.L2.1,hull,power.fig8(0.25).mvn.0.1,0.05,0.11666666666666667,0.15
pi.L2.1,hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.85,0.8666666666666667
pi.L2.1,hull,power.fig8(0.5).mvn.0.05,0.25,0.36666666666666664,0.48333333333333334
pi.L2.1,hull,power.fig8(0.5).mvn.0.1,0.016666666666666666,0.08333333333333333,0.1
pi.L2.1,hull,power.fig8(1.5).mvn.0.01,0.8,0.8666666666666667,0.95
pi.L2.1,hull,power.fig8(1.5).mvn.0.05,0.5833333333333334,0.7333333333333333,0.7833333333333333
pi.L2.1,hull,power.fig8(1.5).mvn.0.1,0.2,0.4666666666666667,0.5
pi.L2.1,hull,power.fig8(1).mvn.0.01,0.8,0.8166666666666667,0.85
pi.L2.1,hull,power.fig8(1).mvn.0.05,0.43333333333333335,0.65,0.7
pi.L2.1,hull,power.fig8(1).mvn.0.1,0.05,0.16666666666666666,0.25
pi.L2.1,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9333333333333333,1
pi.L2.1,hull,power.fig8(5).mvn.0.05,0.8833333333333333,0.95,0.95
pi.L2.1,hull,power.fig8(5).mvn.0.1,0.85,0.8666666666666667,0.9
pi.L2.1,hull,power.sphere(2).mvn.0.01,1,1,1
pi.L2.1,hull,power.sphere(2).mvn.0.05,0.3,0.43333333333333335,0.6
pi.L2.1,hull,power.sphere(2).mvn.0.1,0,0,0.05
pi.L2.1,hull,power.sphere(3).mvn.0.01,0.2,0.43333333333333335,0.5833333333333334
pi.L2.1,hull,power.sphere(3).mvn.0.05,0.13333333333333333,0.25,0.35
pi.L2.1,hull,power.sphere(3).mvn.0.1,0,0.05,0.08333333333333333
pi.L2.1,hull,power.thomas(0.05),0,0,0.05
pi.L2.1,hull,power.thomas(0.1),0,0,0.05
pi.L2.1,hull,power.thomas(0.15),0,0.05,0.06666666666666667
pi.L2.1,hull,power.thomas(0.2),0,0.05,0.06666666666666667
pi.L2.1,hull,power.thomas(0.25),0,0,0
pi.L2.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0.05,0.16666666666666666,0.25
pi.L2.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.L2.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L2.1,unbiased.hull,"null.axis(0.1,0.1)",0,0.016666666666666666,0.13333333333333333
pi.L2.1,unbiased.hull,"null.axis(0.1,1,1)",0.05,0.18333333333333332,0.2
pi.L2.1,unbiased.hull,"null.axis(0.1,1,10)",0.2,0.3,0.36666666666666664
pi.L2.1,unbiased.hull,"null.axis(0.1,1)",0,0.06666666666666667,0.1
pi.L2.1,unbiased.hull,"null.axis(0.1,10,10)",0.11666666666666667,0.23333333333333334,0.4166666666666667
pi.L2.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L2.1,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.06666666666666667
pi.L2.1,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L2.1,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L2.1,unbiased.hull,"null.axis(1,10,10)",0.1,0.15,0.2
pi.L2.1,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.1
pi.L2.1,unbiased.hull,"null.axis(10,10,10)",0,0.05,0.11666666666666667
pi.L2.1,unbiased.hull,"null.axis(10,10)",0.06666666666666667,0.1,0.25
pi.L2.1,unbiased.hull,null.ball(2),0,0.05,0.1
pi.L2.1,unbiased.hull,null.ball(3),0.05,0.05,0.15
pi.L2.1,unbiased.hull,null.ball(4),0,0,0.03333333333333333
pi.L2.1,unbiased.hull,null.ball(5),0.016666666666666666,0.1,0.13333333333333333
pi.L2.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0.03333333333333333,0.1
pi.L2.1,unbiased.hull,"null.cross(0.1,0.1,1)",0.05,0.05,0.11666666666666667
pi.L2.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0.06666666666666667,0.16666666666666666
pi.L2.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.016666666666666666
pi.L2.1,unbiased.hull,"null.cross(0.1,1,1)",0,0.05,0.15
pi.L2.1,unbiased.hull,"null.cross(0.1,1,10)",0.05,0.05,0.05
pi.L2.1,unbiased.hull,"null.cross(0.1,1)",0,0.05,0.1
pi.L2.1,unbiased.hull,"null.cross(0.1,10,10)",0.016666666666666666,0.06666666666666667,0.13333333333333333
pi.L2.1,unbiased.hull,"null.cross(0.1,10)",0.05,0.15,0.16666666666666666
pi.L2.1,unbiased.hull,"null.cross(1,1,1)",0,0,0.016666666666666666
pi.L2.1,unbiased.hull,"null.cross(1,1,10)",0,0.016666666666666666,0.05
pi.L2.1,unbiased.hull,"null.cross(1,1)",0,0.05,0.15
pi.L2.1,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.1
pi.L2.1,unbiased.hull,"null.cross(1,10)",0,0.06666666666666667,0.18333333333333332
pi.L2.1,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.11666666666666667
pi.L2.1,unbiased.hull,"null.cross(10,10)",0.05,0.05,0.06666666666666667
pi.L2.1,unbiased.hull,"null.random.hull(10,5,25)",0,0.06666666666666667,0.1
pi.L2.1,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L2.1,unbiased.hull,"null.random.hull(4,4,25)",0.016666666666666666,0.05,0.08333333333333333
pi.L2.1,unbiased.hull,"null.random.hull(5,2,25)",0.06666666666666667,0.06666666666666667,0.18333333333333332
pi.L2.1,unbiased.hull,"null.random.hull(6,4,25)",0.05,0.05,0.06666666666666667
pi.L2.1,unbiased.hull,"null.random.hull(8,3,100)",0.1,0.15,0.15
pi.L2.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.05,0.1
pi.L2.1,unbiased.hull,"null.random.polytope(10,4,75)",0.03333333333333333,0.11666666666666667,0.13333333333333333
pi.L2.1,unbiased.hull,"null.random.polytope(2,2,10)",0.05,0.06666666666666667,0.08333333333333333
pi.L2.1,unbiased.hull,"null.random.polytope(3,3,75)",0.016666666666666666,0.08333333333333333,0.15
pi.L2.1,unbiased.hull,"null.random.polytope(4,3,25)",0.11666666666666667,0.2,0.3
pi.L2.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.08333333333333333,0.2
pi.L2.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.05
pi.L2.1,unbiased.hull,"null.random.polytope(8,3,50)",0.016666666666666666,0.16666666666666666,0.18333333333333332
pi.L2.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0.03333333333333333,0.15
pi.L2.1,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.05,0.06666666666666667
pi.L2.1,unbiased.hull,"null.simplex(unit,3)",0.016666666666666666,0.05,0.05
pi.L2.1,unbiased.hull,"null.simplex(unit,4)",0,0.1,0.23333333333333334
pi.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.8166666666666667,0.9333333333333333,0.9833333333333333
pi.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.35,0.5666666666666667,0.8
pi.L2.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.1,0.13333333333333333,0.2
pi.L2.1,unbiased.hull,power.concentric(10).mvn.0.01,0.5666666666666667,0.6,0.6333333333333333
pi.L2.1,unbiased.hull,power.concentric(10).mvn.0.05,0.4166666666666667,0.6,0.6
pi.L2.1,unbiased.hull,power.concentric(10).mvn.0.1,0.5,0.5833333333333334,0.6166666666666667
pi.L2.1,unbiased.hull,power.concentric(2).mvn.0.01,0.21666666666666667,0.3333333333333333,0.43333333333333335
pi.L2.1,unbiased.hull,power.concentric(2).mvn.0.05,0.05,0.23333333333333334,0.31666666666666665
pi.L2.1,unbiased.hull,power.concentric(2).mvn.0.1,0.05,0.08333333333333333,0.11666666666666667
pi.L2.1,unbiased.hull,power.concentric(5).mvn.0.01,0.36666666666666664,0.45,0.45
pi.L2.1,unbiased.hull,power.concentric(5).mvn.0.05,0.2,0.35,0.48333333333333334
pi.L2.1,unbiased.hull,power.concentric(5).mvn.0.1,0.11666666666666667,0.25,0.25
pi.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.7,0.7666666666666667,0.8
pi.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.3,0.4666666666666667,0.6166666666666667
pi.L2.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.05,0.15,0.2
pi.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.85,0.8833333333333333
pi.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.15,0.18333333333333332,0.3333333333333333
pi.L2.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.05,0.08333333333333333,0.16666666666666666
pi.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.75,0.8333333333333334,0.8833333333333333
pi.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.7,0.7333333333333333,0.8166666666666667
pi.L2.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.25,0.4,0.5
pi.L2.1,unbiased.hull,power.fig8(1).mvn.0.01,0.75,0.85,0.8666666666666667
pi.L2.1,unbiased.hull,power.fig8(1).mvn.0.05,0.38333333333333336,0.6166666666666667,0.7166666666666667
pi.L2.1,unbiased.hull,power.fig8(1).mvn.0.1,0.05,0.08333333333333333,0.2
pi.L2.1,unbiased.hull,power.fig8(5).mvn.0.01,0.9166666666666666,0.95,1
pi.L2.1,unbiased.hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.L2.1,unbiased.hull,power.fig8(5).mvn.0.1,0.8,0.8833333333333333,0.9833333333333333
pi.L2.1,unbiased.hull,power.sphere(2).mvn.0.01,0.95,1,1
pi.L2.1,unbiased.hull,power.sphere(2).mvn.0.05,0.35,0.43333333333333335,0.5833333333333334
pi.L2.1,unbiased.hull,power.sphere(2).mvn.0.1,0,0.016666666666666666,0.15
pi.L2.1,unbiased.hull,power.sphere(3).mvn.0.01,0.48333333333333334,0.5333333333333333,0.6
pi.L2.1,unbiased.hull,power.sphere(3).mvn.0.05,0.15,0.25,0.38333333333333336
pi.L2.1,unbiased.hull,power.sphere(3).mvn.0.1,0.05,0.05,0.1
pi.L2.1,unbiased.hull,power.thomas(0.05),0,0,0
pi.L2.1,unbiased.hull,power.thomas(0.1),0,0,0
pi.L2.1,unbiased.hull,power.thomas(0.15),0,0,0.03333333333333333
pi.L2.1,unbiased.hull,power.thomas(0.2),0,0.03333333333333333,0.06666666666666667
pi.L2.1,unbiased.hull,power.thomas(0.25),0,0,0.016666666666666666
pi.L2.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,0.1,1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.L2.2,axis,"null.axis(0.1,0.1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,1,1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,1,10)",0,0,0
pi.L2.2,axis,"null.axis(0.1,1)",0,0,0
pi.L2.2,axis,"null.axis(0.1,10,10)",0,0,0
pi.L2.2,axis,"null.axis(0.1,10)",0,0,0
pi.L2.2,axis,"null.axis(1,1,1)",0,0,0
pi.L2.2,axis,"null.axis(1,1,10)",0,0,0
pi.L2.2,axis,"null.axis(1,1)",0,0,0
pi.L2.2,axis,"null.axis(1,10,10)",0,0,0
pi.L2.2,axis,"null.axis(1,10)",0,0,0
pi.L2.2,axis,"null.axis(10,10,10)",0,0,0
pi.L2.2,axis,"null.axis(10,10)",0,0,0
pi.L2.2,axis,null.ball(2),0,0,0
pi.L2.2,axis,null.ball(3),0,0,0
pi.L2.2,axis,null.ball(4),0,0,0
pi.L2.2,axis,null.ball(5),0,0,0
pi.L2.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.L2.2,axis,"null.cross(0.1,0.1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,1,1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,1,10)",0,0,0
pi.L2.2,axis,"null.cross(0.1,1)",0,0,0
pi.L2.2,axis,"null.cross(0.1,10,10)",0,0,0
pi.L2.2,axis,"null.cross(0.1,10)",0,0,0
pi.L2.2,axis,"null.cross(1,1,1)",0,0,0
pi.L2.2,axis,"null.cross(1,1,10)",0,0,0
pi.L2.2,axis,"null.cross(1,1)",0,0,0
pi.L2.2,axis,"null.cross(1,10,10)",0,0,0
pi.L2.2,axis,"null.cross(1,10)",0,0,0
pi.L2.2,axis,"null.cross(10,10,10)",0,0,0
pi.L2.2,axis,"null.cross(10,10)",0,0,0
pi.L2.2,axis,"null.random.hull(10,5,25)",0,0,0
pi.L2.2,axis,"null.random.hull(3,3,75)",0,0,0
pi.L2.2,axis,"null.random.hull(4,4,25)",0,0,0
pi.L2.2,axis,"null.random.hull(5,2,25)",0,0,0
pi.L2.2,axis,"null.random.hull(6,4,25)",0,0,0
pi.L2.2,axis,"null.random.hull(8,3,100)",0,0,0
pi.L2.2,axis,"null.random.polytope(1,2,100)",0,0,0
pi.L2.2,axis,"null.random.polytope(10,4,75)",0,0,0
pi.L2.2,axis,"null.random.polytope(2,2,10)",0,0,0
pi.L2.2,axis,"null.random.polytope(3,3,75)",0,0,0
pi.L2.2,axis,"null.random.polytope(4,3,25)",0,0,0
pi.L2.2,axis,"null.random.polytope(5,2,75)",0,0,0
pi.L2.2,axis,"null.random.polytope(6,2,100)",0,0,0
pi.L2.2,axis,"null.random.polytope(8,3,50)",0,0,0
pi.L2.2,axis,"null.random.polytope(9,2,10)",0,0,0
pi.L2.2,axis,"null.simplex(unit,2)",0,0,0
pi.L2.2,axis,"null.simplex(unit,3)",0,0,0
pi.L2.2,axis,"null.simplex(unit,4)",0,0,0
pi.L2.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
pi.L2.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
pi.L2.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
pi.L2.2,axis,power.concentric(10).mvn.0.01,0,0,0
pi.L2.2,axis,power.concentric(10).mvn.0.05,0,0,0
pi.L2.2,axis,power.concentric(10).mvn.0.1,0,0,0
pi.L2.2,axis,power.concentric(2).mvn.0.01,0,0,0
pi.L2.2,axis,power.concentric(2).mvn.0.05,0,0,0
pi.L2.2,axis,power.concentric(2).mvn.0.1,0,0,0
pi.L2.2,axis,power.concentric(5).mvn.0.01,0,0,0
pi.L2.2,axis,power.concentric(5).mvn.0.05,0,0,0
pi.L2.2,axis,power.concentric(5).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(1).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(1).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(1).mvn.0.1,0,0,0
pi.L2.2,axis,power.fig8(5).mvn.0.01,0,0,0
pi.L2.2,axis,power.fig8(5).mvn.0.05,0,0,0
pi.L2.2,axis,power.fig8(5).mvn.0.1,0,0,0
pi.L2.2,axis,power.sphere(2).mvn.0.01,0,0,0
pi.L2.2,axis,power.sphere(2).mvn.0.05,0,0,0
pi.L2.2,axis,power.sphere(2).mvn.0.1,0,0,0
pi.L2.2,axis,power.sphere(3).mvn.0.01,0,0,0
pi.L2.2,axis,power.sphere(3).mvn.0.05,0,0,0
pi.L2.2,axis,power.sphere(3).mvn.0.1,0,0,0
pi.L2.2,axis,power.thomas(0.05),0,0,0
pi.L2.2,axis,power.thomas(0.1),0,0,0
pi.L2.2,axis,power.thomas(0.15),0,0,0
pi.L2.2,axis,power.thomas(0.2),0,0,0
pi.L2.2,axis,power.thomas(0.25),0,0,0
pi.L2.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L2.2,hull,"null.axis(0.1,0.1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,1,1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,1,10)",0,0,0
pi.L2.2,hull,"null.axis(0.1,1)",0,0,0
pi.L2.2,hull,"null.axis(0.1,10,10)",0,0,0
pi.L2.2,hull,"null.axis(0.1,10)",0,0,0
pi.L2.2,hull,"null.axis(1,1,1)",0,0,0
pi.L2.2,hull,"null.axis(1,1,10)",0,0,0
pi.L2.2,hull,"null.axis(1,1)",0,0,0
pi.L2.2,hull,"null.axis(1,10,10)",0,0,0
pi.L2.2,hull,"null.axis(1,10)",0,0,0
pi.L2.2,hull,"null.axis(10,10,10)",0,0,0
pi.L2.2,hull,"null.axis(10,10)",0,0,0
pi.L2.2,hull,null.ball(2),0,0,0
pi.L2.2,hull,null.ball(3),0,0,0
pi.L2.2,hull,null.ball(4),0,0,0
pi.L2.2,hull,null.ball(5),0,0,0
pi.L2.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,0.1,1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,0.1,10)",0,0,0
pi.L2.2,hull,"null.cross(0.1,0.1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,1,1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,1,10)",0,0,0
pi.L2.2,hull,"null.cross(0.1,1)",0,0,0
pi.L2.2,hull,"null.cross(0.1,10,10)",0,0,0
pi.L2.2,hull,"null.cross(0.1,10)",0,0,0
pi.L2.2,hull,"null.cross(1,1,1)",0,0,0
pi.L2.2,hull,"null.cross(1,1,10)",0,0,0
pi.L2.2,hull,"null.cross(1,1)",0,0,0
pi.L2.2,hull,"null.cross(1,10,10)",0,0,0
pi.L2.2,hull,"null.cross(1,10)",0,0,0
pi.L2.2,hull,"null.cross(10,10,10)",0,0,0
pi.L2.2,hull,"null.cross(10,10)",0,0,0
pi.L2.2,hull,"null.random.hull(10,5,25)",0,0,0
pi.L2.2,hull,"null.random.hull(3,3,75)",0,0,0
pi.L2.2,hull,"null.random.hull(4,4,25)",0,0,0
pi.L2.2,hull,"null.random.hull(5,2,25)",0,0,0
pi.L2.2,hull,"null.random.hull(6,4,25)",0,0,0
pi.L2.2,hull,"null.random.hull(8,3,100)",0,0,0
pi.L2.2,hull,"null.random.polytope(1,2,100)",0,0,0
pi.L2.2,hull,"null.random.polytope(10,4,75)",0,0,0
pi.L2.2,hull,"null.random.polytope(2,2,10)",0,0,0
pi.L2.2,hull,"null.random.polytope(3,3,75)",0,0,0
pi.L2.2,hull,"null.random.polytope(4,3,25)",0,0,0
pi.L2.2,hull,"null.random.polytope(5,2,75)",0,0,0
pi.L2.2,hull,"null.random.polytope(6,2,100)",0,0,0
pi.L2.2,hull,"null.random.polytope(8,3,50)",0,0,0
pi.L2.2,hull,"null.random.polytope(9,2,10)",0,0,0
pi.L2.2,hull,"null.simplex(unit,2)",0,0,0
pi.L2.2,hull,"null.simplex(unit,3)",0,0,0
pi.L2.2,hull,"null.simplex(unit,4)",0,0,0
pi.L2.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.L2.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.L2.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.L2.2,hull,power.concentric(10).mvn.0.01,0,0,0
pi.L2.2,hull,power.concentric(10).mvn.0.05,0,0,0
pi.L2.2,hull,power.concentric(10).mvn.0.1,0,0,0
pi.L2.2,hull,power.concentric(2).mvn.0.01,0,0,0
pi.L2.2,hull,power.concentric(2).mvn.0.05,0,0,0
pi.L2.2,hull,power.concentric(2).mvn.0.1,0,0,0
pi.L2.2,hull,power.concentric(5).mvn.0.01,0,0,0
pi.L2.2,hull,power.concentric(5).mvn.0.05,0,0,0
pi.L2.2,hull,power.concentric(5).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(1).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(1).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(1).mvn.0.1,0,0,0
pi.L2.2,hull,power.fig8(5).mvn.0.01,0,0,0
pi.L2.2,hull,power.fig8(5).mvn.0.05,0,0,0
pi.L2.2,hull,power.fig8(5).mvn.0.1,0,0,0
pi.L2.2,hull,power.sphere(2).mvn.0.01,0,0,0
pi.L2.2,hull,power.sphere(2).mvn.0.05,0,0,0
pi.L2.2,hull,power.sphere(2).mvn.0.1,0,0,0
pi.L2.2,hull,power.sphere(3).mvn.0.01,0,0,0
pi.L2.2,hull,power.sphere(3).mvn.0.05,0,0,0
pi.L2.2,hull,power.sphere(3).mvn.0.1,0,0,0
pi.L2.2,hull,power.thomas(0.05),0,0,0
pi.L2.2,hull,power.thomas(0.1),0,0,0
pi.L2.2,hull,power.thomas(0.15),0,0,0
pi.L2.2,hull,power.thomas(0.2),0,0,0
pi.L2.2,hull,power.thomas(0.25),0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.axis(10,10)",0,0,0
pi.L2.2,unbiased.hull,null.ball(2),0,0,0
pi.L2.2,unbiased.hull,null.ball(3),0,0,0
pi.L2.2,unbiased.hull,null.ball(4),0,0,0
pi.L2.2,unbiased.hull,null.ball(5),0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,1)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(1,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.cross(10,10)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
pi.L2.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
pi.L2.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
pi.L2.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.L2.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
pi.L2.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
pi.L2.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.05),0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.1),0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.15),0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.2),0,0,0
pi.L2.2,unbiased.hull,power.thomas(0.25),0,0,0
pi.Linf,axis,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.13333333333333333
pi.Linf,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.Linf,axis,"null.axis(0.1,0.1,10)",0.016666666666666666,0.03333333333333333,0.05
pi.Linf,axis,"null.axis(0.1,0.1)",0,0.05,0.1
pi.Linf,axis,"null.axis(0.1,1,1)",0,0,0.016666666666666666
pi.Linf,axis,"null.axis(0.1,1,10)",0,0.11666666666666667,0.15
pi.Linf,axis,"null.axis(0.1,1)",0,0,0
pi.Linf,axis,"null.axis(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.1
pi.Linf,axis,"null.axis(0.1,10)",0,0.03333333333333333,0.05
pi.Linf,axis,"null.axis(1,1,1)",0,0.1,0.11666666666666667
pi.Linf,axis,"null.axis(1,1,10)",0.016666666666666666,0.1,0.15
pi.Linf,axis,"null.axis(1,1)",0,0,0.05
pi.Linf,axis,"null.axis(1,10,10)",0.016666666666666666,0.1,0.1
pi.Linf,axis,"null.axis(1,10)",0.05,0.05,0.1
pi.Linf,axis,"null.axis(10,10,10)",0,0.03333333333333333,0.18333333333333332
pi.Linf,axis,"null.axis(10,10)",0.06666666666666667,0.2,0.3333333333333333
pi.Linf,axis,null.ball(2),0,0,0.03333333333333333
pi.Linf,axis,null.ball(3),0,0.06666666666666667,0.11666666666666667
pi.Linf,axis,null.ball(4),0,0,0.05
pi.Linf,axis,null.ball(5),0,0.016666666666666666,0.05
pi.Linf,axis,"null.cross(0.1,0.1,0.1)",0,0,0.05
pi.Linf,axis,"null.cross(0.1,0.1,1)",0,0.05,0.05
pi.Linf,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf,axis,"null.cross(0.1,0.1)",0,0.05,0.05
pi.Linf,axis,"null.cross(0.1,1,1)",0,0,0
pi.Linf,axis,"null.cross(0.1,1,10)",0,0,0
pi.Linf,axis,"null.cross(0.1,1)",0,0,0
pi.Linf,axis,"null.cross(0.1,10,10)",0,0,0
pi.Linf,axis,"null.cross(0.1,10)",0,0,0
pi.Linf,axis,"null.cross(1,1,1)",0,0,0
pi.Linf,axis,"null.cross(1,1,10)",0,0,0
pi.Linf,axis,"null.cross(1,1)",0,0,0
pi.Linf,axis,"null.cross(1,10,10)",0,0,0
pi.Linf,axis,"null.cross(1,10)",0,0,0.05
pi.Linf,axis,"null.cross(10,10,10)",0,0,0
pi.Linf,axis,"null.cross(10,10)",0,0,0.05
pi.Linf,axis,"null.random.hull(10,5,25)",0,0,0
pi.Linf,axis,"null.random.hull(3,3,75)",0,0.06666666666666667,0.1
pi.Linf,axis,"null.random.hull(4,4,25)",0,0,0.016666666666666666
pi.Linf,axis,"null.random.hull(5,2,25)",0.05,0.05,0.13333333333333333
pi.Linf,axis,"null.random.hull(6,4,25)",0,0,0
pi.Linf,axis,"null.random.hull(8,3,100)",0,0.016666666666666666,0.03333333333333333
pi.Linf,axis,"null.random.polytope(1,2,100)",0,0,0
pi.Linf,axis,"null.random.polytope(10,4,75)",0,0,0
pi.Linf,axis,"null.random.polytope(2,2,10)",0,0,0.016666666666666666
pi.Linf,axis,"null.random.polytope(3,3,75)",0,0,0
pi.Linf,axis,"null.random.polytope(4,3,25)",0.05,0.1,0.11666666666666667
pi.Linf,axis,"null.random.polytope(5,2,75)",0.06666666666666667,0.11666666666666667,0.13333333333333333
pi.Linf,axis,"null.random.polytope(6,2,100)",0.016666666666666666,0.05,0.05
pi.Linf,axis,"null.random.polytope(8,3,50)",0,0,0.06666666666666667
pi.Linf,axis,"null.random.polytope(9,2,10)",0,0,0
pi.Linf,axis,"null.simplex(unit,2)",0,0,0
pi.Linf,axis,"null.simplex(unit,3)",0,0,0
pi.Linf,axis,"null.simplex(unit,4)",0,0,0
pi.Linf,axis,power.concentric(1.25).mvn.0.01,0.9,0.95,0.95
pi.Linf,axis,power.concentric(1.25).mvn.0.05,0.65,0.7333333333333333,0.8333333333333334
pi.Linf,axis,power.concentric(1.25).mvn.0.1,0.35,0.48333333333333334,0.6166666666666667
pi.Linf,axis,power.concentric(10).mvn.0.01,0.6,0.6333333333333333,0.6666666666666666
pi.Linf,axis,power.concentric(10).mvn.0.05,0.6,0.65,0.75
pi.Linf,axis,power.concentric(10).mvn.0.1,0.6,0.6333333333333333,0.65
pi.Linf,axis,power.concentric(2).mvn.0.01,0.4666666666666667,0.65,0.7
pi.Linf,axis,power.concentric(2).mvn.0.05,0.3,0.3,0.3333333333333333
pi.Linf,axis,power.concentric(2).mvn.0.1,0,0.06666666666666667,0.21666666666666667
pi.Linf,axis,power.concentric(5).mvn.0.01,0.5,0.5166666666666667,0.55
pi.Linf,axis,power.concentric(5).mvn.0.05,0.5333333333333333,0.6,0.6666666666666666
pi.Linf,axis,power.concentric(5).mvn.0.1,0.48333333333333334,0.5166666666666667,0.55
pi.Linf,axis,power.fig8(0.25).mvn.0.01,0.7666666666666667,0.85,0.85
pi.Linf,axis,power.fig8(0.25).mvn.0.05,0.5,0.65,0.6666666666666666
pi.Linf,axis,power.fig8(0.25).mvn.0.1,0.2,0.31666666666666665,0.48333333333333334
pi.Linf,axis,power.fig8(0.5).mvn.0.01,0.9,0.9,0.9
pi.Linf,axis,power.fig8(0.5).mvn.0.05,0.55,0.55,0.7
pi.Linf,axis,power.fig8(0.5).mvn.0.1,0.16666666666666666,0.23333333333333334,0.3333333333333333
pi.Linf,axis,power.fig8(1.5).mvn.0.01,0.85,0.8666666666666667,0.8666666666666667
pi.Linf,axis,power.fig8(1.5).mvn.0.05,0.75,0.75,0.8
pi.Linf,axis,power.fig8(1.5).mvn.0.1,0.55,0.65,0.6833333333333333
pi.Linf,axis,power.fig8(1).mvn.0.01,0.7833333333333333,0.8,0.8166666666666667
pi.Linf,axis,power.fig8(1).mvn.0.05,0.4666666666666667,0.6333333333333333,0.7333333333333333
pi.Linf,axis,power.fig8(1).mvn.0.1,0.23333333333333334,0.36666666666666664,0.36666666666666664
pi.Linf,axis,power.fig8(5).mvn.0.01,0.9166666666666666,0.95,0.95
pi.Linf,axis,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.Linf,axis,power.fig8(5).mvn.0.1,0.8666666666666667,0.9,0.95
pi.Linf,axis,power.sphere(2).mvn.0.01,1,1,1
pi.Linf,axis,power.sphere(2).mvn.0.05,0.5666666666666667,0.7,0.7166666666666667
pi.Linf,axis,power.sphere(2).mvn.0.1,0.11666666666666667,0.16666666666666666,0.26666666666666666
pi.Linf,axis,power.sphere(3).mvn.0.01,0.11666666666666667,0.23333333333333334,0.4
pi.Linf,axis,power.sphere(3).mvn.0.05,0.05,0.05,0.06666666666666667
pi.Linf,axis,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.05
pi.Linf,axis,power.thomas(0.05),0,0,0.05
pi.Linf,axis,power.thomas(0.1),0.11666666666666667,0.16666666666666666,0.2
pi.Linf,axis,power.thomas(0.15),0.1,0.13333333333333333,0.15
pi.Linf,axis,power.thomas(0.2),0.15,0.21666666666666667,0.21666666666666667
pi.Linf,axis,power.thomas(0.25),0.05,0.05,0.05
pi.Linf,hull,"null.axis(0.1,0.1,0.1)",0.05,0.25,0.4166666666666667
pi.Linf,hull,"null.axis(0.1,0.1,1)",0,0.03333333333333333,0.13333333333333333
pi.Linf,hull,"null.axis(0.1,0.1,10)",0,0.016666666666666666,0.03333333333333333
pi.Linf,hull,"null.axis(0.1,0.1)",0.05,0.06666666666666667,0.1
pi.Linf,hull,"null.axis(0.1,1,1)",0.016666666666666666,0.05,0.05
pi.Linf,hull,"null.axis(0.1,1,10)",0.03333333333333333,0.15,0.25
pi.Linf,hull,"null.axis(0.1,1)",0.016666666666666666,0.016666666666666666,0.05
pi.Linf,hull,"null.axis(0.1,10,10)",0.05,0.11666666666666667,0.2
pi.Linf,hull,"null.axis(0.1,10)",0,0,0.05
pi.Linf,hull,"null.axis(1,1,1)",0.1,0.25,0.45
pi.Linf,hull,"null.axis(1,1,10)",0,0.1,0.18333333333333332
pi.Linf,hull,"null.axis(1,1)",0,0.05,0.13333333333333333
pi.Linf,hull,"null.axis(1,10,10)",0.05,0.1,0.11666666666666667
pi.Linf,hull,"null.axis(1,10)",0.1,0.11666666666666667,0.11666666666666667
pi.Linf,hull,"null.axis(10,10,10)",0.11666666666666667,0.3,0.48333333333333334
pi.Linf,hull,"null.axis(10,10)",0.13333333333333333,0.25,0.35
pi.Linf,hull,null.ball(2),0.06666666666666667,0.15,0.2
pi.Linf,hull,null.ball(3),0.1,0.31666666666666665,0.5166666666666667
pi.Linf,hull,null.ball(4),0.3333333333333333,0.65,0.7833333333333333
pi.Linf,hull,null.ball(5),0.5666666666666667,0.8333333333333334,0.9666666666666667
pi.Linf,hull,"null.cross(0.1,0.1,0.1)",0.06666666666666667,0.21666666666666667,0.35
pi.Linf,hull,"null.cross(0.1,0.1,1)",0.1,0.11666666666666667,0.2833333333333333
pi.Linf,hull,"null.cross(0.1,0.1,10)",0,0,0.05
pi.Linf,hull,"null.cross(0.1,0.1)",0,0.016666666666666666,0.08333333333333333
pi.Linf,hull,"null.cross(0.1,1,1)",0.15,0.23333333333333334,0.31666666666666665
pi.Linf,hull,"null.cross(0.1,1,10)",0,0,0.05
pi.Linf,hull,"null.cross(0.1,1)",0,0,0.05
pi.Linf,hull,"null.cross(0.1,10,10)",0.016666666666666666,0.08333333333333333,0.18333333333333332
pi.Linf,hull,"null.cross(0.1,10)",0,0,0
pi.Linf,hull,"null.cross(1,1,1)",0.11666666666666667,0.18333333333333332,0.2833333333333333
pi.Linf,hull,"null.cross(1,1,10)",0,0.08333333333333333,0.15
pi.Linf,hull,"null.cross(1,1)",0,0.13333333333333333,0.15
pi.Linf,hull,"null.cross(1,10,10)",0.05,0.1,0.16666666666666666
pi.Linf,hull,"null.cross(1,10)",0,0.016666666666666666,0.1
pi.Linf,hull,"null.cross(10,10,10)",0.1,0.16666666666666666,0.31666666666666665
pi.Linf,hull,"null.cross(10,10)",0.05,0.11666666666666667,0.15
pi.Linf,hull,"null.random.hull(10,5,25)",0.48333333333333334,0.8,0.85
pi.Linf,hull,"null.random.hull(3,3,75)",0.1,0.23333333333333334,0.31666666666666665
pi.Linf,hull,"null.random.hull(4,4,25)",0.35,0.45,0.5333333333333333
pi.Linf,hull,"null.random.hull(5,2,25)",0.1,0.11666666666666667,0.13333333333333333
pi.Linf,hull,"null.random.hull(6,4,25)",0.1,0.3,0.43333333333333335
pi.Linf,hull,"null.random.hull(8,3,100)",0.13333333333333333,0.25,0.38333333333333336
pi.Linf,hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
pi.Linf,hull,"null.random.polytope(10,4,75)",0.1,0.23333333333333334,0.4666666666666667
pi.Linf,hull,"null.random.polytope(2,2,10)",0.03333333333333333,0.05,0.1
pi.Linf,hull,"null.random.polytope(3,3,75)",0,0.016666666666666666,0.13333333333333333
pi.Linf,hull,"null.random.polytope(4,3,25)",0.18333333333333332,0.25,0.31666666666666665
pi.Linf,hull,"null.random.polytope(5,2,75)",0.06666666666666667,0.1,0.15
pi.Linf,hull,"null.random.polytope(6,2,100)",0.05,0.08333333333333333,0.11666666666666667
pi.Linf,hull,"null.random.polytope(8,3,50)",0.1,0.16666666666666666,0.23333333333333334
pi.Linf,hull,"null.random.polytope(9,2,10)",0.05,0.08333333333333333,0.16666666666666666
pi.Linf,hull,"null.simplex(unit,2)",0,0.06666666666666667,0.15
pi.Linf,hull,"null.simplex(unit,3)",0.06666666666666667,0.08333333333333333,0.1
pi.Linf,hull,"null.simplex(unit,4)",0.05,0.05,0.18333333333333332
pi.Linf,hull,power.concentric(1.25).mvn.0.01,1,1,1
pi.Linf,hull,power.concentric(1.25).mvn.0.05,0.85,0.85,0.85
pi.Linf,hull,power.concentric(1.25).mvn.0.1,0.4666666666666667,0.6333333333333333,0.7
pi.Linf,hull,power.concentric(10).mvn.0.01,0.6833333333333333,0.7333333333333333,0.7833333333333333
pi.Linf,hull,power.concentric(10).mvn.0.05,0.7,0.8,0.8
pi.Linf,hull,power.concentric(10).mvn.0.1,0.65,0.65,0.6666666666666666
pi.Linf,hull,power.concentric(2).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
pi.Linf,hull,power.concentric(2).mvn.0.05,0.36666666666666664,0.36666666666666664,0.4
pi.Linf,hull,power.concentric(2).mvn.0.1,0.06666666666666667,0.23333333333333334,0.38333333333333336
pi.Linf,hull,power.concentric(5).mvn.0.01,0.55,0.55,0.55
pi.Linf,hull,power.concentric(5).mvn.0.05,0.6,0.6666666666666666,0.7
pi.Linf,hull,power.concentric(5).mvn.0.1,0.55,0.6,0.6666666666666666
pi.Linf,hull,power.fig8(0.25).mvn.0.01,0.9,0.95,1
pi.Linf,hull,power.fig8(0.25).mvn.0.05,0.7,0.7,0.8
pi.Linf,hull,power.fig8(0.25).mvn.0.1,0.31666666666666665,0.48333333333333334,0.6666666666666666
pi.Linf,hull,power.fig8(0.5).mvn.0.01,0.8666666666666667,0.8666666666666667,0.8833333333333333
pi.Linf,hull,power.fig8(0.5).mvn.0.05,0.6833333333333333,0.7166666666666667,0.7166666666666667
pi.Linf,hull,power.fig8(0.5).mvn.0.1,0.3,0.36666666666666664,0.5666666666666667
pi.Linf,hull,power.fig8(1.5).mvn.0.01,0.9,0.9333333333333333,0.95
pi.Linf,hull,power.fig8(1.5).mvn.0.05,0.8,0.8333333333333334,0.8333333333333334
pi.Linf,hull,power.fig8(1.5).mvn.0.1,0.5666666666666667,0.6833333333333333,0.7
pi.Linf,hull,power.fig8(1).mvn.0.01,0.8333333333333334,0.8833333333333333,0.9
pi.Linf,hull,power.fig8(1).mvn.0.05,0.6166666666666667,0.7333333333333333,0.7666666666666667
pi.Linf,hull,power.fig8(1).mvn.0.1,0.35,0.36666666666666664,0.4166666666666667
pi.Linf,hull,power.fig8(5).mvn.0.01,0.8666666666666667,0.9,0.9
pi.Linf,hull,power.fig8(5).mvn.0.05,0.95,0.95,0.95
pi.Linf,hull,power.fig8(5).mvn.0.1,0.8333333333333334,0.8666666666666667,0.8833333333333333
pi.Linf,hull,power.sphere(2).mvn.0.01,0.85,0.85,0.85
pi.Linf,hull,power.sphere(2).mvn.0.05,0.7166666666666667,0.7833333333333333,0.8
pi.Linf,hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.5333333333333333,0.5833333333333334
pi.Linf,hull,power.sphere(3).mvn.0.01,0.5833333333333334,0.7666666666666667,0.95
pi.Linf,hull,power.sphere(3).mvn.0.05,0.3333333333333333,0.4166666666666667,0.45
pi.Linf,hull,power.sphere(3).mvn.0.1,0.06666666666666667,0.2,0.31666666666666665
pi.Linf,hull,power.thomas(0.05),0,0.05,0.05
pi.Linf,hull,power.thomas(0.1),0.1,0.18333333333333332,0.23333333333333334
pi.Linf,hull,power.thomas(0.15),0.15,0.16666666666666666,0.23333333333333334
pi.Linf,hull,power.thomas(0.2),0.15,0.25,0.25
pi.Linf,hull,power.thomas(0.25),0.05,0.06666666666666667,0.1
pi.Linf,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.03333333333333333,0.05
pi.Linf,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf,unbiased.hull,"null.axis(0.1,0.1)",0,0.03333333333333333,0.1
pi.Linf,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.Linf,unbiased.hull,"null.axis(0.1,1,10)",0.016666666666666666,0.05,0.05
pi.Linf,unbiased.hull,"null.axis(0.1,1)",0.05,0.05,0.08333333333333333
pi.Linf,unbiased.hull,"null.axis(0.1,10,10)",0,0,0.08333333333333333
pi.Linf,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.Linf,unbiased.hull,"null.axis(1,1,1)",0,0.05,0.05
pi.Linf,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.Linf,unbiased.hull,"null.axis(1,1)",0,0,0.08333333333333333
pi.Linf,unbiased.hull,"null.axis(1,10,10)",0,0.06666666666666667,0.1
pi.Linf,unbiased.hull,"null.axis(1,10)",0.05,0.1,0.15
pi.Linf,unbiased.hull,"null.axis(10,10,10)",0,0,0.016666666666666666
pi.Linf,unbiased.hull,"null.axis(10,10)",0.06666666666666667,0.2,0.3
pi.Linf,unbiased.hull,null.ball(2),0,0.016666666666666666,0.1
pi.Linf,unbiased.hull,null.ball(3),0.05,0.1,0.1
pi.Linf,unbiased.hull,null.ball(4),0,0,0
pi.Linf,unbiased.hull,null.ball(5),0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0.05
pi.Linf,unbiased.hull,"null.cross(0.1,0.1,1)",0,0.016666666666666666,0.1
pi.Linf,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
pi.Linf,unbiased.hull,"null.cross(0.1,1)",0,0,0.05
pi.Linf,unbiased.hull,"null.cross(0.1,10,10)",0,0,0.05
pi.Linf,unbiased.hull,"null.cross(0.1,10)",0,0,0.016666666666666666
pi.Linf,unbiased.hull,"null.cross(1,1,1)",0,0,0.03333333333333333
pi.Linf,unbiased.hull,"null.cross(1,1,10)",0,0,0.016666666666666666
pi.Linf,unbiased.hull,"null.cross(1,1)",0,0.016666666666666666,0.08333333333333333
pi.Linf,unbiased.hull,"null.cross(1,10,10)",0.05,0.05,0.05
pi.Linf,unbiased.hull,"null.cross(1,10)",0.03333333333333333,0.08333333333333333,0.13333333333333333
pi.Linf,unbiased.hull,"null.cross(10,10,10)",0,0,0.016666666666666666
pi.Linf,unbiased.hull,"null.cross(10,10)",0,0.06666666666666667,0.08333333333333333
pi.Linf,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.Linf,unbiased.hull,"null.random.hull(3,3,75)",0.06666666666666667,0.1,0.1
pi.Linf,unbiased.hull,"null.random.hull(4,4,25)",0,0.016666666666666666,0.05
pi.Linf,unbiased.hull,"null.random.hull(5,2,25)",0.05,0.05,0.1
pi.Linf,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.Linf,unbiased.hull,"null.random.hull(8,3,100)",0,0.016666666666666666,0.05
pi.Linf,unbiased.hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
pi.Linf,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.Linf,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.05
pi.Linf,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf,unbiased.hull,"null.random.polytope(4,3,25)",0.1,0.15,0.15
pi.Linf,unbiased.hull,"null.random.polytope(5,2,75)",0.016666666666666666,0.05,0.16666666666666666
pi.Linf,unbiased.hull,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.05
pi.Linf,unbiased.hull,"null.random.polytope(8,3,50)",0,0.03333333333333333,0.05
pi.Linf,unbiased.hull,"null.random.polytope(9,2,10)",0,0.016666666666666666,0.05
pi.Linf,unbiased.hull,"null.simplex(unit,2)",0.016666666666666666,0.03333333333333333,0.06666666666666667
pi.Linf,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.Linf,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.Linf,unbiased.hull,power.concentric(1.25).mvn.0.01,0.95,0.95,0.95
pi.Linf,unbiased.hull,power.concentric(1.25).mvn.0.05,0.7,0.9,0.9166666666666666
pi.Linf,unbiased.hull,power.concentric(1.25).mvn.0.1,0.31666666666666665,0.4666666666666667,0.5333333333333333
pi.Linf,unbiased.hull,power.concentric(10).mvn.0.01,0.55,0.6,0.65
pi.Linf,unbiased.hull,power.concentric(10).mvn.0.05,0.6,0.6166666666666667,0.65
pi.Linf,unbiased.hull,power.concentric(10).mvn.0.1,0.6166666666666667,0.65,0.65
pi.Linf,unbiased.hull,power.concentric(2).mvn.0.01,0.45,0.5333333333333333,0.7
pi.Linf,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.31666666666666665,0.38333333333333336
pi.Linf,unbiased.hull,power.concentric(2).mvn.0.1,0.08333333333333333,0.23333333333333334,0.3333333333333333
pi.Linf,unbiased.hull,power.concentric(5).mvn.0.01,0.5166666666666667,0.55,0.55
pi.Linf,unbiased.hull,power.concentric(5).mvn.0.05,0.5,0.5666666666666667,0.6333333333333333
pi.Linf,unbiased.hull,power.concentric(5).mvn.0.1,0.45,0.5,0.5833333333333334
pi.Linf,unbiased.hull,power.fig8(0.25).mvn.0.01,0.8,0.8,0.85
pi.Linf,unbiased.hull,power.fig8(0.25).mvn.0.05,0.7,0.7166666666666667,0.75
pi.Linf,unbiased.hull,power.fig8(0.25).mvn.0.1,0.25,0.48333333333333334,0.55
pi.Linf,unbiased.hull,power.fig8(0.5).mvn.0.01,0.8333333333333334,0.8333333333333334,0.8333333333333334
pi.Linf,unbiased.hull,power.fig8(0.5).mvn.0.05,0.5333333333333333,0.6833333333333333,0.7
pi.Linf,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.3333333333333333,0.36666666666666664
pi.Linf,unbiased.hull,power.fig8(1.5).mvn.0.01,0.8,0.8333333333333334,0.85
pi.Linf,unbiased.hull,power.fig8(1.5).mvn.0.05,0.55,0.75,0.75
pi.Linf,unbiased.hull,power.fig8(1.5).mvn.0.1,0.55,0.65,0.7
pi.Linf,unbiased.hull,power.fig8(1).mvn.0.01,0.7,0.7833333333333333,0.8166666666666667
pi.Linf,unbiased.hull,power.fig8(1).mvn.0.05,0.43333333333333335,0.6666666666666666,0.8
pi.Linf,unbiased.hull,power.fig8(1).mvn.0.1,0.26666666666666666,0.36666666666666664,0.36666666666666664
pi.Linf,unbiased.hull,power.fig8(5).mvn.0.01,0.85,0.85,0.8833333333333333
pi.Linf,unbiased.hull,power.fig8(5).mvn.0.05,0.9,0.9,0.9
pi.Linf,unbiased.hull,power.fig8(5).mvn.0.1,0.85,0.8833333333333333,0.9666666666666667
pi.Linf,unbiased.hull,power.sphere(2).mvn.0.01,0.9,0.9333333333333333,0.95
pi.Linf,unbiased.hull,power.sphere(2).mvn.0.05,0.6833333333333333,0.8,0.8
pi.Linf,unbiased.hull,power.sphere(2).mvn.0.1,0.2833333333333333,0.36666666666666664,0.4666666666666667
pi.Linf,unbiased.hull,power.sphere(3).mvn.0.01,0.1,0.16666666666666666,0.21666666666666667
pi.Linf,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0.03333333333333333
pi.Linf,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.Linf,unbiased.hull,power.thomas(0.05),0,0.05,0.08333333333333333
pi.Linf,unbiased.hull,power.thomas(0.1),0.1,0.13333333333333333,0.15
pi.Linf,unbiased.hull,power.thomas(0.15),0.05,0.11666666666666667,0.15
pi.Linf,unbiased.hull,power.thomas(0.2),0.15,0.25,0.25
pi.Linf,unbiased.hull,power.thomas(0.25),0.05,0.05,0.05
pi.Linf.1,axis,"null.axis(0.1,0.1,0.1)",0,0.05,0.15
pi.Linf.1,axis,"null.axis(0.1,0.1,1)",0,0,0.03333333333333333
pi.Linf.1,axis,"null.axis(0.1,0.1,10)",0.016666666666666666,0.05,0.05
pi.Linf.1,axis,"null.axis(0.1,0.1)",0,0,0.1
pi.Linf.1,axis,"null.axis(0.1,1,1)",0,0,0.03333333333333333
pi.Linf.1,axis,"null.axis(0.1,1,10)",0,0,0
pi.Linf.1,axis,"null.axis(0.1,1)",0,0,0
pi.Linf.1,axis,"null.axis(0.1,10,10)",0.016666666666666666,0.1,0.1
pi.Linf.1,axis,"null.axis(0.1,10)",0,0,0
pi.Linf.1,axis,"null.axis(1,1,1)",0.05,0.05,0.08333333333333333
pi.Linf.1,axis,"null.axis(1,1,10)",0,0.016666666666666666,0.05
pi.Linf.1,axis,"null.axis(1,1)",0,0,0
pi.Linf.1,axis,"null.axis(1,10,10)",0.05,0.05,0.08333333333333333
pi.Linf.1,axis,"null.axis(1,10)",0.05,0.05,0.06666666666666667
pi.Linf.1,axis,"null.axis(10,10,10)",0,0.016666666666666666,0.06666666666666667
pi.Linf.1,axis,"null.axis(10,10)",0.08333333333333333,0.25,0.2833333333333333
pi.Linf.1,axis,null.ball(2),0.03333333333333333,0.13333333333333333,0.18333333333333332
pi.Linf.1,axis,null.ball(3),0,0.13333333333333333,0.23333333333333334
pi.Linf.1,axis,null.ball(4),0,0,0.05
pi.Linf.1,axis,null.ball(5),0,0.08333333333333333,0.13333333333333333
pi.Linf.1,axis,"null.cross(0.1,0.1,0.1)",0.05,0.13333333333333333,0.15
pi.Linf.1,axis,"null.cross(0.1,0.1,1)",0.08333333333333333,0.08333333333333333,0.11666666666666667
pi.Linf.1,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.1,axis,"null.cross(0.1,0.1)",0,0,0.11666666666666667
pi.Linf.1,axis,"null.cross(0.1,1,1)",0,0,0.016666666666666666
pi.Linf.1,axis,"null.cross(0.1,1,10)",0,0.03333333333333333,0.05
pi.Linf.1,axis,"null.cross(0.1,1)",0,0,0
pi.Linf.1,axis,"null.cross(0.1,10,10)",0,0,0
pi.Linf.1,axis,"null.cross(0.1,10)",0,0.016666666666666666,0.03333333333333333
pi.Linf.1,axis,"null.cross(1,1,1)",0,0,0.016666666666666666
pi.Linf.1,axis,"null.cross(1,1,10)",0,0.016666666666666666,0.05
pi.Linf.1,axis,"null.cross(1,1)",0,0,0.016666666666666666
pi.Linf.1,axis,"null.cross(1,10,10)",0,0,0.06666666666666667
pi.Linf.1,axis,"null.cross(1,10)",0,0.06666666666666667,0.1
pi.Linf.1,axis,"null.cross(10,10,10)",0.016666666666666666,0.05,0.13333333333333333
pi.Linf.1,axis,"null.cross(10,10)",0,0.05,0.1
pi.Linf.1,axis,"null.random.hull(10,5,25)",0,0.06666666666666667,0.13333333333333333
pi.Linf.1,axis,"null.random.hull(3,3,75)",0,0.016666666666666666,0.16666666666666666
pi.Linf.1,axis,"null.random.hull(4,4,25)",0,0.15,0.23333333333333334
pi.Linf.1,axis,"null.random.hull(5,2,25)",0.05,0.1,0.1
pi.Linf.1,axis,"null.random.hull(6,4,25)",0,0,0.06666666666666667
pi.Linf.1,axis,"null.random.hull(8,3,100)",0.05,0.05,0.1
pi.Linf.1,axis,"null.random.polytope(1,2,100)",0,0.05,0.1
pi.Linf.1,axis,"null.random.polytope(10,4,75)",0,0.016666666666666666,0.05
pi.Linf.1,axis,"null.random.polytope(2,2,10)",0,0.05,0.05
pi.Linf.1,axis,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.1,axis,"null.random.polytope(4,3,25)",0.1,0.13333333333333333,0.15
pi.Linf.1,axis,"null.random.polytope(5,2,75)",0.1,0.13333333333333333,0.18333333333333332
pi.Linf.1,axis,"null.random.polytope(6,2,100)",0,0.016666666666666666,0.03333333333333333
pi.Linf.1,axis,"null.random.polytope(8,3,50)",0,0,0.08333333333333333
pi.Linf.1,axis,"null.random.polytope(9,2,10)",0,0.05,0.05
pi.Linf.1,axis,"null.simplex(unit,2)",0,0.03333333333333333,0.03333333333333333
pi.Linf.1,axis,"null.simplex(unit,3)",0,0,0
pi.Linf.1,axis,"null.simplex(unit,4)",0,0.05,0.06666666666666667
pi.Linf.1,axis,power.concentric(1.25).mvn.0.01,0.8,0.8833333333333333,0.9333333333333333
pi.Linf.1,axis,power.concentric(1.25).mvn.0.05,0.6833333333333333,0.7666666666666667,0.8
pi.Linf.1,axis,power.concentric(1.25).mvn.0.1,0.35,0.5333333333333333,0.6333333333333333
pi.Linf.1,axis,power.concentric(10).mvn.0.01,0.5166666666666667,0.5833333333333334,0.6
pi.Linf.1,axis,power.concentric(10).mvn.0.05,0.5,0.5833333333333334,0.6333333333333333
pi.Linf.1,axis,power.concentric(10).mvn.0.1,0.55,0.55,0.55
pi.Linf.1,axis,power.concentric(2).mvn.0.01,0.35,0.45,0.5833333333333334
pi.Linf.1,axis,power.concentric(2).mvn.0.05,0.25,0.3,0.3
pi.Linf.1,axis,power.concentric(2).mvn.0.1,0.1,0.21666666666666667,0.31666666666666665
pi.Linf.1,axis,power.concentric(5).mvn.0.01,0.45,0.5,0.5333333333333333
pi.Linf.1,axis,power.concentric(5).mvn.0.05,0.35,0.5,0.5833333333333334
pi.Linf.1,axis,power.concentric(5).mvn.0.1,0.4,0.4166666666666667,0.45
pi.Linf.1,axis,power.fig8(0.25).mvn.0.01,0.7,0.7,0.75
pi.Linf.1,axis,power.fig8(0.25).mvn.0.05,0.5,0.65,0.6666666666666666
pi.Linf.1,axis,power.fig8(0.25).mvn.0.1,0.31666666666666665,0.36666666666666664,0.4
pi.Linf.1,axis,power.fig8(0.5).mvn.0.01,0.5833333333333334,0.6833333333333333,0.85
pi.Linf.1,axis,power.fig8(0.5).mvn.0.05,0.4666666666666667,0.6,0.6166666666666667
pi.Linf.1,axis,power.fig8(0.5).mvn.0.1,0.23333333333333334,0.25,0.36666666666666664
pi.Linf.1,axis,power.fig8(1.5).mvn.0.01,0.75,0.75,0.8
pi.Linf.1,axis,power.fig8(1.5).mvn.0.05,0.65,0.65,0.7
pi.Linf.1,axis,power.fig8(1.5).mvn.0.1,0.4666666666666667,0.5,0.5833333333333334
pi.Linf.1,axis,power.fig8(1).mvn.0.01,0.55,0.6,0.7333333333333333
pi.Linf.1,axis,power.fig8(1).mvn.0.05,0.4,0.5166666666666667,0.6
pi.Linf.1,axis,power.fig8(1).mvn.0.1,0.25,0.31666666666666665,0.35
pi.Linf.1,axis,power.fig8(5).mvn.0.01,0.7666666666666667,0.8166666666666667,0.8166666666666667
pi.Linf.1,axis,power.fig8(5).mvn.0.05,0.85,0.9,0.95
pi.Linf.1,axis,power.fig8(5).mvn.0.1,0.8,0.8,0.8166666666666667
pi.Linf.1,axis,power.sphere(2).mvn.0.01,0.9,0.95,1
pi.Linf.1,axis,power.sphere(2).mvn.0.05,0.55,0.65,0.65
pi.Linf.1,axis,power.sphere(2).mvn.0.1,0.25,0.4,0.43333333333333335
pi.Linf.1,axis,power.sphere(3).mvn.0.01,0.13333333333333333,0.4,0.5833333333333334
pi.Linf.1,axis,power.sphere(3).mvn.0.05,0.05,0.06666666666666667,0.2833333333333333
pi.Linf.1,axis,power.sphere(3).mvn.0.1,0,0,0.016666666666666666
pi.Linf.1,axis,power.thomas(0.05),0,0,0
pi.Linf.1,axis,power.thomas(0.1),0.05,0.05,0.11666666666666667
pi.Linf.1,axis,power.thomas(0.15),0.1,0.11666666666666667,0.15
pi.Linf.1,axis,power.thomas(0.2),0,0.03333333333333333,0.1
pi.Linf.1,axis,power.thomas(0.25),0,0,0.016666666666666666
pi.Linf.1,hull,"null.axis(0.1,0.1,0.1)",0,0.016666666666666666,0.08333333333333333
pi.Linf.1,hull,"null.axis(0.1,0.1,1)",0,0,0.016666666666666666
pi.Linf.1,hull,"null.axis(0.1,0.1,10)",0.016666666666666666,0.05,0.05
pi.Linf.1,hull,"null.axis(0.1,0.1)",0,0.03333333333333333,0.06666666666666667
pi.Linf.1,hull,"null.axis(0.1,1,1)",0,0,0
pi.Linf.1,hull,"null.axis(0.1,1,10)",0,0.03333333333333333,0.08333333333333333
pi.Linf.1,hull,"null.axis(0.1,1)",0,0,0.03333333333333333
pi.Linf.1,hull,"null.axis(0.1,10,10)",0.05,0.05,0.11666666666666667
pi.Linf.1,hull,"null.axis(0.1,10)",0,0,0
pi.Linf.1,hull,"null.axis(1,1,1)",0,0.1,0.2
pi.Linf.1,hull,"null.axis(1,1,10)",0,0,0.03333333333333333
pi.Linf.1,hull,"null.axis(1,1)",0,0,0
pi.Linf.1,hull,"null.axis(1,10,10)",0,0,0.06666666666666667
pi.Linf.1,hull,"null.axis(1,10)",0,0.03333333333333333,0.11666666666666667
pi.Linf.1,hull,"null.axis(10,10,10)",0,0.08333333333333333,0.1
pi.Linf.1,hull,"null.axis(10,10)",0.08333333333333333,0.16666666666666666,0.2
pi.Linf.1,hull,null.ball(2),0,0.18333333333333332,0.2
pi.Linf.1,hull,null.ball(3),0.05,0.1,0.18333333333333332
pi.Linf.1,hull,null.ball(4),0,0.03333333333333333,0.11666666666666667
pi.Linf.1,hull,null.ball(5),0,0.03333333333333333,0.1
pi.Linf.1,hull,"null.cross(0.1,0.1,0.1)",0.03333333333333333,0.1,0.18333333333333332
pi.Linf.1,hull,"null.cross(0.1,0.1,1)",0.05,0.08333333333333333,0.15
pi.Linf.1,hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.1,hull,"null.cross(0.1,0.1)",0,0,0.06666666666666667
pi.Linf.1,hull,"null.cross(0.1,1,1)",0,0.03333333333333333,0.15
pi.Linf.1,hull,"null.cross(0.1,1,10)",0.05,0.05,0.06666666666666667
pi.Linf.1,hull,"null.cross(0.1,1)",0,0,0.05
pi.Linf.1,hull,"null.cross(0.1,10,10)",0,0,0
pi.Linf.1,hull,"null.cross(0.1,10)",0,0.016666666666666666,0.016666666666666666
pi.Linf.1,hull,"null.cross(1,1,1)",0,0,0.06666666666666667
pi.Linf.1,hull,"null.cross(1,1,10)",0,0.016666666666666666,0.05
pi.Linf.1,hull,"null.cross(1,1)",0,0,0.06666666666666667
pi.Linf.1,hull,"null.cross(1,10,10)",0,0.016666666666666666,0.1
pi.Linf.1,hull,"null.cross(1,10)",0.05,0.06666666666666667,0.1
pi.Linf.1,hull,"null.cross(10,10,10)",0,0.08333333333333333,0.13333333333333333
pi.Linf.1,hull,"null.cross(10,10)",0,0.06666666666666667,0.11666666666666667
pi.Linf.1,hull,"null.random.hull(10,5,25)",0,0.11666666666666667,0.15
pi.Linf.1,hull,"null.random.hull(3,3,75)",0.05,0.1,0.11666666666666667
pi.Linf.1,hull,"null.random.hull(4,4,25)",0,0.03333333333333333,0.13333333333333333
pi.Linf.1,hull,"null.random.hull(5,2,25)",0.016666666666666666,0.05,0.1
pi.Linf.1,hull,"null.random.hull(6,4,25)",0,0.05,0.06666666666666667
pi.Linf.1,hull,"null.random.hull(8,3,100)",0,0.03333333333333333,0.08333333333333333
pi.Linf.1,hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
pi.Linf.1,hull,"null.random.polytope(10,4,75)",0,0.016666666666666666,0.11666666666666667
pi.Linf.1,hull,"null.random.polytope(2,2,10)",0.016666666666666666,0.05,0.1
pi.Linf.1,hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.1,hull,"null.random.polytope(4,3,25)",0.1,0.11666666666666667,0.15
pi.Linf.1,hull,"null.random.polytope(5,2,75)",0.05,0.05,0.11666666666666667
pi.Linf.1,hull,"null.random.polytope(6,2,100)",0,0,0.016666666666666666
pi.Linf.1,hull,"null.random.polytope(8,3,50)",0,0.016666666666666666,0.1
pi.Linf.1,hull,"null.random.polytope(9,2,10)",0,0.05,0.11666666666666667
pi.Linf.1,hull,"null.simplex(unit,2)",0,0.016666666666666666,0.05
pi.Linf.1,hull,"null.simplex(unit,3)",0,0,0
pi.Linf.1,hull,"null.simplex(unit,4)",0,0.016666666666666666,0.05
pi.Linf.1,hull,power.concentric(1.25).mvn.0.01,0.9,0.9,0.95
pi.Linf.1,hull,power.concentric(1.25).mvn.0.05,0.7,0.7333333333333333,0.7666666666666667
pi.Linf.1,hull,power.concentric(1.25).mvn.0.1,0.36666666666666664,0.5166666666666667,0.65
pi.Linf.1,hull,power.concentric(10).mvn.0.01,0.6,0.6,0.6333333333333333
pi.Linf.1,hull,power.concentric(10).mvn.0.05,0.5,0.55,0.7
pi.Linf.1,hull,power.concentric(10).mvn.0.1,0.5166666666666667,0.5833333333333334,0.6
pi.Linf.1,hull,power.concentric(2).mvn.0.01,0.4666666666666667,0.5333333333333333,0.5666666666666667
pi.Linf.1,hull,power.concentric(2).mvn.0.05,0.25,0.25,0.26666666666666666
pi.Linf.1,hull,power.concentric(2).mvn.0.1,0.15,0.2,0.25
pi.Linf.1,hull,power.concentric(5).mvn.0.01,0.48333333333333334,0.5166666666666667,0.55
pi.Linf.1,hull,power.concentric(5).mvn.0.05,0.45,0.5,0.5333333333333333
pi.Linf.1,hull,power.concentric(5).mvn.0.1,0.4,0.4,0.43333333333333335
pi.Linf.1,hull,power.fig8(0.25).mvn.0.01,0.6333333333333333,0.7666666666666667,0.8
pi.Linf.1,hull,power.fig8(0.25).mvn.0.05,0.5333333333333333,0.65,0.7
pi.Linf.1,hull,power.fig8(0.25).mvn.0.1,0.21666666666666667,0.2833333333333333,0.35
pi.Linf.1,hull,power.fig8(0.5).mvn.0.01,0.65,0.7166666666666667,0.7166666666666667
pi.Linf.1,hull,power.fig8(0.5).mvn.0.05,0.4166666666666667,0.55,0.5666666666666667
pi.Linf.1,hull,power.fig8(0.5).mvn.0.1,0.25,0.26666666666666666,0.35
pi.Linf.1,hull,power.fig8(1.5).mvn.0.01,0.7666666666666667,0.8333333333333334,0.85
pi.Linf.1,hull,power.fig8(1.5).mvn.0.05,0.5,0.6666666666666666,0.6833333333333333
pi.Linf.1,hull,power.fig8(1.5).mvn.0.1,0.4,0.5,0.55
pi.Linf.1,hull,power.fig8(1).mvn.0.01,0.6166666666666667,0.7,0.7166666666666667
pi.Linf.1,hull,power.fig8(1).mvn.0.05,0.45,0.5,0.5333333333333333
pi.Linf.1,hull,power.fig8(1).mvn.0.1,0.25,0.26666666666666666,0.31666666666666665
pi.Linf.1,hull,power.fig8(5).mvn.0.01,0.8,0.8,0.8
pi.Linf.1,hull,power.fig8(5).mvn.0.05,0.8166666666666667,0.8666666666666667,0.95
pi.Linf.1,hull,power.fig8(5).mvn.0.1,0.75,0.75,0.75
pi.Linf.1,hull,power.sphere(2).mvn.0.01,0.8,0.8,0.85
pi.Linf.1,hull,power.sphere(2).mvn.0.05,0.6,0.7,0.7
pi.Linf.1,hull,power.sphere(2).mvn.0.1,0.25,0.35,0.4166666666666667
pi.Linf.1,hull,power.sphere(3).mvn.0.01,0.16666666666666666,0.36666666666666664,0.5166666666666667
pi.Linf.1,hull,power.sphere(3).mvn.0.05,0.05,0.11666666666666667,0.31666666666666665
pi.Linf.1,hull,power.sphere(3).mvn.0.1,0,0.03333333333333333,0.11666666666666667
pi.Linf.1,hull,power.thomas(0.05),0,0,0
pi.Linf.1,hull,power.thomas(0.1),0.05,0.1,0.13333333333333333
pi.Linf.1,hull,power.thomas(0.15),0.05,0.16666666666666666,0.21666666666666667
pi.Linf.1,hull,power.thomas(0.2),0.016666666666666666,0.08333333333333333,0.1
pi.Linf.1,hull,power.thomas(0.25),0,0,0
pi.Linf.1,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0.05,0.1
pi.Linf.1,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf.1,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf.1,unbiased.hull,"null.axis(0.1,0.1)",0,0,0.1
pi.Linf.1,unbiased.hull,"null.axis(0.1,1,1)",0,0.016666666666666666,0.1
pi.Linf.1,unbiased.hull,"null.axis(0.1,1,10)",0.05,0.1,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.axis(0.1,1)",0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.axis(0.1,10,10)",0.05,0.1,0.1
pi.Linf.1,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.Linf.1,unbiased.hull,"null.axis(1,1,1)",0.05,0.05,0.1
pi.Linf.1,unbiased.hull,"null.axis(1,1,10)",0,0,0.05
pi.Linf.1,unbiased.hull,"null.axis(1,1)",0,0,0
pi.Linf.1,unbiased.hull,"null.axis(1,10,10)",0.05,0.08333333333333333,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.axis(1,10)",0.016666666666666666,0.05,0.08333333333333333
pi.Linf.1,unbiased.hull,"null.axis(10,10,10)",0,0.05,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.axis(10,10)",0.1,0.2,0.31666666666666665
pi.Linf.1,unbiased.hull,null.ball(2),0.05,0.08333333333333333,0.15
pi.Linf.1,unbiased.hull,null.ball(3),0.05,0.11666666666666667,0.18333333333333332
pi.Linf.1,unbiased.hull,null.ball(4),0,0,0.13333333333333333
pi.Linf.1,unbiased.hull,null.ball(5),0.016666666666666666,0.05,0.15
pi.Linf.1,unbiased.hull,"null.cross(0.1,0.1,0.1)",0.05,0.08333333333333333,0.16666666666666666
pi.Linf.1,unbiased.hull,"null.cross(0.1,0.1,1)",0.06666666666666667,0.08333333333333333,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.1,unbiased.hull,"null.cross(0.1,0.1)",0,0,0.03333333333333333
pi.Linf.1,unbiased.hull,"null.cross(0.1,1,1)",0,0,0.06666666666666667
pi.Linf.1,unbiased.hull,"null.cross(0.1,1,10)",0,0.03333333333333333,0.05
pi.Linf.1,unbiased.hull,"null.cross(0.1,1)",0,0.016666666666666666,0.05
pi.Linf.1,unbiased.hull,"null.cross(0.1,10,10)",0,0,0.03333333333333333
pi.Linf.1,unbiased.hull,"null.cross(0.1,10)",0,0,0
pi.Linf.1,unbiased.hull,"null.cross(1,1,1)",0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.cross(1,1,10)",0,0,0.03333333333333333
pi.Linf.1,unbiased.hull,"null.cross(1,1)",0,0.016666666666666666,0.05
pi.Linf.1,unbiased.hull,"null.cross(1,10,10)",0,0.05,0.1
pi.Linf.1,unbiased.hull,"null.cross(1,10)",0.1,0.1,0.1
pi.Linf.1,unbiased.hull,"null.cross(10,10,10)",0,0.05,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.cross(10,10)",0.05,0.05,0.05
pi.Linf.1,unbiased.hull,"null.random.hull(10,5,25)",0,0.06666666666666667,0.16666666666666666
pi.Linf.1,unbiased.hull,"null.random.hull(3,3,75)",0.06666666666666667,0.13333333333333333,0.15
pi.Linf.1,unbiased.hull,"null.random.hull(4,4,25)",0,0.1,0.15
pi.Linf.1,unbiased.hull,"null.random.hull(5,2,25)",0,0.06666666666666667,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.random.hull(6,4,25)",0,0.016666666666666666,0.1
pi.Linf.1,unbiased.hull,"null.random.hull(8,3,100)",0.05,0.1,0.11666666666666667
pi.Linf.1,unbiased.hull,"null.random.polytope(1,2,100)",0,0.016666666666666666,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.random.polytope(10,4,75)",0,0.1,0.13333333333333333
pi.Linf.1,unbiased.hull,"null.random.polytope(2,2,10)",0,0.03333333333333333,0.08333333333333333
pi.Linf.1,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.1,unbiased.hull,"null.random.polytope(4,3,25)",0.05,0.11666666666666667,0.15
pi.Linf.1,unbiased.hull,"null.random.polytope(5,2,75)",0.05,0.11666666666666667,0.16666666666666666
pi.Linf.1,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.random.polytope(8,3,50)",0,0.05,0.06666666666666667
pi.Linf.1,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,"null.simplex(unit,2)",0,0.03333333333333333,0.05
pi.Linf.1,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.Linf.1,unbiased.hull,"null.simplex(unit,4)",0,0.016666666666666666,0.06666666666666667
pi.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.01,0.85,0.9,0.9
pi.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.05,0.65,0.75,0.85
pi.Linf.1,unbiased.hull,power.concentric(1.25).mvn.0.1,0.26666666666666666,0.43333333333333335,0.5
pi.Linf.1,unbiased.hull,power.concentric(10).mvn.0.01,0.55,0.5833333333333334,0.6333333333333333
pi.Linf.1,unbiased.hull,power.concentric(10).mvn.0.05,0.45,0.6166666666666667,0.6666666666666666
pi.Linf.1,unbiased.hull,power.concentric(10).mvn.0.1,0.55,0.6,0.6
pi.Linf.1,unbiased.hull,power.concentric(2).mvn.0.01,0.36666666666666664,0.5,0.6666666666666666
pi.Linf.1,unbiased.hull,power.concentric(2).mvn.0.05,0.25,0.26666666666666666,0.3
pi.Linf.1,unbiased.hull,power.concentric(2).mvn.0.1,0.08333333333333333,0.21666666666666667,0.25
pi.Linf.1,unbiased.hull,power.concentric(5).mvn.0.01,0.45,0.45,0.48333333333333334
pi.Linf.1,unbiased.hull,power.concentric(5).mvn.0.05,0.36666666666666664,0.48333333333333334,0.5333333333333333
pi.Linf.1,unbiased.hull,power.concentric(5).mvn.0.1,0.35,0.36666666666666664,0.4666666666666667
pi.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.01,0.7,0.7166666666666667,0.7666666666666667
pi.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.05,0.55,0.65,0.7333333333333333
pi.Linf.1,unbiased.hull,power.fig8(0.25).mvn.0.1,0.15,0.25,0.26666666666666666
pi.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.01,0.5333333333333333,0.7166666666666667,0.7833333333333333
pi.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.05,0.45,0.5166666666666667,0.5833333333333334
pi.Linf.1,unbiased.hull,power.fig8(0.5).mvn.0.1,0.25,0.26666666666666666,0.31666666666666665
pi.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.01,0.75,0.75,0.75
pi.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.05,0.5,0.65,0.65
pi.Linf.1,unbiased.hull,power.fig8(1.5).mvn.0.1,0.45,0.5333333333333333,0.5833333333333334
pi.Linf.1,unbiased.hull,power.fig8(1).mvn.0.01,0.5,0.6833333333333333,0.75
pi.Linf.1,unbiased.hull,power.fig8(1).mvn.0.05,0.4166666666666667,0.5166666666666667,0.6
pi.Linf.1,unbiased.hull,power.fig8(1).mvn.0.1,0.26666666666666666,0.31666666666666665,0.35
pi.Linf.1,unbiased.hull,power.fig8(5).mvn.0.01,0.8,0.8,0.8
pi.Linf.1,unbiased.hull,power.fig8(5).mvn.0.05,0.8,0.85,0.85
pi.Linf.1,unbiased.hull,power.fig8(5).mvn.0.1,0.75,0.7833333333333333,0.8
pi.Linf.1,unbiased.hull,power.sphere(2).mvn.0.01,0.85,0.8833333333333333,0.9333333333333333
pi.Linf.1,unbiased.hull,power.sphere(2).mvn.0.05,0.65,0.65,0.7
pi.Linf.1,unbiased.hull,power.sphere(2).mvn.0.1,0.26666666666666666,0.3333333333333333,0.4
pi.Linf.1,unbiased.hull,power.sphere(3).mvn.0.01,0.25,0.36666666666666664,0.5666666666666667
pi.Linf.1,unbiased.hull,power.sphere(3).mvn.0.05,0.1,0.15,0.2833333333333333
pi.Linf.1,unbiased.hull,power.sphere(3).mvn.0.1,0,0.016666666666666666,0.08333333333333333
pi.Linf.1,unbiased.hull,power.thomas(0.05),0,0,0.016666666666666666
pi.Linf.1,unbiased.hull,power.thomas(0.1),0,0.05,0.13333333333333333
pi.Linf.1,unbiased.hull,power.thomas(0.15),0.11666666666666667,0.15,0.2
pi.Linf.1,unbiased.hull,power.thomas(0.2),0,0.08333333333333333,0.13333333333333333
pi.Linf.1,unbiased.hull,power.thomas(0.25),0,0,0
pi.Linf.2,axis,"null.axis(0.1,0.1,0.1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,0.1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,1,1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,1,10)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,1)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,10,10)",0,0,0
pi.Linf.2,axis,"null.axis(0.1,10)",0,0,0
pi.Linf.2,axis,"null.axis(1,1,1)",0,0,0
pi.Linf.2,axis,"null.axis(1,1,10)",0,0,0
pi.Linf.2,axis,"null.axis(1,1)",0,0,0
pi.Linf.2,axis,"null.axis(1,10,10)",0,0,0
pi.Linf.2,axis,"null.axis(1,10)",0,0,0
pi.Linf.2,axis,"null.axis(10,10,10)",0,0,0
pi.Linf.2,axis,"null.axis(10,10)",0,0,0
pi.Linf.2,axis,null.ball(2),0,0,0
pi.Linf.2,axis,null.ball(3),0,0,0
pi.Linf.2,axis,null.ball(4),0,0,0
pi.Linf.2,axis,null.ball(5),0,0,0
pi.Linf.2,axis,"null.cross(0.1,0.1,0.1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,0.1,1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,0.1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,1,1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,1,10)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,1)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,10,10)",0,0,0
pi.Linf.2,axis,"null.cross(0.1,10)",0,0,0
pi.Linf.2,axis,"null.cross(1,1,1)",0,0,0
pi.Linf.2,axis,"null.cross(1,1,10)",0,0,0
pi.Linf.2,axis,"null.cross(1,1)",0,0,0
pi.Linf.2,axis,"null.cross(1,10,10)",0,0,0
pi.Linf.2,axis,"null.cross(1,10)",0,0,0
pi.Linf.2,axis,"null.cross(10,10,10)",0,0,0
pi.Linf.2,axis,"null.cross(10,10)",0,0,0
pi.Linf.2,axis,"null.random.hull(10,5,25)",0,0,0
pi.Linf.2,axis,"null.random.hull(3,3,75)",0,0,0
pi.Linf.2,axis,"null.random.hull(4,4,25)",0,0,0
pi.Linf.2,axis,"null.random.hull(5,2,25)",0,0,0
pi.Linf.2,axis,"null.random.hull(6,4,25)",0,0,0
pi.Linf.2,axis,"null.random.hull(8,3,100)",0,0,0
pi.Linf.2,axis,"null.random.polytope(1,2,100)",0,0,0
pi.Linf.2,axis,"null.random.polytope(10,4,75)",0,0,0
pi.Linf.2,axis,"null.random.polytope(2,2,10)",0,0,0
pi.Linf.2,axis,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.2,axis,"null.random.polytope(4,3,25)",0,0,0
pi.Linf.2,axis,"null.random.polytope(5,2,75)",0,0,0
pi.Linf.2,axis,"null.random.polytope(6,2,100)",0,0,0
pi.Linf.2,axis,"null.random.polytope(8,3,50)",0,0,0
pi.Linf.2,axis,"null.random.polytope(9,2,10)",0,0,0
pi.Linf.2,axis,"null.simplex(unit,2)",0,0,0
pi.Linf.2,axis,"null.simplex(unit,3)",0,0,0
pi.Linf.2,axis,"null.simplex(unit,4)",0,0,0
pi.Linf.2,axis,power.concentric(1.25).mvn.0.01,0,0,0
pi.Linf.2,axis,power.concentric(1.25).mvn.0.05,0,0,0
pi.Linf.2,axis,power.concentric(1.25).mvn.0.1,0,0,0
pi.Linf.2,axis,power.concentric(10).mvn.0.01,0,0,0
pi.Linf.2,axis,power.concentric(10).mvn.0.05,0,0,0
pi.Linf.2,axis,power.concentric(10).mvn.0.1,0,0,0
pi.Linf.2,axis,power.concentric(2).mvn.0.01,0,0,0
pi.Linf.2,axis,power.concentric(2).mvn.0.05,0,0,0
pi.Linf.2,axis,power.concentric(2).mvn.0.1,0,0,0
pi.Linf.2,axis,power.concentric(5).mvn.0.01,0,0,0
pi.Linf.2,axis,power.concentric(5).mvn.0.05,0,0,0
pi.Linf.2,axis,power.concentric(5).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(0.25).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(0.25).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(0.25).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(0.5).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(0.5).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(0.5).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(1.5).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(1.5).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(1.5).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(1).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(1).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(1).mvn.0.1,0,0,0
pi.Linf.2,axis,power.fig8(5).mvn.0.01,0,0,0
pi.Linf.2,axis,power.fig8(5).mvn.0.05,0,0,0
pi.Linf.2,axis,power.fig8(5).mvn.0.1,0,0,0
pi.Linf.2,axis,power.sphere(2).mvn.0.01,0,0,0
pi.Linf.2,axis,power.sphere(2).mvn.0.05,0,0,0
pi.Linf.2,axis,power.sphere(2).mvn.0.1,0,0,0
pi.Linf.2,axis,power.sphere(3).mvn.0.01,0,0,0
pi.Linf.2,axis,power.sphere(3).mvn.0.05,0,0,0
pi.Linf.2,axis,power.sphere(3).mvn.0.1,0,0,0
pi.Linf.2,axis,power.thomas(0.05),0,0,0
pi.Linf.2,axis,power.thomas(0.1),0,0,0
pi.Linf.2,axis,power.thomas(0.15),0,0,0
pi.Linf.2,axis,power.thomas(0.2),0,0,0
pi.Linf.2,axis,power.thomas(0.25),0,0,0
pi.Linf.2,hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,0.1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,1,1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,1,10)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,1)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,10,10)",0,0,0
pi.Linf.2,hull,"null.axis(0.1,10)",0,0,0
pi.Linf.2,hull,"null.axis(1,1,1)",0,0,0
pi.Linf.2,hull,"null.axis(1,1,10)",0,0,0
pi.Linf.2,hull,"null.axis(1,1)",0,0,0
pi.Linf.2,hull,"null.axis(1,10,10)",0,0,0
pi.Linf.2,hull,"null.axis(1,10)",0,0,0
pi.Linf.2,hull,"null.axis(10,10,10)",0,0,0
pi.Linf.2,hull,"null.axis(10,10)",0,0,0
pi.Linf.2,hull,null.ball(2),0,0,0
pi.Linf.2,hull,null.ball(3),0,0,0
pi.Linf.2,hull,null.ball(4),0,0,0
pi.Linf.2,hull,null.ball(5),0,0,0
pi.Linf.2,hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,0.1,1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,0.1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,1,1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,1,10)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,1)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,10,10)",0,0,0
pi.Linf.2,hull,"null.cross(0.1,10)",0,0,0
pi.Linf.2,hull,"null.cross(1,1,1)",0,0,0
pi.Linf.2,hull,"null.cross(1,1,10)",0,0,0
pi.Linf.2,hull,"null.cross(1,1)",0,0,0
pi.Linf.2,hull,"null.cross(1,10,10)",0,0,0
pi.Linf.2,hull,"null.cross(1,10)",0,0,0
pi.Linf.2,hull,"null.cross(10,10,10)",0,0,0
pi.Linf.2,hull,"null.cross(10,10)",0,0,0
pi.Linf.2,hull,"null.random.hull(10,5,25)",0,0,0
pi.Linf.2,hull,"null.random.hull(3,3,75)",0,0,0
pi.Linf.2,hull,"null.random.hull(4,4,25)",0,0,0
pi.Linf.2,hull,"null.random.hull(5,2,25)",0,0,0
pi.Linf.2,hull,"null.random.hull(6,4,25)",0,0,0
pi.Linf.2,hull,"null.random.hull(8,3,100)",0,0,0
pi.Linf.2,hull,"null.random.polytope(1,2,100)",0,0,0
pi.Linf.2,hull,"null.random.polytope(10,4,75)",0,0,0
pi.Linf.2,hull,"null.random.polytope(2,2,10)",0,0,0
pi.Linf.2,hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.2,hull,"null.random.polytope(4,3,25)",0,0,0
pi.Linf.2,hull,"null.random.polytope(5,2,75)",0,0,0
pi.Linf.2,hull,"null.random.polytope(6,2,100)",0,0,0
pi.Linf.2,hull,"null.random.polytope(8,3,50)",0,0,0
pi.Linf.2,hull,"null.random.polytope(9,2,10)",0,0,0
pi.Linf.2,hull,"null.simplex(unit,2)",0,0,0
pi.Linf.2,hull,"null.simplex(unit,3)",0,0,0
pi.Linf.2,hull,"null.simplex(unit,4)",0,0,0
pi.Linf.2,hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.Linf.2,hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.Linf.2,hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.Linf.2,hull,power.concentric(10).mvn.0.01,0,0,0
pi.Linf.2,hull,power.concentric(10).mvn.0.05,0,0,0
pi.Linf.2,hull,power.concentric(10).mvn.0.1,0,0,0
pi.Linf.2,hull,power.concentric(2).mvn.0.01,0,0,0
pi.Linf.2,hull,power.concentric(2).mvn.0.05,0,0,0
pi.Linf.2,hull,power.concentric(2).mvn.0.1,0,0,0
pi.Linf.2,hull,power.concentric(5).mvn.0.01,0,0,0
pi.Linf.2,hull,power.concentric(5).mvn.0.05,0,0,0
pi.Linf.2,hull,power.concentric(5).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(1).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(1).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(1).mvn.0.1,0,0,0
pi.Linf.2,hull,power.fig8(5).mvn.0.01,0,0,0
pi.Linf.2,hull,power.fig8(5).mvn.0.05,0,0,0
pi.Linf.2,hull,power.fig8(5).mvn.0.1,0,0,0
pi.Linf.2,hull,power.sphere(2).mvn.0.01,0,0,0
pi.Linf.2,hull,power.sphere(2).mvn.0.05,0,0,0
pi.Linf.2,hull,power.sphere(2).mvn.0.1,0,0,0
pi.Linf.2,hull,power.sphere(3).mvn.0.01,0,0,0
pi.Linf.2,hull,power.sphere(3).mvn.0.05,0,0,0
pi.Linf.2,hull,power.sphere(3).mvn.0.1,0,0,0
pi.Linf.2,hull,power.thomas(0.05),0,0,0
pi.Linf.2,hull,power.thomas(0.1),0,0,0
pi.Linf.2,hull,power.thomas(0.15),0,0,0
pi.Linf.2,hull,power.thomas(0.2),0,0,0
pi.Linf.2,hull,power.thomas(0.25),0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,0.1,0.1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,0.1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,0.1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,0.1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(0.1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(10,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.axis(10,10)",0,0,0
pi.Linf.2,unbiased.hull,null.ball(2),0,0,0
pi.Linf.2,unbiased.hull,null.ball(3),0,0,0
pi.Linf.2,unbiased.hull,null.ball(4),0,0,0
pi.Linf.2,unbiased.hull,null.ball(5),0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,0.1,0.1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,0.1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,0.1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,0.1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(0.1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,1)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(1,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(10,10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.cross(10,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(10,5,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(3,3,75)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(4,4,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(5,2,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(6,4,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.hull(8,3,100)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(1,2,100)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(10,4,75)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(2,2,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(3,3,75)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(4,3,25)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(5,2,75)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(6,2,100)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(8,3,50)",0,0,0
pi.Linf.2,unbiased.hull,"null.random.polytope(9,2,10)",0,0,0
pi.Linf.2,unbiased.hull,"null.simplex(unit,2)",0,0,0
pi.Linf.2,unbiased.hull,"null.simplex(unit,3)",0,0,0
pi.Linf.2,unbiased.hull,"null.simplex(unit,4)",0,0,0
pi.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(1.25).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(10).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(10).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(10).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(2).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(2).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(2).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(5).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(5).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.concentric(5).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.25).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(0.5).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1.5).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(1).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(5).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(5).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.fig8(5).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(2).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(2).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(2).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(3).mvn.0.01,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(3).mvn.0.05,0,0,0
pi.Linf.2,unbiased.hull,power.sphere(3).mvn.0.1,0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.05),0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.1),0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.15),0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.2),0,0,0
pi.Linf.2,unbiased.hull,power.thomas(0.25),0,0,0

